Closure relations during the plateau emission of Swift GRBs and the fundamental plane

The Neil Gehrels Swift observatory observe Gamma-Ray bursts (GRBs) plateaus in X-rays. We test the reliability of the closure relations through the fireball model when dealing with the GRB plateau emission. We analyze 455 X-ray lightcurves (LCs) collected by \emph{Swift} from 2005 (January) until 2019 (August) for which the redshift is both known and unknown using the phenomenological Willingale 2007 model. Using these fits, we analyze the emission mechanisms and astrophysical environments of these GRBs through the closure relations within the time interval of the plateau emission. Finally, we test the 3D fundamental plane relation (Dainotti relation) which connects the prompt peak luminosity, the time at the end of the plateau (rest-frame), and the luminosity at that time, on the GRBs with redshift, concerning groups determined by the closure relations. This allows us to check if the intrinsic scatter \sigma_{int} of any of these groups is reduced compared to previous literature. The most fulfilled environments for the electron spectral distribution, p>2, are Wind Slow Cooling (SC) and ISM Slow Cooling for cases in which the parameter q, which indicates the flatness of the plateau emission and accounts for the energy injection, is =0 and =0.5, respectively, both in the cases with known and unknown redshifts. We also find that for the sGRBs All ISM Environments with $q=0$ have the smallest \sigma_{int}=0.04 \pm 0.15 in terms of the fundamental plane relation holding a probability of occurring by chance of p=0.005. We have shown that the majority of GRBs presenting the plateau emission fulfil the closure relations, including the energy injection, with a particular preference for the Wind SC environment. The subsample of GRBs that fulfil given relations can be used as possible standard candles and can suggest a way to reduce the intrinsic scatter of these studied relationships.

==> bib_Swiftpaper_v1.txt <==
%% This BibTeX bibliography file was created using BibDesk.
%% http://bibdesk.sourceforge.net/

%% Created for Robert Wagner at 2020-05-24 16:04:34 -0400


%% Saved with string encoding Unicode (UTF-8)


@string{aap = {Astronomy and Astrophysics}}

@string{aaps = {Astronomy and Astrophysics Supplement Series}}

@string{abdoetal = {Abdo et al.,~A.~A.}}

@string{ackermannetal = {Ackermann et al.,~M}}

@string{aharonianetal = {Aharonian et al.,~F.}}

@string{aipcp = {AIP Conf.~Proc.}}

@string{aj = {Astronom. J.}}

@string{ap = {Astropart.~Phys.}}

@string{aph = {Uploaded on astro-ph}}

@string{apj = {Astrophys. J.}}

@string{apjl = {Astrophys. J. Lett.}}

@string{apjs = {Astrophys. J. Supp.~Series}}

@string{atwoodetal = {Atwood et al.,~W.~B.}}

@string{chamonix = {Chamonix 2001, LEP performance}}

@string{et = {and}}

@string{etal = {at al.}}

@string{forum = {Forum}}

@string{fps = {Frascati Physics Series}}

@string{gcn = {GRB Coordinates Network}}

@string{jcap = {JCAP}}

@string{jinst = {Journal of Instrum.}}

@string{mnras = {Mon.\ Not.\ Roy.\ Astron.Soc.}}

@string{nature = {Nature}}

@string{nima = {Nucl.~Instrum.~Meth.~A}}

@string{npps = {Nucl.~Phys.~B Proc.~Suppl.}}

@string{nsscr = {IEEE Nucl.~Sci.~Symp.~Conf.~Rec.}}

@string{prd = {Phys. Rev. D}}

@string{prl = {Phys. Rev. Lett.}}

@string{science = {Science}}

@string{spie = {Proc. SPIE}}

@string{tns = {IEEE Trans.~Nucl.~Sci.}}

@string{wsci = {World Scientific}}


@article{Meszaros1998,
	Author = {{M\'esz\'aros}, P. {Rees}, J.},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/1998MNRAS.299L..10M/abstract},
	Date-Added = {2020-05-24 15:12:09 -0400},
	Date-Modified = {2020-05-24 15:13:20 -0400},
	Journal = {MNRAS},
	Doi = {10.1046/j.1365-8711.1998.01992.x},
	Month = {August},
	Number = {1},
	Pages = {L10--L14},
	Title = {The edge of a gamma-ray burst afterglow},
	Volume = {299},
	Year = {1998}}

@article{Gendrei2019,
	Author = {{Gendre}, B. {Joyce}, Q.T. {Orange}, N.B. {Stratta}, G. {Atteia}, J.L. {Boer}, M.},
	Date-Added = {2020-05-24 13:59:39 -0400},
	Date-Modified = {2020-05-24 14:08:20 -0400},
	Journal = {MNRAS},
	Month = {June},
	Number = {2},
	Pages = {2471--2476},
	Title = {Can we quickly flag ultra-long gamma-ray bursts?},
	Volume = {486},
	Year = {2019}}

@article{Atwood09,
	Author = {{Atwood}, W.B. {Abdo}, A.A. {Ackermann}, M. {Althouse}, M. {Anderson}, B. {Axelsson}, M. {Baldini}, L. et al.},
	Date-Added = {2020-05-24 13:37:53 -0400},
	Date-Modified = {2020-05-24 13:43:28 -0400},
	Journal = {apj},
	Number = {2},
	Title = {THE LARGE AREA TELESCOPE ON THE FERMI GAMMA-RAY SPACE TELESCOPE MISSION},
	Volume = {697},
	Year = {2009}}

@article{Ackermann2014,
	Author = {{Ackermann}, M., {Ajello}, M., {Asano}, K., {Atwood}, W.B., {Axelsson}, M., {Baldini}, L., {Ballet}, J., {Barbiellini}, G., {Baring}, M.G., {Bastieri}, D., {Bechtol}, K., {Bellazzini}, R., {Bissaldi}, E., {Bonamente}, E., {Bregeon}, J., {Brigida}, M., {Bruel}, P., {Buehler}, R., {Michael Burgess}, J., {Buson}, S., {Caliandro}, G. A., {Cameron}, R. A., {Caraveo}, P. A., {Cecchi}, C., {Chaplin}, V., {Charles}, E., {Chekhtman}, A., {Cheung}, C. C., {Chiang}, J., {Chiaro}, G., {Ciprini}, S., {Claus}, R., {Cleveland}, W., {Cohen-Tanugi}, J., {Collazzi}, A., {Cominsky}, L. R., {Connaughton}, V., {Conrad}, J., {Cutini}, S., {D'Ammando}, F., {de Angelis}, A., {DeKlotz}, M., {de Palma}, F., {Dermer}, C. D., {Desiante}, R., {Diekmann}, A., {Di Venere}, L., {Drell}, P. S., {Drlica-Wagner}, A., {Favuzzi}, C., {Fegan}, S. J., {Ferrara}, E. C., {Finke}, J., {Fitzpatrick}, G., {Focke}, W. B., {Franckowiak}, A., {Fukazawa}, Y., {Funk}, S., {Fusco}, P., {Gargano}, F., {Gehrels}, N., {Germani}, S., {Gibby}, M., {Giglietto}, N., {Giles}, M., {Giordano}, F., {Giroletti}, M., {Godfrey}, G., {Granot}, J., {Grenier}, I. A., {Grove}, J. E., {Gruber}, D., {Guiriec}, S., {Hadasch}, D., {Hanabata}, Y., {Harding}, A. K., {Hayashida}, M., {Hays}, E., {Horan}, D., {Hughes}, R. E., {Inoue}, Y., {Jogler}, T., {J{\'o}hannesson}, G., {Johnson}, W. N., {Kawano}, T., {Kn{\"o}dlseder}, J., {Kocevski}, D., {Kuss}, M., {Lande}, J., {Larsson}, S., {Latronico}, L., {Longo}, F., {Loparco}, F., {Lovellette}, M. N., {Lubrano}, P., {Mayer}, M., {Mazziotta}, M. N., {McEnery}, J. E., {Michelson}, P. F., {Mizuno}, T., {Moiseev}, A. A., {Monzani}, M. E., {Moretti}, E., {Morselli}, A., {Moskalenko}, I. V., {Murgia}, S., {Nemmen}, R., {Nuss}, E., {Ohno}, M., {Ohsugi}, T., {Okumura}, A., {Omodei}, N., {Orienti}, M., {Paneque}, D., {Pelassa}, V., {Perkins}, J. S., {Pesce-Rollins}, M., {Petrosian}, V., {Piron}, F., {Pivato}, G., {Porter}, T. A., {Racusin}, J. L., {Rain{\`o}}, S., {Rando}, R., {Razzano}, M., {Razzaque}, S., {Reimer}, A., {Reimer}, O., {Ritz}, S., {Roth}, M., {Ryde}, F., {Sartori}, A., {Parkinson}, P. M. Saz, {Scargle}, J. D., {Schulz}, A., {Sgr{\`o}}, C., {Siskind}, E. J., {Sonbas}, E. , {Spandre}, G., {Spinelli}, P., {Tajima}, H., {Takahashi}, H., {Thayer}, J. G., {Thayer}, J. B., {Thompson}, D. J., {Tibaldo}, L., {Tinivella}, M., {Torres}, D. F., {Tosti}, G., {Troja}, E., {Usher}, T. L., {Vandenbroucke}, J., {Vasileiou}, V. , {Vianello}, G., {Vitale}, V., {Winer}, B. L., {Wood}, K. S., {Yamazaki}, R., {Younes}, G., {Yu}, H.-F., {Zhu}, S. J., {Bhat}, P. N., {Briggs}, M. S., {Byrne}, D., {Foley}, S., {Goldstein}, A., {Jenke}, P., {Kippen}, R. M., {Kouveliotou}, C., {McBreen}, S., {Meegan}, C., {Paciesas}, W. S., {Preece}, R., {Rau}, A., {Tierney}, D., {van der Horst}, A. J., {von Kienlin}, A., {Wilson-Hodge}, C., {Xiong}, S., {Cusumano}, G., {La Parola}, V., {Cummings}, J. R.},
	Date-Added = {2020-05-22 11:57:14 -0400},
	Date-Modified = {2020-05-24 13:27:42 -0400},
	Journal = {Science},
	Number = {6166},
	Pages = {42-47},
	Title = {Fermi-LAT Observations of the Gamma-Ray Burst GRB 130427A},
	Volume = {343},
	Year = {2014}}

@article{2019OJAp....2E..10F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2019OJAp....2E..10F},
	Archiveprefix = {arXiv},
	Author = {{Feroz}, Farhan and {Hobson}, Michael P. and {Cameron}, Ewan and {Pettitt}, Anthony N.},
	Date-Added = {2020-04-09 11:47:23 -0700},
	Date-Modified = {2020-04-09 11:47:23 -0700},
	Doi = {10.21105/astro.1306.2144},
	Eid = {10},
	Eprint = {1306.2144},
	Journal = {The Open Journal of Astrophysics},
	Keywords = {statistical methods, importance nested sampling, bayesian inference, Astrophysics - Instrumentation and Methods for Astrophysics, Physics - Data Analysis, Statistics and Probability, Statistics - Computation},
	Month = nov,
	Number = {1},
	Pages = {10},
	Primaryclass = {astro-ph.IM},
	Title = {{Importance Nested Sampling and the MultiNest Algorithm}},
	Volume = {2},
	Year = 2019,
	Bdsk-Url-1 = {https://doi.org/10.21105/astro.1306.2144}}

@article{2009MNRAS.398.1601F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2009MNRAS.398.1601F},
	Archiveprefix = {arXiv},
	Author = {{Feroz}, F. and {Hobson}, M.~P. and {Bridges}, M.},
	Date-Added = {2020-04-09 11:46:25 -0700},
	Date-Modified = {2020-04-09 11:46:25 -0700},
	Doi = {10.1111/j.1365-2966.2009.14548.x},
	Eprint = {0809.3437},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, Astrophysics},
	Month = oct,
	Number = {4},
	Pages = {1601-1614},
	Primaryclass = {astro-ph},
	Title = {{MULTINEST: an efficient and robust Bayesian inference tool for cosmology and particle physics}},
	Volume = {398},
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.14548.x}}

@article{2008MNRAS.384..449F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2008MNRAS.384..449F},
	Archiveprefix = {arXiv},
	Author = {{Feroz}, F. and {Hobson}, M.~P.},
	Date-Added = {2020-04-09 11:44:28 -0700},
	Date-Modified = {2020-04-09 11:44:28 -0700},
	Doi = {10.1111/j.1365-2966.2007.12353.x},
	Eprint = {0704.3704},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, Astrophysics},
	Month = feb,
	Number = {2},
	Pages = {449-463},
	Primaryclass = {astro-ph},
	Title = {{Multimodal nested sampling: an efficient and robust alternative to Markov Chain Monte Carlo methods for astronomical data analyses}},
	Volume = {384},
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2007.12353.x}}

@article{2017ApJ...841L..16V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/\#abs/2017ApJ...841L..16V},
	Archiveprefix = {arXiv},
	Author = {{Vianello}, G. and {Omodei}, N. and {Chiang}, J. and {Digel}, S.},
	Date-Added = {2019-01-23 11:10:17 -0800},
	Date-Modified = {2019-01-23 11:10:17 -0800},
	Doi = {10.3847/2041-8213/aa7262},
	Eid = {L16},
	Eprint = {1607.01793},
	Journal = {\apj},
	Keywords = {gamma rays: general, gravitational waves, methods: observational, Astrophysics - High Energy Astrophysical Phenomena},
	Month = May,
	Pages = {L16},
	Primaryclass = {astro-ph.HE},
	Title = {{Searching for High-energy Gamma-ray Counterparts to Gravitational-wave Sources with Fermi-LAT: A Needle in a Haystack}},
	Volume = {841},
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8213/aa7262}}

@article{2013arXiv1303.3514A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/#abs/2013arXiv1303.3514A},
	Archiveprefix = {arXiv},
	Author = {{Atwood}, W. and {Albert}, A. and {Baldini}, L. and {Tinivella}, M. and {Bregeon}, J. and {Pesce-Rollins}, M. and {Sgr{\`o}}, C. and {Bruel}, P. and {Charles}, E. and {Drlica-Wagner}, A. and {Franckowiak}, A. and {Jogler}, T. and {Rochester}, L. and {Usher}, T. and {Wood}, M. and {Cohen-Tanugi}, J. and {S. Zimmer for the Fermi-LAT Collaboration}},
	Date-Added = {2018-05-30 17:49:51 +0000},
	Date-Modified = {2018-05-30 17:49:51 +0000},
	Eid = {arXiv:1303.3514},
	Eprint = {1303.3514},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
	Month = Mar,
	Pages = {arXiv:1303.3514},
	Title = {{Pass 8: Toward the Full Realization of the Fermi-LAT Scientific Potential}},
	Year = 2013}

@article{LATperform,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009APh....32..193A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}},
	Date-Added = {2018-05-30 17:47:11 +0000},
	Date-Modified = {2018-05-30 17:47:11 +00;00},
	Doi = {10.1016/j.astropartphys.2009.08.002},
	Eprint = {0904.2226},
	Journal = {Astroparticle Physics},
	Keywords = {Spaceborne and space research instruments apparatus and components, X- and gamma-ray telescopes and instrumentation},
	Month = oct,
	Pages = {193-219},
	Primaryclass = {astro-ph.IM},
	Title = {{The on-orbit calibration of the Fermi Large Area Telescope}},
	Volume = 32,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.astropartphys.2009.08.002}}

@article{2003A&A...411L...1W,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003A\%26A...411L...1W},
	Author = {{Winkler}, C. and {Courvoisier}, T.~J.-L. and {Di Cocco}, G. and {Gehrels}, N. and {Gim{\'e}nez}, A. and {Grebenev}, S. and {Hermsen}, W. and {Mas-Hesse}, J.~M. and {Lebrun}, F. and {Lund}, N. and {Palumbo}, G.~G.~C. and {Paul}, J. and {Roques}, J.-P. and {Schnopper}, H. and {Sch{\"o}nfelder}, V. and {Sunyaev}, R. and {Teegarden}, B. and {Ubertini}, P. and {Vedrenne}, G. and {Dean}, A.~J.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1051/0004-6361:20031288},
	Journal = {\aap},
	Keywords = {gamma-ray astronomy, space observatory},
	Month = nov,
	Pages = {L1-L6},
	Title = {{The INTEGRAL mission}},
	Volume = 411,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20031288}}

@article{2004ApJ...611.1005G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...611.1005G},
	Author = {{Gehrels}, N. and {Chincarini}, G. and {Giommi}, P. and {Mason}, K.~O. and {Nousek}, J.~A. and {Wells}, A.~A. and {White}, N.~E. and {Barthelmy}, S.~D. and {Burrows}, D.~N. and {Cominsky}, L.~R. and {Hurley}, K.~C. and {Marshall}, F.~E. and {M{\'e}sz{\'a}ros}, P. and {Roming}, P.~W.~A. and {Angelini}, L. and {Barbier}, L.~M. and {Belloni}, T. and {Campana}, S. and {Caraveo}, P.~A. and {Chester}, M.~M. and {Citterio}, O. and {Cline}, T.~L. and {Cropper}, M.~S. and {Cummings}, J.~R. and {Dean}, A.~J. and {Feigelson}, E.~D. and {Fenimore}, E.~E. and {Frail}, D.~A. and {Fruchter}, A.~S. and {Garmire}, G.~P. and {Gendreau}, K. and {Ghisellini}, G. and {Greiner}, J. and {Hill}, J.~E. and {Hunsberger}, S.~D. and {Krimm}, H.~A. and {Kulkarni}, S.~R. and {Kumar}, P. and {Lebrun}, F. and {Lloyd-Ronning}, N.~M. and {Markwardt}, C.~B. and {Mattson}, B.~J. and {Mushotzky}, R.~F. and {Norris}, J.~P. and {Osborne}, J. and {Paczynski}, B. and {Palmer}, D.~M. and {Park}, H.-S. and {Parsons}, A.~M. and {Paul}, J. and {Rees}, M.~J. and {Reynolds}, C.~S. and {Rhoads}, J.~E. and {Sasseen}, T.~P. and {Schaefer}, B.~E. and {Short}, A.~T. and {Smale}, A.~P. and {Smith}, I.~A. and {Stella}, L. and {Tagliaferri}, G. and {Takahashi}, T. and {Tashiro}, M. and {Townsley}, L.~K. and {Tueller}, J. and {Turner}, M.~J.~L. and {Vietri}, M. and {Voges}, W. and {Ward}, M.~J. and {Willingale}, R. and {Zerbi}, F.~M. and {Zhang}, W.~W.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1086/422091},
	Eprint = {arXiv:astro-ph/0405233},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Space Vehicles: Instruments, Telescopes},
	Month = aug,
	Pages = {1005-1020},
	Title = {{The Swift Gamma-Ray Burst Mission}},
	Volume = 611,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/422091}}

@article{2005SSRv..120...95R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005SSRv..120...95R},
	Author = {{Roming}, P.~W.~A. and {Kennedy}, T.~E. and {Mason}, K.~O. and {Nousek}, J.~A. and {Ahr}, L. and {Bingham}, R.~E. and {Broos}, P.~S. and {Carter}, M.~J. and {Hancock}, B.~K. and {Huckle}, H.~E. and {Hunsberger}, S.~D. and {Kawakami}, H. and {Killough}, R. and {Koch}, T.~S. and {McLelland}, M.~K. and {Smith}, K. and {Smith}, P.~J. and {Soto}, J.~C. and {Boyd}, P.~T. and {Breeveld}, A.~A. and {Holland}, S.~T. and {Ivanushkina}, M. and {Pryzby}, M.~S. and {Still}, M.~D. and {Stock}, J.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1007/s11214-005-5095-4},
	Eprint = {arXiv:astro-ph/0507413},
	Journal = {Space Science Reviews},
	Month = oct,
	Pages = {95-142},
	Title = {{The Swift Ultra-Violet/Optical Telescope}},
	Volume = 120,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s11214-005-5095-4}}

@article{2005SSRv..120..143B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005SSRv..120..143B},
	Author = {{Barthelmy}, S.~D. and {Barbier}, L.~M. and {Cummings}, J.~R. and {Fenimore}, E.~E. and {Gehrels}, N. and {Hullinger}, D. and {Krimm}, H.~A. and {Markwardt}, C.~B. and {Palmer}, D.~M. and {Parsons}, A. and {Sato}, G. and {Suzuki}, M. and {Takahashi}, T. and {Tashiro}, M. and {Tueller}, J.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1007/s11214-005-5096-3},
	Eprint = {arXiv:astro-ph/0507410},
	Journal = {Space Science Reviews},
	Keywords = {gamma-ray, GRB, hard X-ray, survey, burst, afterglow, CZT, coded aperture, astrophysics, cosmology},
	Month = oct,
	Pages = {143-164},
	Title = {{The Burst Alert Telescope (BAT) on the SWIFT Midex Mission}},
	Volume = 120,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s11214-005-5096-3}}

@article{2005SSRv..120..165B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005SSRv..120..165B},
	Author = {{Burrows}, D.~N. and {Hill}, J.~E. and {Nousek}, J.~A. and {Kennea}, J.~A. and {Wells}, A. and {Osborne}, J.~P. and {Abbey}, A.~F. and {Beardmore}, A. and {Mukerjee}, K. and {Short}, A.~D.~T. and {Chincarini}, G. and {Campana}, S. and {Citterio}, O. and {Moretti}, A. and {Pagani}, C. and {Tagliaferri}, G. and {Giommi}, P. and {Capalbi}, M. and {Tamburelli}, F. and {Angelini}, L. and {Cusumano}, G. and {Br{\"a}uninger}, H.~W. and {Burkert}, W. and {Hartner}, G.~D.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1007/s11214-005-5097-2},
	Eprint = {arXiv:astro-ph/0508071},
	Journal = {Space Science Reviews},
	Month = oct,
	Pages = {165-195},
	Title = {{The Swift X-Ray Telescope}},
	Volume = 120,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s11214-005-5097-2}}

@article{2007NJPh....9...17L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007NJPh....9...17L},
	Author = {{Lee}, W.~H. and {Ramirez-Ruiz}, E.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/1367-2630/9/1/017},
	Eprint = {arXiv:astro-ph/0701874},
	Journal = {New Journal of Physics},
	Month = jan,
	Pages = {17},
	Title = {{The progenitors of short gamma-ray bursts}},
	Volume = 9,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1367-2630/9/1/017}}

@article{2007PhR...442..166N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007PhR...442..166N},
	Author = {{Nakar}, E.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1016/j.physrep.2007.02.005},
	Eprint = {arXiv:astro-ph/0701748},
	Journal = {\physrep},
	Month = apr,
	Pages = {166-236},
	Title = {{Short-hard gamma-ray bursts}},
	Volume = 442,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physrep.2007.02.005}}

@article{2008GCN..8246....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8246....1T},
	Author = {{Tajima}, H. and {Bregeon}, J. and {Chiang}, J. and {Thayer}, G.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 080916C: Fermi LAT observation.}},
	Volume = 8246,
	Year = 2008}

@article{2008GCN..8407....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8407....1O},
	Author = {{Omodei}, N.},
	Journal = {GRB Coordinates Network},
	Title = {{Fermi-LAT observation of GRB 081024B.}},
	Volume = 8407,
	Year = 2008}

@article{2008GCN..8723....1W,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8723....1W},
	Author = {{Wilson-Hodge}, C. and {Connaughton}, V. and {Longo}, F. and {Omodei}, N.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 081224: Fermi GBM detection {\amp} LAT localization.}},
	Volume = 8723,
	Year = 2008}

@article{2008MNRAS.385L..10T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.385L..10T},
	Archiveprefix = {arXiv},
	Author = {{Troja}, E. and {King}, A.~R. and {O'Brien}, P.~T. and {Lyons}, N. and {Cusumano}, G.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1111/j.1745-3933.2007.00421.x},
	Eprint = {0711.3034},
	Journal = {\mnras},
	Month = mar,
	Pages = {L10-L14},
	Title = {{Different progenitors of short hard gamma-ray bursts}},
	Volume = 385,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1745-3933.2007.00421.x}}

@article{2008MNRAS.391..577A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.391..577A},
	Archiveprefix = {arXiv},
	Author = {{Amati}, L. and {Guidorzi}, C. and {Frontera}, F. and {Della Valle}, M. and {Finelli}, F. and {Landi}, R. and {Montanari}, E.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1111/j.1365-2966.2008.13943.x},
	Eprint = {0805.0377},
	Journal = {\mnras},
	Keywords = {cosmological parameters , gamma-rays: bursts , gamma-rays: observations},
	Month = dec,
	Pages = {577-584},
	Title = {{Measuring the cosmological parameters with the E_{p,i}-E_{iso} correlation of gamma-ray bursts}},
	Volume = 391,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2008.13943.x}}

@article{2008PASP..120..405G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008PASP..120..405G},
	Archiveprefix = {arXiv},
	Author = {{Greiner}, J. and {Bornemann}, W. and {Clemens}, C. and {Deuter}, M. and {Hasinger}, G. and {Honsberg}, M. and {Huber}, H. and {Huber}, S. and {Krauss}, M. and {Kr{\"u}hler}, T. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and {Mayer-Hasselwander}, H. and {Mican}, B. and {Primak}, N. and {Schrey}, F. and {Steiner}, I. and {Szokoly}, G. and {Th{\"o}ne}, C.~C. and {Yolda{\c s}}, A. and {Klose}, S. and {Laux}, U. and {Winkler}, J.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1086/587032},
	Eprint = {0801.4801},
	Journal = {\pasp},
	Keywords = {Astronomical Instrumentation, Astronomical Instrumentation},
	Month = apr,
	Pages = {405-424},
	Title = {{GROND{\mdash}a 7-Channel Imager}},
	Volume = 120,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/587032}}

@article{2009AA...498...89G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...498...89G},
	Archiveprefix = {arXiv},
	Author = {{Greiner}, J. and {Clemens}, C. and {Kr{\"u}hler}, T. and {von Kienlin}, A. and {Rau}, A. and {Sari}, R. and {Fox}, D.~B. and {Kawai}, N. and {Afonso}, P. and {Ajello}, M. and {Berger}, E. and {Cenko}, S.~B. and {Cucchiara}, A. and {Filgas}, R. and {Klose}, S. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and {Lichti}, G.~G. and {L{\"o}w}, S. and {McBreen}, S. and {Nagayama}, T. and {Rossi}, A. and {Sato}, S. and {Szokoly}, G. and {Yolda{\c s}}, A. and {Zhang}, X.-L.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2018-12-14 12:11:52 -0800},
	Doi = {10.1051/0004-6361/200811571},
	Eprint = {0902.0761},
	Journal = {\aap},
	Keywords = {techniques: photometric, gamma rays: bursts},
	Month = apr,
	Pages = {89-94},
	Title = {{The redshift and afterglow of the extremely energetic gamma-ray burst GRB 080916C}},
	Volume = 498,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200811571}}

@article{2009A&A...498..711D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...498..711D},
	Archiveprefix = {arXiv},
	Author = {{D'Avanzo}, P. and {Malesani}, D. and {Covino}, S. and {Piranomonte}, S. and {Grazian}, A. and {Fugazza}, D. and {Margutti}, R. and {D'Elia}, V. and {Antonelli}, L.~A. and {Campana}, S. and {Chincarini}, G. and {Della Valle}, M. and {Fiore}, F. and {Goldoni}, P. and {Mao}, J. and {Perna}, R. and {Salvaterra}, R. and {Stella}, L. and {Stratta}, G. and {Tagliaferri}, G.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1051/0004-6361/200811294},
	Eprint = {0901.4038},
	Journal = {\aap},
	Keywords = {gamma rays: bursts},
	Month = may,
	Pages = {711-721},
	Title = {{The optical afterglows and host galaxies of three short/hard gamma-ray bursts}},
	Volume = 498,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200811294}}

@article{2009A&A...508..173A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...508..173A},
	Archiveprefix = {arXiv},
	Author = {{Amati}, L. and {Frontera}, F. and {Guidorzi}, C.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1051/0004-6361/200912788},
	Eprint = {0907.0384},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, gamma rays: observations},
	Month = dec,
	Pages = {173-180},
	Title = {{Extremely energetic Fermi gamma-ray bursts obey spectral energy correlations}},
	Volume = 508,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200912788}}

@article{2009A&A...508..593K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...508..593K},
	Archiveprefix = {arXiv},
	Author = {{Kr{\"u}hler}, T. and {Greiner}, J. and {Afonso}, P. and {Burlon}, D. and {Clemens}, C. and {Filgas}, R. and {Kann}, D.~A. and {Klose}, S. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and {McBreen}, S. and {Olivares}, F. and {Rau}, A. and {Rossi}, A. and {Schulze}, S. and {Szokoly}, G.~P. and {Updike}, A. and {Yolda{\c s}}, A.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1051/0004-6361/200912649},
	Eprint = {0908.2250},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, techniques: photometric},
	Month = dec,
	Pages = {593-598},
	Title = {{The bright optical/NIR afterglow of the faint GRB 080710 - evidence of a jet viewed off-axis}},
	Volume = 508,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200912649}}

@article{2009AJ....138.1690P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009AJ....138.1690P},
	Archiveprefix = {arXiv},
	Author = {{Perley}, D.~A. and {Cenko}, S.~B. and {Bloom}, J.~S. and {Chen}, {H.-W.} and {Butler}, N.~R. and {Kocevski}, D. and {Prochaska}, J.~X. and {Brodwin}, M. and {Glazebrook}, K. and {Kasliwal}, M.~M. and {Kulkarni}, S.~R. and {Lopez}, S. and {Ofek}, E.~O. and {Pettini}, M. and {Soderberg}, A.~M. and {Starr}, D.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-6256/138/6/1690},
	Eprint = {0905.0001},
	Journal = {\aj},
	Keywords = {dust, extinction, gamma rays: bursts, galaxies: high-redshift, galaxies: photometry},
	Month = dec,
	Pages = {1690-1708},
	Title = {{The Host Galaxies of Swift Dark Gamma-ray Bursts: Observational Constraints on Highly Obscured and Very High Redshift GRBs}},
	Volume = 138,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-6256/138/6/1690}}

@article{2009ApJ...690..231B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...690..231B},
	Archiveprefix = {arXiv},
	Author = {{Berger}, E.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/690/1/231},
	Eprint = {0805.0306},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = jan,
	Pages = {231-237},
	Title = {{The Host Galaxies of Short-Duration Gamma-Ray Bursts: Luminosities, Metallicities, and Star-Formation Rates}},
	Volume = 690,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/690/1/231}}

@article{2009ApJ...691..182S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...691..182S},
	Archiveprefix = {arXiv},
	Author = {{Savaglio}, S. and {Glazebrook}, K. and {LeBorgne}, D.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/691/1/182},
	Eprint = {0803.2718},
	Journal = {\apj},
	Keywords = {cosmology: observations, galaxies: abundances, galaxies: evolution, galaxies: fundamental parameters},
	Month = jan,
	Pages = {182-211},
	Title = {{The Galaxy Population Hosting Gamma-Ray Bursts}},
	Volume = 691,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/691/1/182}}

@article{2009ApJ...693.1912G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...693.1912G},
	Archiveprefix = {arXiv},
	Author = {{Greiner}, J. and {Kr{\"u}hler}, T. and {McBreen}, S. and {Ajello}, M. and {Giannios}, D. and {Schwarz}, R. and {Savaglio}, S. and {Yolda{\c s}}, A.~K. and {Clemens}, C. and {Stefanescu}, A. and {Sala}, G. and {Bertoldi}, F. and {Szokoly}, G. and {Klose}, S.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/693/2/1912},
	Eprint = {0811.4291},
	Journal = {\apj},
	Keywords = {gamma-rays: bursts, radiation mechanisms: non-thermal},
	Month = mar,
	Pages = {1912-1919},
	Title = {{A Strong Optical Flare Before the Rising Afterglow of GRB 080129}},
	Volume = 693,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/693/2/1912}}

@article{2009ApJ...697..758K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...697..758K},
	Archiveprefix = {arXiv},
	Author = {{Kr{\"u}hler}, T. and {Greiner}, J. and {McBreen}, S. and {Klose}, S. and {Rossi}, A. and {Afonso}, P. and {Clemens}, C. and {Filgas}, R. and {Yolda{\c s}}, A.~K. and {Szokoly}, G.~P. and {Yolda{\c s}}, A.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/697/1/758},
	Eprint = {0903.1184},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, X-rays: individual: XRF 071031},
	Month = may,
	Pages = {758-768},
	Title = {{Correlated Optical and X-Ray Flares in the Afterglow of XRF 071031}},
	Volume = 697,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/697/1/758}}

@article{2009ApJ...697.1071A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...697.1071A},
	Archiveprefix = {arXiv},
	Author = {{Atwood}, W.~B. and {Abdo}, A.~A. and {Ackermann}, M. and {Althouse}, W. and {Anderson}, B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}, G. and {Bartelt}, J. and {Bastieri}, D. and {Baughman}, B.~M. and {Bechtol}, K. and {B{\'e}d{\'e}r{\`e}de}, D. and {Bellardi}, F. and {Bellazzini}, R. and {Berenji}, B. and {Bignami}, G.~F. and {Bisello}, D. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bogart}, J.~R. and {Bonamente}, E. and {Bonnell}, J. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Busetto}, G. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carius}, S. and {Carlson}, P. and {Casandjian}, J.~M. and {Cavazzuti}, E. and {Ceccanti}, M. and {Cecchi}, C. and {Charles}, E. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Chipaux}, R. and {Cillis}, A.~N. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Condamoor}, S. and {Conrad}, J. and {Corbet}, R. and {Corucci}, L. and {Costamante}, L. and {Cutini}, S. and {Davis}, D.~S. and {Decotigny}, D. and {DeKlotz}, M. and {Dermer}, C.~D. and {de Angelis}, A. and {Digel}, S.~W. and {do Couto e Silva}, E. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Edmonds}, Y. and {Fabiani}, D. and {Farnier}, C. and {Favuzzi}, C. and {Flath}, D.~L. and {Fleury}, P. and {Focke}, W.~B. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Gentit}, F.-X. and {Germani}, S. and {Giebels}, B. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Haller}, G. and {Harding}, A.~K. and {Hart}, P.~A. and {Hays}, E. and {Healey}, S.~E. and {Hirayama}, M. and {Hjalmarsdotter}, L. and {Horn}, R. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johansson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, T.~J. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kavelaars}, A. and {Kawai}, N. and {Kelly}, H. and {Kerr}, M. and {Klamra}, W. and {Kn{\"o}dlseder}, J. and {Kocian}, M.~L. and {Komin}, N. and {Kuehn}, F. and {Kuss}, M. and {Landriu}, D. and {Latronico}, L. and {Lee}, B. and {Lee}, S.-H. and {Lemoine-Goumard}, M. and {Lionetto}, A.~M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Marangelli}, B. and {Massai}, M.~M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Menon}, N. and {Meurer}, C. and {Michelson}, P.~F. and {Minuti}, M. and {Mirizzi}, N. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paccagnella}, A. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pearce}, M. and {Pepe}, M. and {Perazzo}, A. and {Pesce-Rollins}, M. and {Picozza}, P. and {Pieri}, L. and {Pinchera}, M. and {Piron}, F. and {Porter}, T.~A. and {Poupard}, L. and {Rain{\`o}}, S. and {Rando}, R. and {Rapposelli}, E. and {Razzano}, M. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Romani}, R.~W. and {Roth}, M. and {Russell}, J.~J. and {Ryde}, F. and {Sabatini}, S. and {Sadrozinski}, H.~F.-W. and {Sanchez}, D. and {Sander}, A. and {Sapozhnikov}, L. and {Parkinson}, P.~M.~S. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Scolieri}, G. and {Sgr{\`o}}, C. and {Share}, G.~H. and {Shaw}, M. and {Shimokawabe}, T. and {Shrader}, C. and {Sierpowska-Bartosik}, A. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Starck}, J.-L. and {Stephens}, T.~E. and {Strickman}, M.~S. and {Strong}, A.~W. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Tenze}, A. and {Tether}, S. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Tibolla}, O. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Turri}, M. and {Usher}, T.~L. and {Vilchez}, N. and {Vitale}, V. and {Wang}, P. and {Watters}, K. and {Winer}, B.~L. and {Wood}, K.~S. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/697/2/1071},
	Eprint = {0902.1089},
	Journal = {\apj},
	Keywords = {cosmic rays, galaxies: active, Galaxy: general, gamma rays: observations, Sun: X-rays, gamma rays, telescopes},
	Month = jun,
	Pages = {1071-1102},
	Title = {{The Large Area Telescope on the Fermi Gamma-Ray Space Telescope Mission}},
	Volume = 697,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/697/2/1071}}

@article{2009ApJ...698...43R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...698...43R},
	Archiveprefix = {arXiv},
	Author = {{Racusin}, J.~L. and {Liang}, E.~W. and {Burrows}, D.~N. and {Falcone}, A. and {Sakamoto}, T. and {Zhang}, B.~B. and {Zhang}, B. and {Evans}, P. and {Osborne}, J.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/698/1/43},
	Eprint = {0812.4780},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, radiation mechanisms: non-thermal, X-rays: bursts},
	Month = jun,
	Pages = {43-74},
	Title = {{Jet Breaks and Energetics of Swift Gamma-Ray Burst X-Ray Afterglows}},
	Volume = 698,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/698/1/43}}

@article{2009ApJ...698.1620G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...698.1620G},
	Archiveprefix = {arXiv},
	Author = {{Graham}, J.~F. and {Fruchter}, A.~S. and {Levan}, A.~J. and {Melandri}, A. and {Kewley}, L.~J. and {Levesque}, E.~M. and {Nysewander}, M. and {Tanvir}, N.~R. and {Dahlen}, T. and {Bersier}, D. and {Wiersema}, K. and {Bonfield}, D.~G. and {Martinez-Sansigre}, A.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/698/2/1620},
	Eprint = {0808.2610},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = jun,
	Pages = {1620-1629},
	Title = {{GRB 070714B{\mdash}Discovery of the Highest Spectroscopically Confirmed Short Burst Redshift}},
	Volume = 698,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/698/2/1620}}

@article{2009ApJ...701..824N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...701..824N},
	Archiveprefix = {arXiv},
	Author = {{Nysewander}, M. and {Fruchter}, A.~S. and {Pe'er}, A.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/701/1/824},
	Eprint = {0806.3607},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, radiation mechanisms: non-thermal},
	Month = aug,
	Pages = {824-836},
	Title = {{A Comparison of the Afterglows of Short- and Long-duration Gamma-ray Bursts}},
	Volume = 701,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/701/1/824}}

@article{2009arXiv0905.0690C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...711..641C},
	Archiveprefix = {arXiv},
	Author = {{Cenko}, S.~B. and {Frail}, D.~A. and {Harrison}, F.~A. and {Kulkarni}, S.~R. and {Nakar}, E. and {Chandra}, P.~C. and {Butler}, N.~R. and {Fox}, D.~B. and {Gal-Yam}, A. and {Kasliwal}, M.~M. and {Kelemen}, J. and {Moon}, {D.-S.} and {Ofek}, E.~O. and {Price}, P.~A. and {Rau}, A. and {Soderberg}, A.~M. and {Teplitz}, H.~I. and {Werner}, M.~W. and {Bock}, {D.~C.-J.} and {Bloom}, J.~S. and {Starr}, D.~A. and {Filippenko}, A.~V. and {Chevalier}, R.~A. and {Gehrels}, N. and {Nousek}, J.~N. and {Piran}, T.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/711/2/641},
	Eprint = {0905.0690},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, X-rays: individual: GRB 050820A GRB 050904 GRB 060418 GRB 070125 GRB 080319B},
	Month = mar,
	Pages = {641-654},
	Title = {{The Collimation and Energetics of the Brightest Swift Gamma-ray Bursts}},
	Volume = 711,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/711/2/641}}

@article{2009arXiv0906.1577T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0906.1577T},
	Archiveprefix = {arXiv},
	Author = {{Tanvir}, N.~R. and {Fox}, D.~B. and {Levan}, A.~J. and {Berger}, E. and {Wiersema}, K. and {Fynbo}, J.~P.~U. and {Cucchiara}, A. and {Kr\"uhler}, T. and {Gehrels}, N. and {Bloom}, J.~S. and {Greiner}, J. and {Evans}, P. and {Rol}, E. and {Olivares}, F. and {Hjorth}, J. and {Jakobsson}, P. and {Farihi}, J. and {Willingale}, R. and {Starling}, R.~L.~C. and {Cenko}, S.~B. and {Perley}, D. and {Maund}, J.~R. and {Duke}, J. and {Wijers}, R.~A.~M.~J. and {Adamson}, A.~J. and {Allan}, A. and {Bremer}, M.~N. and {Burrows}, D.~N. and {Castro Tirado}, A.~J. and {Cavanagh}, B. and {de Ugarte Postigo}, A. and {Dopita}, M.~A. and {Fatkhullin}, T.~A. and {Fruchter}, A.~S. and {Foley}, R.~J. and {Gorosabel}, J. and {Holland}, S.~T. and {Kennea}, J. and {Kerr}, T. and {Klose}, S. and {Krimm}, H.~A. and {Komarova}, V.~N. and {Kulkarni}, S.~R. and {Moskvitin}, A.~S. and {Naylor}, T. and {Penprase}, B.~E. and {Perri}, M. and {Podsiadlowski}, P. and {Roth}, K. and {Rutledge}, R.~E. and {Sakamoto}, T. and {Schady}, P. and {Schmidt}, B.~P. and {Soderberg}, A.~M. and {Sollerman}, J. and {Stephens}, A.~W. and {Stratta}, G. and {Ukwatta}, T.~N. and {Watson}, D. and {Westra}, E. and {Wold}, T. and {Wolf}, C.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Eprint = {0906.1577},
	Journal = {Nature},
	Keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
	Pages = 1254,
	Title = {{A glimpse of the end of the dark ages: the gamma-ray burst of 23 April 2009 at redshift 8.3}},
	Volume = 461,
	Year = 2009}

@article{2009arXiv0906.1578S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0906.1578S},
	Archiveprefix = {arXiv},
	Author = {{Salvaterra}, R. and {Della Valle}, M. and {Campana}, S. and {Chincarini}, G. and {Covino}, S. and {D'Avanzo}, P. and {Fernandez-Soto}, A. and {Guidorzi}, C. and {Mannucci}, F. and {Margutti}, R. and {Thoene}, C.~C. and {Antonelli}, L.~A. and {Barthelmy}, S.~D. and {De Pasquale}, M. and {D'Elia}, V. and {Fiore}, F. and {Fugazza}, D. and {Hunt}, L.~K. and {Maiorano}, E. and {Marinoni}, S. and {Marshall}, F.~E. and {Molinari}, E. and {Nousek}, J. and {Pian}, E. and {Racusin}, J.~L. and {Stella}, L. and {Amati}, L. and {Andreuzzi}, G. and {Cusumano}, G. and {Fenimore}, E.~E. and {Ferrero}, P. and {Giommi}, P. and {Guetta}, D. and {Holland}, S.~T. and {Hurley}, K. and {Israel}, G.~L. and {Mao}, J. and {Markwardt}, C.~B. and {Masetti}, N. and {Pagani}, C. and {Palazzi}, E. and {Palmer}, D.~M. and {Piranomonte}, S. and {Tagliaferri}, G. and {Testa}, V.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Journal = {Nature},
	Keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
	Month = jun,
	Pages = 1258,
	Title = {{GRB 090423 reveals an exploding star at the epoch of re-ionization}},
	Volume = 461,
	Year = 2009}

@article{2009arXiv0907.1661L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.401..963L},
	Archiveprefix = {arXiv},
	Author = {{Levesque}, E.~M. and {Bloom}, J.~S. and {Butler}, N.~R. and {Perley}, D.~A. and {Cenko}, S.~B. and {Prochaska}, J.~X. and {Kewley}, L.~J. and {Bunker}, A. and {Chen}, {H.-W.} and {Chornock}, R. and {Filippenko}, A.~V. and {Glazebrook}, K. and {Lopez}, S. and {Masiero}, J. and {Modjaz}, M. and {Morgan}, A. and {Poznanski}, D.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1111/j.1365-2966.2009.15733.x},
	Eprint = {0907.1661},
	Journal = {\mnras},
	Keywords = {galaxies: ISM, gamma-rays: bursts},
	Month = jan,
	Pages = {963-972},
	Title = {{GRB090426: the environment of a rest-frame 0.35-s gamma-ray burst at a redshift of 2.609}},
	Volume = 401,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.15733.x}}

@article{2009arXiv0907.3449F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJS..185..526F},
	Archiveprefix = {arXiv},
	Author = {{Fynbo}, J.~P.~U. and {Jakobsson}, P. and {Prochaska}, J.~X. and {Malesani}, D. and {Ledoux}, C. and {de Ugarte Postigo}, A. and {Nardini}, M. and {Vreeswijk}, P.~M. and {Wiersema}, K. and {Hjorth}, J. and {Sollerman}, J. and {Chen}, {H.-W.} and {Th{\"o}ne}, C.~C. and {Bj{\"o}rnsson}, G. and {Bloom}, J.~S. and {Castro-Tirado}, A.~J. and {Christensen}, L. and {De Cia}, A. and {Fruchter}, A.~S. and {Gorosabel}, J. and {Graham}, J.~F. and {Jaunsen}, A.~O. and {Jensen}, B.~L. and {Kann}, D.~A. and {Kouveliotou}, C. and {Levan}, A.~J. and {Maund}, J. and {Masetti}, N. and {Milvang-Jensen}, B. and {Palazzi}, E. and {Perley}, D.~A. and {Pian}, E. and {Rol}, E. and {Schady}, P. and {Starling}, R.~L.~C. and {Tanvir}, N.~R. and {Watson}, D.~J. and {Xu}, D. and {Augusteijn}, T. and {Grundahl}, F. and {Telting}, J. and {Quirion}, {P.-O.}},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0067-0049/185/2/526},
	Eprint = {0907.3449},
	Journal = {\apjs},
	Keywords = {dust, extinction, galaxies: high-redshift, gamma rays: bursts},
	Month = dec,
	Pages = {526-573},
	Title = {{Low-resolution Spectroscopy of Gamma-ray Burst Optical Afterglows: Biases in the Swift Sample and Characterization of the Absorbers}},
	Volume = 185,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0067-0049/185/2/526}}

@article{2009arXiv0908.0450M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...702..791M},
	Archiveprefix = {arXiv},
	Author = {{Meegan}, C. and {Lichti}, G. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G. and {Greiner}, J. and {Hoover}, A.~S. and {van der Horst}, A.~J. and {von Kienlin}, A. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and {Paciesas}, W.~S. and {Preece}, R. and {Steinle}, H. and {Wallace}, M.~S. and {Wilson}, R.~B. and {Wilson-Hodge}, C.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/702/1/791},
	Eprint = {0908.0450},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, instrumentation: detectors},
	Month = sep,
	Pages = {791-804},
	Title = {{The Fermi Gamma-ray Burst Monitor}},
	Volume = 702,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/702/1/791}}

@article{2009arXiv0908.0513R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0908.0513R},
	Archiveprefix = {arXiv},
	Author = {{Razzaque}, S. and {Dermer}, C.~D. and {Finke}, J.~D.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Extragalactic Astrophysics},
	Month = aug,
	Title = {{Synchrotron radiation from ultra-high energy protons and the Fermi observations of GRB 080916C}},
	Volume = {0908.0513},
	Year = 2009}

@article{2009arXiv0908.1832F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Natur.462..331A},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Bloom}, E.~D. and {Bonamente}, E. and {Bonnell}, J. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burgess}, J.~M. and {Burnett}, T.~H. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chaplin}, V. and {Charles}, E. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Dingus}, B.~L. and {Do Couto E Silva}, E. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Fishman}, G. and {Focke}, W.~B. and {Foschini}, L. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Gibby}, L. and {Giebels}, B. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grondin}, {M.-H.} and {Grove}, J.~E. and {Grupe}, D. and {Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Hoversten}, E.~A. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kouveliotou}, C. and {Kuehn}, F. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Ramirez-Ruiz}, E. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, {H.~F.-W.} and {Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M. and {the Fermi LAT Collaboration}},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1038/nature08574},
	Journal = {\nat},
	Month = nov,
	Pages = {331-334},
	Title = {{A limit on the variation of the speed of light arising from quantum gravity effects}},
	Volume = 462,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/nature08574}}

@article{2009arXiv0908.1908G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...708L..84G},
	Archiveprefix = {arXiv},
	Author = {{Giuliani}, A. and {Fuschino}, F. and {Vianello}, G. and {Marisaldi}, M. and {Mereghetti}, S. and {Tavani}, M. and {Cutini}, S. and {Barbiellini}, G. and {Longo}, F. and {Moretti}, E. and {Feroci}, M. and {Del Monte}, E. and {Argan}, A. and {Bulgarelli}, A. and {Caraveo}, P. and {Cattaneo}, P.~W. and {Chen}, A.~W. and {Contessi}, T. and {D'Ammando}, F. and {Costa}, E. and {De Paris}, G. and {Di Cocco}, G. and {Donnarumma}, I. and {Evangelista}, Y. and {Ferrari}, A. and {Fiorini}, M. and {Galli}, M. and {Gianotti}, F. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Lipari}, P. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Perotti}, F. and {Piano}, G. and {Picozza}, P. and {Pilia}, M. and {Pucella}, G. and {Prest}, M. and {Rapisarda}, M. and {Rappoldi}, A. and {Rubini}, A. and {Sabatini}, S. and {Scalise}, E. and {Striani}, E. and {Soffitta}, P. and {Trifoglio}, M. and {Trois}, A. and {Vallazza}, E. and {Vercellone}, S. and {Vittorini}, V. and {Zambra}, A. and {Zanello}, D. and {Pittori}, C. and {Verrecchia}, F. and {Santolamazza}, P. and {Giommi}, P. and {Colafrancesco}, S. and {Antonelli}, L.~A. and {Salotti}, L.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/2041-8205/708/2/L84},
	Eprint = {0908.1908},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts},
	Month = jan,
	Pages = {L84-L88},
	Title = {{AGILE Detection of Delayed Gamma-ray Emission From the Short Gamma-Ray Burst GRB 090510}},
	Volume = 708,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/708/2/L84}}

@article{2009arXiv0910.1629D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...709L.146D},
	Archiveprefix = {arXiv},
	Author = {{De Pasquale}, M. and {Schady}, P. and {Kuin}, N.~P.~M. and {Page}, M.~J. and {Curran}, P.~A. and {Zane}, S. and {Oates}, S.~R. and {Holland}, S.~T. and {Breeveld}, A.~A. and {Hoversten}, E.~A. and {Chincarini}, G. and {Grupe}, D. and {Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Fishman}, G. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, {H.~F.-W.} and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Starck}, {J.-L.} and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/2041-8205/709/2/L146},
	Eprint = {0910.1629},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB090510, relativistic processes, shock waves},
	Month = feb,
	Pages = {L146-L151},
	Title = {{Swift and Fermi Observations of the Early Afterglow of the Short Gamma-Ray Burst 090510}},
	Volume = 709,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/709/2/L146}}

@article{2010MNRAS.403..926G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.403..926G},
	Archiveprefix = {arXiv},
	Author = {{Ghisellini}, G. and {Ghirlanda}, G. and {Nava}, L. and {Celotti}, A.},
	Doi = {10.1111/j.1365-2966.2009.16171.x},
	Eprint = {0910.2459},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-rays: bursts, gamma-rays: theory, X-rays: general},
	Month = apr,
	Pages = {926-937},
	Primaryclass = {astro-ph.HE},
	Title = {{GeV emission from gamma-ray bursts: a radiative fireball?}},
	Volume = 403,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.16171.x}}

@article{GRB080825C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...707..580A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}, G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cecchi}, C. and {Chaplin}, V. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Gibby}, L. and {Giebels}, B. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Grenier}, I.~A. and {Grondin}, {M.-H.} and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Komin}, N. and {Kouveliotou}, C. and {Kuehn}, F. and {Kuss}, M. and {Latronico}, L. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, {H.~F.-W.} and {Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1088/0004-637X/707/1/580},
	Eprint = {0910.4192},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = dec,
	Pages = {580-592},
	Title = {{Fermi Observations of High-energy Gamma-ray Emission from GRB 080825C}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/707/1/580}}

@article{2009arXiv0910.5726K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0910.5726K},
	Archiveprefix = {arXiv},
	Author = {{Kumar}, P. and {Barniol Duran}, R.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = oct,
	Note = {0910.5726},
	Title = {{External forward shock origin of high energy emission for three GRBs detected by Fermi}},
	Year = 2009}

@article{2009arXiv0911.0046A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...507L..45A},
	Archiveprefix = {arXiv},
	Author = {{Antonelli}, L.~A. and {D'Avanzo}, P. and {Perna}, R. and {Amati}, L. and {Covino}, S. and {Cutini}, S. and {D'Elia}, V. and {Gallozzi}, S. and {Grazian}, A. and {Palazzi}, E. and {Piranomonte}, S. and {Rossi}, A. and {Spiro}, S. and {Stella}, L. and {Testa}, V. and {Chincarini}, G. and {di Paola}, A. and {Fiore}, F. and {Fugazza}, D. and {Giallongo}, E. and {Maiorano}, E. and {Masetti}, N. and {Pedichini}, F. and {Salvaterra}, R. and {Tagliaferri}, G. and {Vergani}, S.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Doi = {10.1051/0004-6361/200913062},
	Eprint = {0911.0046},
	Journal = {\aap},
	Keywords = {gamma ray: bursts},
	Month = dec,
	Pages = {L45-L48},
	Title = {{GRB 090426: the farthest short gamma-ray burst?}},
	Volume = 507,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200913062}}

@article{2009GCN..8914....1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..8914....1P},
	Author = {{Perley}, D.~A. and {Bloom}, J.~S. and {Butler}, N.~R.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 081211B: nearby cluster.}},
	Volume = 8914,
	Year = 2009}

@article{2009GCN..9021....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9021....1O},
	Author = {{Ohno}, M. and {Cutini}, S. and {McEnery}, J. and {Chiang}, J. and {Koerding}, E.},
	Journal = {GRB Coordinates Network},
	Title = {{Fermi GBM and LAT detections of GRB 090323.}},
	Volume = 9021,
	Year = 2009}

@article{2009GCN..9044....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9044....1M},
	Author = {{McEnery}, J. and {Cutini}, S. and {Ohno}, M. and {Koerding}, E.},
	Journal = {GRB Coordinates Network},
	Title = {{Fermi LAT and GBM detections of GRB090328.}},
	Volume = 9044,
	Year = 2009}

@article{2009GCN..9077....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9077....1C},
	Author = {{Cutini}, S. and {Vasileiou}, V. and {Chiang}, J.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090328: Fermi-LAT refined analysis.}},
	Volume = 9077,
	Year = 2009}

@article{2009GCN..9334....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9334....1O},
	Author = {{Ohno}, M. and {Pelassa}, V.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{Fermi LAT detection of GRB 090510.}},
	Volume = 9334,
	Year = 2009}

@article{2009GCN..9350....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9350....1O},
	Author = {{Omodei}, N. and {Granot}, J. and {Meszaros}, P. and {McEnery}, J. and {Piron}, F. and {Razzaque}, S. and {Tajima}, H. and {Vasileiou}, V. and {Williams}, D.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:07 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090510: Fermi-LAT follow-up analysis.}},
	Volume = 9350,
	Year = 2009}

@book{2009grbb.book.....V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009grbb.book.....V},
	Author = {{Vedrenne}, G. and {Atteia}, J.~L.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Publisher = {Springer Praxis Books, Astronomy and Planetary Sciences Jointly published with Praxis Publishing},
	Title = {{Gamma-Ray Bursts: The brightest explosions in the Universe}},
	Year = 2009}

@article{2009MNRAS.395.1515C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.395.1515C},
	Archiveprefix = {arXiv},
	Author = {{Chapman}, R. and {Priddey}, R.~S. and {Tanvir}, N.~R.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1111/j.1365-2966.2009.14610.x},
	Eprint = {0802.0008},
	Journal = {\mnras},
	Keywords = {gamma-rays: bursts},
	Month = may,
	Pages = {1515-1522},
	Title = {{Short gamma-ray bursts from SGR giant flares and neutron star mergers: two populations are better than one}},
	Volume = 395,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.14610.x}}

@article{2009MNRAS.398.1651H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.398.1651H},
	Archiveprefix = {arXiv},
	Author = {{Huang}, S. and {Gu}, {Q.-S.}},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1111/j.1365-2966.2009.15237.x},
	Eprint = {0906.2055},
	Journal = {\mnras},
	Keywords = {galaxies: elliptical and lenticular, cD , galaxies: statistics , galaxies: stellar content},
	Month = oct,
	Pages = {1651-1667},
	Title = {{Recent star-forming activity in local elliptical galaxies}},
	Volume = 398,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.15237.x}}

@article{2009MNRAS.tmp.1287G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.tmp.1287G},
	Archiveprefix = {arXiv},
	Author = {{Gilmore}, R.~C. and {Madau}, P. and {Primack}, J.~R. and {Somerville}, R.~S. and {Haardt}, F.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1111/j.1365-2966.2009.15392.x},
	Eprint = {0905.1144},
	Journal = {\mnras},
	Keywords = {intergalactic medium , gamma rays: bursts , cosmology: theory , gamma rays: theory , diffuse radiation , ultraviolet: galaxies},
	Month = sep,
	Pages = {1287},
	Title = {{GeV gamma-ray attenuation and the high-redshift UV background}},
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.15392.x}}

@article{2009PhRvD..80h4017A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009PhRvD..80h4017A},
	Archiveprefix = {arXiv},
	Author = {{Amelino-Camelia}, G. and {Smolin}, L.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1103/PhysRevD.80.084017},
	Eprint = {0906.3731},
	Journal = {\prd},
	Keywords = {Quantum gravity, Phenomenology of quantum gravity},
	Month = oct,
	Number = 8,
	Pages = {084017},
	Title = {{Prospects for constraining quantum gravity dispersion with near term observations}},
	Volume = 80,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.80.084017}}

@article{2010A&A...516A..71M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...516A..71M},
	Archiveprefix = {arXiv},
	Author = {{McBreen}, S. and {Kr{\"u}hler}, T. and {Rau}, A. and {Greiner}, J. and {Kann}, D.~A. and {Savaglio}, S. and {Afonso}, P. and {Clemens}, C. and {Filgas}, R. and {Klose}, S. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and {Olivares E.}, F. and {Rossi}, A. and {Szokoly}, G.~P. and {Updike}, A. and {Yolda{\c s}}, A.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1051/0004-6361/200913734},
	Eprint = {1003.3885},
	Journal = {\aap},
	Keywords = {gamma-ray burst: individual: GRB 090323, gamma-ray burst: individual: GRB 090328, gamma-ray burst: individual: GRB 090510, gamma-ray burst: individual: GRB 090902B},
	Month = jun,
	Pages = {A71+},
	Primaryclass = {astro-ph.HE},
	Title = {{Optical and near-infrared follow-up observations of four Fermi/LAT GRBs: redshifts, afterglows, energetics, and host galaxies}},
	Volume = 516,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200913734}}

@article{2010ApJ...708....9F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...708....9F},
	Archiveprefix = {arXiv},
	Author = {{Fong}, W. and {Berger}, E. and {Fox}, D.~B.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1088/0004-637X/708/1/9},
	Eprint = {0909.1804},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = jan,
	Pages = {9-25},
	Title = {{Hubble Space Telescope Observations of Short Gamma-Ray Burst Host Galaxies: Morphologies, Offsets, and Local Environments}},
	Volume = 708,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/708/1/9}}

@article{Ryde2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...709L.172R},
	Archiveprefix = {arXiv},
	Author = {{Ryde}, F. and {Axelsson}, M. and {Zhang}, B.~B. and {McGlynn}, S. and {Pe'er}, A. and {Lundman}, C. and {Larsson}, S. and {Battelino}, M. and {Zhang}, B. and {Bissaldi}, E. and {Bregeon}, J. and {Briggs}, M.~S. and {Chiang}, J. and {de Palma}, F. and {Guiriec}, S. and {Larsson}, J. and {Longo}, F. and {McBreen}, S. and {Omodei}, N. and {Petrosian}, V. and {Preece}, R. and {van der Horst}, A.~J.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1088/2041-8205/709/2/L172},
	Eprint = {0911.2025},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB090902B, gamma rays: general, radiation mechanisms: thermal},
	Month = feb,
	Pages = {L172-L177},
	Title = {{Identification and Properties of the Photospheric Emission in GRB090902B}},
	Volume = 709,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/709/2/L172}}

@article{2010ApJ...720..862R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...720..862R},
	Archiveprefix = {arXiv},
	Author = {{Rau}, A. and {Savaglio}, S. and {Kr{\"u}hler}, T. and {Afonso}, P. and {Greiner}, J. and {Klose}, S. and {Schady}, P. and {McBreen}, S. and {Filgas}, R. and {Olivares E.}, F. and {Rossi}, A. and {Updike}, A.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1088/0004-637X/720/1/862},
	Eprint = {1004.3261},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, X-rays: individual: GRB 090926A},
	Month = sep,
	Pages = {862-871},
	Primaryclass = {astro-ph.CO},
	Title = {{A Very Metal-poor Damped Lyman-{$\alpha$} System Revealed Through the Most Energetic GRB 090926A}},
	Volume = 720,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/720/1/862}}

@article{2010arXiv1002.4194B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010arXiv1002.4194B},
	Archiveprefix = {arXiv},
	Author = {{Bissaldi}, E. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = feb,
	Title = {{GRB 090323 and GRB 090328: two long high-energy GRBs detected with Fermi}},
	Volume = {1002.4194},
	Year = 2010}

@article{2010MNRAS.402..409K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.402..409K},
	Archiveprefix = {arXiv},
	Author = {{Kong}, S.~W. and {Wong}, A.~Y.~L. and {Huang}, Y.~F. and {Cheng}, K.~S.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1111/j.1365-2966.2009.15886.x},
	Eprint = {0910.3444},
	Journal = {\mnras},
	Keywords = {stars: mass loss, ISM: jets and outflows, gamma rays: bursts},
	Month = feb,
	Pages = {409-416},
	Title = {{Variation of microphysics in wind bubbles: an alternative mechanism for explaining the rebrightenings in Gamma-ray burst afterglows}},
	Volume = 402,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.15886.x}}

@article{2012arXiv1207.5578S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012arXiv1207.5578S},
	Archiveprefix = {arXiv},
	Author = {{Scargle}, J.~D. and {Norris}, J.~P. and {Jackson}, B. and {Chiang}, J.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Eprint = {1207.5578},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Mathematics - Statistics Theory, G.3},
	Month = jul,
	Primaryclass = {astro-ph.IM},
	Title = {{Studies in Astronomical Time Series Analysis. VI. Bayesian Block Representations}},
	Year = 2012}

@article{2009GCN..9584....1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9584....1P},
	Author = {{Piron}, F. and {Longo}, F. and {Iafrate}, G. and {Cheung}, T. and {Tajima}, H. and {Connaughton}, V.},
	Journal = {GRB Coordinates Network},
	Title = {{Fermi LAT observations of GRB 090626.}},
	Volume = 9584,
	Year = 2009}

@article{090902B_PAPER,
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {ApJ},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Pages = {L138},
	Title = {{ Fermi Observations of GRB 090902B: A Distinct Spectral Component in the Prompt and Delayed Emission}},
	Volume = {706},
	Year = 2009}

@article{Alexander_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{van der Horst }, A.~J. and {Kamble}, A.~P. and {Wijers}, R.~A.~M.~J. and {Kouveliotou}, C.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: WSRT Radio Observation}},
	Volume = 9883,
	Year = 2009}

@article{bol00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000A%26A...363..476B},
	Author = {{Bolzonella}, M. and {Miralles}, J.-M. and {Pell{\'o}}, R.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Eprint = {arXiv:astro-ph/0003380},
	Journal = {\aap},
	Keywords = {GALAXIES: DISTANCES AND REDSHIFTS, GALAXIES: GENERAL, METHODS: DATA ANALYSIS, TECHNIQUES: PHOTOMETRIC},
	Month = nov,
	Pages = {476-492},
	Title = {{Photometric redshifts based on standard SED fitting procedures}},
	Volume = 363,
	Year = 2000}

@article{bou85,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1985A%26A...149..330B},
	Author = {{Bouchet}, P. and {Lequeux}, J. and {Maurice}, E. and {Prevot}, L. and {Prevot-Burnichon}, M.~L.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {\aap},
	Keywords = {COSMIC DUST, INFRARED ASTRONOMY, INTERSTELLAR EXTINCTION, INTERSTELLAR GAS, MAGELLANIC CLOUDS, VISIBLE SPECTRUM, GAS DENSITY, HYDROGEN CLOUDS, LYMAN ALPHA RADIATION, NEAR INFRARED RADIATION, STELLAR COLOR},
	Month = aug,
	Pages = {330-336},
	Title = {{The visible and infrared extinction law and the gas-to-dust ratio in the Small Magellanic Cloud}},
	Volume = 149,
	Year = 1985}

@article{c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012arXiv1206.1896F},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Eprint = {1206.1896},
	Journal = {Accepted by Astrophysical Journal Supplements. arXiv: 1206.1896},
	Keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
	Month = jun,
	Primaryclass = {astro-ph.IM},
	Title = {{The Fermi Large Area Telescope On Orbit: Event Classification, Instrument Response Functions, and Calibration}},
	Year = 2012}

@article{Chandra_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Chandra}, P. and {Frail}, D.~A.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: VLA radio detection}},
	Volume = 9889,
	Year = 2009}

@article{epperson1987,
	Author = {J. F. Epperson},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {Amer. Math. Monthly},
	Pages = {329-341},
	Title = {On the {Runge} Example},
	Volume = 94,
	Year = 1987}

@article{FermiPass7,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012arXiv1206.1896F},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Eprint = {1206.1896},
	Journal = {Accepted by Astrophysical Journal Supplements. arXiv: 1206.1896},
	Keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
	Month = jun,
	Primaryclass = {astro-ph.IM},
	Title = {{The Fermi Large Area Telescope On Orbit: Event Classification, Instrument Response Functions, and Calibration}},
	Year = 2012}

@article{fit86,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1986AJ.....92.1068F},
	Author = {{Fitzpatrick}, E.~L.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1086/114237},
	Journal = {\aj},
	Keywords = {INTERSTELLAR EXTINCTION, MAGELLANIC CLOUDS, ULTRAVIOLET ASTRONOMY, B STARS, GALACTIC RADIATION, MILKY WAY GALAXY, O STARS, STELLAR SPECTROPHOTOMETRY},
	Month = nov,
	Pages = {1068-1073},
	Title = {{An average interstellar extinction curve for the Large Magellanic Cloud}},
	Volume = 92,
	Year = 1986,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/114237}}

@article{GBM_090926,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Bissaldi}, E.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{ GRB 090926: Fermi GBM detection}},
	Volume = 9933,
	Year = 2009}

@article{Guidorzi_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Guidorzi}, C. and {Tanvir}, N.~R. and {Cano}, Z. and {Steele}, I.~A.. and {Bersier}, D. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Faulkes Telescope North observations}},
	Volume = 9875,
	Year = 2009}

@book{handbook2011,
	Author = {{Arnaud}, K. and {Smith}, R. and {Siemiginowska}, A.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Publisher = {Cambridge University Press},
	Title = {{Handbook of X--Ray astronomy}},
	Year = 2011}

@article{LAT_090217,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...717L.127A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hadasch}, D. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lee}, S.-H. and {Llena Garde}, M. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Naumann-Godo}, M. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ripken}, J. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and {Ziegler}, M. and {Fermi-LAT Collaboration} and {Fermi-GBM Collaboration}},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1088/2041-8205/717/2/L127},
	Eprint = {1007.3409},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB090217A},
	Month = jul,
	Pages = {L127-L132},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Observations of High-energy Gamma-ray Emission from GRB 090217A}},
	Volume = 717,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/717/2/L127}}

@article{2009GCN..9867....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9867....1D},
	Author = {{de Palma}, F. and {Bregeon}, J. and {Tajima}, H.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Fermi LAT detection.}},
	Volume = 9867,
	Year = 2009}

@article{2009GCN..9872....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9872....1D},
	Author = {{de Palma}, F. and {Bissaldi}, E. and {Tajima}, H. and {Guiriec}, S. and {Omodei}, N. and {Vasileiou}, V. and {Connaughton}, V.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Fermi LAT and GBM refined analysis.}},
	Volume = 9872,
	Year = 2009}

@article{Massaro2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...727L...1M},
	Archiveprefix = {arXiv},
	Author = {{Massaro}, F. and {Grindlay}, J.~E.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1088/2041-8205/727/1/L1},
	Eid = {L1},
	Eprint = {1102.1424},
	Journal = {\apjl},
	Keywords = {acceleration of particles, gamma-ray burst: general, radiation mechanisms: non-thermal},
	Month = jan,
	Pages = {L1},
	Primaryclass = {astro-ph.HE},
	Title = {{Spectral Evolution of Long Gamma-ray Burst Prompt Emission: Electrostatic Acceleration and Adiabatic Expansion}},
	Volume = 727,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/727/1/L1}}

@article{Olivares_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Olivares}, F. and {Afonso}, F. and {Greiner}, J. and {McBreen}, S. and {Kr\"uhler}, T. and {Rau}, A. and {Yoldas}, A. and {Kanbach} G.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: GROND NIR Afterglow Observations}},
	Volume = 9874,
	Year = 2009}

@article{Pandey_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Pandey}, S~B. and {Zheng}, W. and {Yuan}, F. and {Akerlof}, C.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: ROTSE-III Detection of Optical Afterglow}},
	Volume = 9878,
	Year = 2009}

@article{Perley_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Perley}, D. and {Kleiser}, I.~K.~W. and {Rex}, J.~M.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Optical afterglow candidates}},
	Volume = 9870,
	Year = 2009}

@article{Racusin+11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...738..138R},
	Archiveprefix = {arXiv},
	Author = {{Racusin}, J.~L. and {Oates}, S.~R. and {Schady}, P. and {Burrows}, D.~N. and {de Pasquale}, M. and {Donato}, D. and {Gehrels}, N. and {Koch}, S. and {McEnery}, J. and {Piran}, T. and {Roming}, P. and {Sakamoto}, T. and {Swenson}, C. and {Troja}, E. and {Vasileiou}, V. and {Virgili}, F. and {Wanderman}, D. and {Zhang}, B.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1088/0004-637X/738/2/138},
	Eid = {138},
	Eprint = {1106.2469},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma rays: general, X-rays: bursts},
	Month = sep,
	Pages = {138},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi and Swift Gamma-ray Burst Afterglow Population Studies}},
	Volume = 738,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/738/2/138}}

@article{sea79,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1979MNRAS.187P..73S},
	Author = {{Seaton}, M.~J.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {\mnras},
	Keywords = {ASTRONOMICAL SPECTROSCOPY, INTERSTELLAR EXTINCTION, SATELLITE OBSERVATION, ULTRAVIOLET ASTRONOMY, OAO 2, OAO 3, SPECTROPHOTOMETRY, TD-1 SATELLITE, ULTRAVIOLET SPECTROSCOPY},
	Month = jun,
	Pages = {73P-76P},
	Title = {{Interstellar extinction in the UV}},
	Volume = 187,
	Year = 1979}

@article{skr06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006AJ....131.1163S},
	Author = {{Skrutskie}, M.~F. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1086/498708},
	Journal = {\aj},
	Keywords = {Catalogs, Infrared: General, Surveys},
	Month = feb,
	Pages = {1163-1183},
	Title = {{The Two Micron All Sky Survey (2MASS)}},
	Volume = 131,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/498708}}

@article{smi02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002AJ....123.2121S},
	Author = {{Smith}, J.~A. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1086/339311},
	Eprint = {arXiv:astro-ph/0201143},
	Journal = {\aj},
	Keywords = {Catalogs, Standards, Stars: Fundamental Parameters},
	Month = apr,
	Pages = {2121-2144},
	Title = {{The u'g'r'i'z' Standard-Star System}},
	Volume = 123,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/339311}}

@article{UVOT_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Swenson}, C.~A. and {Siegel}, M.~H..},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Swift/UVOT refined analysis}},
	Volume = 9869,
	Year = 2009}

@article{UVOT2_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Swenson}, C.~A. and {Stratta}, G..},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Swift/UVOT refined analysis}},
	Volume = 9877,
	Year = 2009}

@article{WAM_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Terada}, Y. and {Tashiro}, M. and {Endo}, A and {Ondo}, K. and {Sugasahara}, T. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Suzaku WAM observation of the prompt emission}},
	Volume = 9897,
	Year = 2009}

@article{xmmabc,
	Author = {{Snowden}, S. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {XMM ABC v2.01, ESA/XMM SOC},
	Title = {{SAS ABS }},
	Year = 2004}

@article{xmmsas,
	Adsurl = {http://xmm.vilspa.esa.es/external/xmm_user_support/documentation/sas_usg/USG/},
	Author = {{Loiseau}, N. and others},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {SAS User Guide v4.1, ESA/XMM SOC},
	Title = {{User's Guide to the XMM-Newton Science Analysis System}},
	Year = 2007}

@article{XRT_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Kennea}, J. and {Stratta}, G.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Swift/XRT Afterglow Candidate}},
	Volume = 9868,
	Year = 2009}

@article{XRT2_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Stratta}, G. and {D'Elia}, V. and {Perri}, M},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB090902B: Swift XRT refined analysis}},
	Volume = 9876,
	Year = 2009}

@article{Z_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9024....1K},
	Author = {{Cucchiara}, A. and {Fox}, D.~B. and {Tanvir}, N. and {Berger}, E},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Gemini-N absorption redshift}},
	Volume = 9873,
	Year = 2009}

@article{Zhang080913,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...703.1696Z},
	Archiveprefix = {arXiv},
	Author = {{Zhang}, B. and {Zhang}, {B.-B.} and {Virgili}, F.~J. and {Liang}, {E.-W.} and {Kann}, D.~A. and {Wu}, {X.-F.} and {Proga}, D. and {Lv}, {H.-J.} and {Toma}, K. and {M{\'e}sz{\'a}ros}, P. and {Burrows}, D.~N. and {Roming}, P.~W.~A. and {Gehrels}, N.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1088/0004-637X/703/2/1696},
	Eprint = {0902.2419},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = oct,
	Pages = {1696-1724},
	Volume = 703,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/703/2/1696}}

@article{ZhangBing2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...730..141Z},
	Archiveprefix = {arXiv},
	Author = {{Zhang}, B.-B. and {Zhang}, B. and {Liang}, E.-W. and {Fan}, Y.-Z. and {Wu}, X.-F. and {Pe'er}, A. and {Maxham}, A. and {Gao}, H. and {Dong}, Y.-M.},
	Date-Added = {2017-05-15 20:56:07 +0000},
	Date-Modified = {2017-05-15 20:56:08 +0000},
	Doi = {10.1088/0004-637X/730/2/141},
	Eid = {141},
	Eprint = {1009.3338},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = apr,
	Pages = {141},
	Primaryclass = {astro-ph.HE},
	Title = {{A Comprehensive Analysis of Fermi Gamma-ray Burst Data. I. Spectral Components and the Possible Physical Origins of LAT/GBM GRBs}},
	Volume = 730,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/730/2/141}}

@article{2013ApJS..207...39H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJS..207...39H},
	Archiveprefix = {arXiv},
	Author = {{Hurley}, K. and {Pal'shin}, V.~D. and {Aptekar}, R.~L. and {Golenetskii}, S.~V. and {Frederiks}, D.~D. and {Mazets}, E.~P. and {Svinkin}, D.~S. and {Briggs}, M.~S. and {Connaughton}, V. and {Meegan}, C. and {Goldsten}, J. and {Boynton}, W. and {Fellows}, C. and {Harshman}, K. and {Mitrofanov}, I.~G. and {Golovin}, D.~V. and {Kozyrev}, A.~S. and {Litvak}, M.~L. and {Sanin}, A.~B. and {Rau}, A. and {von Kienlin}, A. and {Zhang}, X. and {Yamaoka}, K. and {Fukazawa}, Y. and {Hanabata}, Y. and {Ohno}, M. and {Takahashi}, T. and {Tashiro}, M. and {Terada}, Y. and {Murakami}, T. and {Makishima}, K. and {Barthelmy}, S. and {Cline}, T. and {Gehrels}, N. and {Cummings}, J. and {Krimm}, H.~A. and {Smith}, D.~M. and {Del Monte}, E. and {Feroci}, M. and {Marisaldi}, M.},
	Date-Added = {2013-10-10 21:49:49 +0000},
	Date-Modified = {2013-10-10 21:49:49 +0000},
	Doi = {10.1088/0067-0049/207/2/39},
	Eid = {39},
	Eprint = {1301.3522},
	Journal = {\apjs},
	Keywords = {catalogs, gamma-ray burst: general, techniques: miscellaneous},
	Month = aug,
	Pages = {39},
	Primaryclass = {astro-ph.HE},
	Title = {{The Interplanetary Network Supplement to the Fermi GBM Catalog of Cosmic Gamma-Ray Bursts}},
	Volume = 207,
	Year = 2013,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0067-0049/207/2/39}}

@article{2012ApJ...753..178H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...753..178H},
	Archiveprefix = {arXiv},
	Author = {{He}, H.-N. and {Zhang}, B.-B. and {Wang}, X.-Y. and {Li}, Z. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2013-10-10 21:43:08 +0000},
	Date-Modified = {2013-10-10 21:43:08 +0000},
	Doi = {10.1088/0004-637X/753/2/178},
	Eid = {178},
	Eprint = {1112.2253},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB100728A, radiation mechanisms: non-thermal},
	Month = jul,
	Pages = {178},
	Primaryclass = {astro-ph.HE},
	Title = {{Origin of the GeV Emission during the X-Ray Flaring Activity in GRB 100728A}},
	Volume = 753,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/753/2/178}}

@article{Ghirlanda+09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...510L...7G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Nava}, L.},
	Date-Added = {2013-10-10 21:40:39 +0000},
	Date-Modified = {2013-10-10 21:40:57 +0000},
	Doi = {10.1051/0004-6361/200913980},
	Eid = {L7},
	Eprint = {0909.0016},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, X-rays: general},
	Month = feb,
	Pages = {L7},
	Primaryclass = {astro-ph.HE},
	Title = {{The onset of the GeV afterglow of GRB 090510}},
	Volume = 510,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200913980}}

@article{2013ApJ...764..167S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...764..167S},
	Archiveprefix = {arXiv},
	Author = {{Scargle}, J.~D. and {Norris}, J.~P. and {Jackson}, B. and {Chiang}, J.},
	Date-Added = {2013-06-03 19:08:06 +0000},
	Date-Modified = {2013-06-03 19:08:06 +0000},
	Doi = {10.1088/0004-637X/764/2/167},
	Eid = {167},
	Eprint = {1207.5578},
	Journal = {\apj},
	Keywords = {methods: data analysis, methods: statistical},
	Month = feb,
	Pages = {167},
	Primaryclass = {astro-ph.IM},
	Title = {{Studies in Astronomical Time Series Analysis. VI. Bayesian Block Representations}},
	Volume = 764,
	Year = 2013,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/764/2/167}}

@article{2011ApJ...726...22A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...726...22A},
	Archiveprefix = {arXiv},
	Author = {{Akerlof}, C.~W. and {Zheng}, W. and {Pandey}, S.~B. and {McKay}, T.~A.},
	Date-Added = {2013-05-29 23:59:11 +0000},
	Date-Modified = {2013-05-29 23:59:11 +0000},
	Doi = {10.1088/0004-637X/726/1/22},
	Eid = {22},
	Eprint = {1010.1436},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = jan,
	Pages = {22},
	Primaryclass = {astro-ph.HE},
	Title = {{Searching for Needles in Haystacks{\mdash}Looking for Gamma-ray Burst {$\gamma$}-rays with the Fermi/LAT Detector}},
	Volume = 726,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/726/1/22}}

@article{2010ApJ...725L..15A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...725L..15A},
	Archiveprefix = {arXiv},
	Author = {{Akerlof}, C.~W. and {Zheng}, W. and {Pandey}, S.~B. and {McKay}, T.~A.},
	Date-Added = {2013-05-29 23:58:21 +0000},
	Date-Modified = {2013-05-29 23:58:21 +0000},
	Doi = {10.1088/2041-8205/725/1/L15},
	Eprint = {1010.1588},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general},
	Month = dec,
	Pages = {L15-L18},
	Primaryclass = {astro-ph.HE},
	Title = {{Searching for Needles in Haystacks{\mdash}Using the Fermi/GBM to Find GRB {$\gamma$}-rays with the Fermi/LAT Detector}},
	Volume = 725,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/725/1/L15}}

@article{2012ApJ...756...64Z,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...756...64Z},
	Archiveprefix = {arXiv},
	Author = {{Zheng}, W. and {Akerlof}, C.~W. and {Pandey}, S.~B. and {McKay}, T.~A. and {Zhang}, B. and {Zhang}, B. and {Sakamoto}, T.},
	Date-Added = {2013-05-29 23:20:50 +0000},
	Date-Modified = {2013-05-29 23:20:50 +0000},
	Doi = {10.1088/0004-637X/756/1/64},
	Eid = {64},
	Eprint = {1203.5113},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 110709A GRB 111117A GRB 120107A},
	Month = sep,
	Pages = {64},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 110709A, 111117A, and 120107A: Faint High-energy Gamma-Ray Photon Emission from Fermi-LAT Observations and Demographic Implications}},
	Volume = 756,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/756/1/64}}

@article{2012ApJ...745...72Z,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...745...72Z},
	Archiveprefix = {arXiv},
	Author = {{Zheng}, W. and {Akerlof}, C.~W. and {Pandey}, S.~B. and {McKay}, T.~A. and {Zhang}, B. and {Zhang}, B.},
	Date-Added = {2013-05-29 23:19:40 +0000},
	Date-Modified = {2013-05-29 23:19:40 +0000},
	Doi = {10.1088/0004-637X/745/1/72},
	Eid = {72},
	Eprint = {1201.3844},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 081006A},
	Month = jan,
	Pages = {72},
	Primaryclass = {astro-ph.HE},
	Title = {{Faint High-energy Gamma-Ray Photon Emission of GRB 081006A from Fermi Observations}},
	Volume = 745,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/745/1/72}}

@article{2013MNRAS.428.1410G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.428.1410G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Salvaterra}, R. and {Nava}, L. and {Burlon}, D. and {Tagliaferri}, G. and {Campana}, S. and {D'Avanzo}, P. and {Melandri}, A.},
	Date-Added = {2013-05-29 22:35:29 +0000},
	Date-Modified = {2013-05-29 22:35:29 +0000},
	Doi = {10.1093/mnras/sts128},
	Eprint = {1210.1215},
	Journal = {\mnras},
	Keywords = {gamma-ray bursts: general, relativistic processes},
	Month = jan,
	Pages = {1410-1423},
	Primaryclass = {astro-ph.HE},
	Title = {{The faster the narrower: characteristic bulk velocities and jet opening angles of gamma-ray bursts}},
	Volume = 428,
	Year = 2013,
	Bdsk-Url-1 = {http://dx.doi.org/10.1093/mnras/sts128}}

@article{2010ApJ...725..225G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...725..225G},
	Archiveprefix = {arXiv},
	Author = {{Guiriec}, S. and {Briggs}, M.~S. and {Connaugthon}, V. and {Kara}, E. and {Daigne}, F. and {Kouveliotou}, C. and {van der Horst}, A.~J. and {Paciesas}, W. and {Meegan}, C.~A. and {Bhat}, P.~N. and {Foley}, S. and {Bissaldi}, E. and {Burgess}, M. and {Chaplin}, V. and {Diehl}, R. and {Fishman}, G. and {Gibby}, M. and {Giles}, M.~M. and {Goldstein}, A. and {Greiner}, J. and {Gruber}, D. and {von Kienlin}, A. and {Kippen}, M. and {McBreen}, S. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and {Wilson-Hodge}, C.},
	Date-Added = {2013-05-29 22:23:04 +0000},
	Date-Modified = {2013-05-29 22:23:04 +0000},
	Doi = {10.1088/0004-637X/725/1/225},
	Eprint = {1009.5045},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma rays: general, radiation mechanisms: non-thermal},
	Month = dec,
	Pages = {225-241},
	Primaryclass = {astro-ph.HE},
	Title = {{Time-resolved Spectroscopy of the Three Brightest and Hardest Short Gamma-ray Bursts Observed with the Fermi Gamma-ray Burst Monitor}},
	Volume = 725,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/725/1/225}}

@article{2010ApJ...723.1711T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...723.1711T},
	Archiveprefix = {arXiv},
	Author = {{Troja}, E. and {Rosswog}, S. and {Gehrels}, N.},
	Date-Added = {2013-05-29 22:21:00 +0000},
	Date-Modified = {2013-05-29 22:21:00 +0000},
	Doi = {10.1088/0004-637X/723/2/1711},
	Eprint = {1009.1385},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB090510, stars: neutron},
	Month = nov,
	Pages = {1711-1717},
	Primaryclass = {astro-ph.HE},
	Title = {{Precursors of Short Gamma-ray Bursts}},
	Volume = 723,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/723/2/1711}}

@article{2012ApJS..203....4A,
	Author = {{Ackermann}, M. and {Ajello}, M. and {Albert}, A. and {Allafort}, A. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bogart}, J.~R. and {Bonamente}, E. and {Borgland}, A.~W. and {Bottacini}, E. and {Bouvier}, A. and {Brandt}, T.~J. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Burnett}, T.~H. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cavazzuti}, E. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Charles}, E. and {Chaves}, R.~C.~G. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Conrad}, J. and {Corbet}, R. and {Cutini}, S. and {D'Ammando}, F. and {Davis}, D.~S. and {de Angelis}, A. and {DeKlotz}, M. and {de Palma}, F. and {Dermer}, C.~D. and {Digel}, S.~W. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Drlica-Wagner}, A. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Focke}, W.~B. and {Fortin}, P. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Giebels}, B. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guiriec}, S. and {Hadasch}, D. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hou}, X. and {Hughes}, R.~E. and {Jackson}, M.~S. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, R.~P. and {Johnson}, T.~J. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kerr}, M. and {Kn{\"o}dlseder}, J. and {Kuss}, M. and {Lande}, J. and {Larsson}, S. and {Latronico}, L. and {Lavalley}, C. and {Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Mazziotta}, M.~N. and {McConville}, W. and {McEnery}, J.~E. and {Mehault}, J. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Naumann-Godo}, M. and {Nemmen}, R. and {Nishino}, S. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Ormes}, J.~F. and {Paneque}, D. and {Panetta}, J.~H. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and {Pierbattista}, M. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and {Ritz}, S. and {Rochester}, L.~S. and {Romoli}, C. and {Roth}, M. and {Sadrozinski}, H.~F.-W. and {Sanchez}, D.~A. and {Saz Parkinson}, P.~M. and {Sbarra}, C. and {Scargle}, J.~D. and {Sgr{\`o}}, C. and {Siegal-Gaskins}, J. and {Siskind}, E.~J. and {Spandre}, G. and {Spinelli}, P. and {Stephens}, T.~E. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Thompson}, D.~J. and {Tibaldo}, L. and {Tinivella}, M. and {Tosti}, G. and {Troja}, E. and {Usher}, T.~L. and {Vandenbroucke}, J. and {Van Klaveren}, B. and {Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {Waite}, A.~P. and {Wallace}, E. and {Winer}, B.~L. and {Wood}, D.~L. and {Wood}, K.~S. and {Wood}, M. and {Yang}, Z. and {Zimmer}, S.},
	Date-Added = {2013-02-26 19:37:58 +0000},
	Date-Modified = {2013-02-26 19:37:58 +0000},
	Journal = {\apjs},
	Month = nov,
	Pages = {4},
	Title = {{The Fermi Large Area Telescope on Orbit: Event Classification, Instrument Response Functions, and Calibration}},
	Volume = 203,
	Year = 2012}

@inproceedings{2012SPIE.8443E..3BF,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012SPIE.8443E..3BF},
	Archiveprefix = {arXiv},
	Author = {{Fitzpatrick}, G. and {McBreen}, S. and {Connaughton}, V. and {Briggs}, M.},
	Booktitle = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
	Date-Added = {2013-01-03 02:02:55 +0000},
	Date-Modified = {2013-01-03 02:02:55 +0000},
	Doi = {10.1117/12.928036},
	Eid = {84433B},
	Eprint = {1210.5369},
	Month = sep,
	Primaryclass = {astro-ph.IM},
	Series = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
	Title = {{Background estimation in a wide-field background-limited instrument such as Fermi GBM}},
	Volume = 8443,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1117/12.928036}}

@article{2012ApJS..199...31N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJS..199...31N},
	Archiveprefix = {arXiv},
	Author = {{Nolan}, P.~L. and {Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Allafort}, A. and et al.},
	Date-Added = {2012-10-03 18:35:45 +0000},
	Date-Modified = {2012-10-03 18:35:45 +0000},
	Doi = {10.1088/0067-0049/199/2/31},
	Eid = {31},
	Eprint = {1108.1435},
	Journal = {\apjs},
	Keywords = {catalogs, gamma rays: general},
	Month = apr,
	Pages = {31},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Large Area Telescope Second Source Catalog}},
	Volume = 199,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0067-0049/199/2/31}}

@article{2012yCat..21990031N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012yCat..21990031N},
	Author = {{Nolan}, P.~L. and {Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Allafort}, A. and et al.},
	Date-Added = {2012-10-03 18:35:45 +0000},
	Date-Modified = {2012-10-03 18:45:56 +0000},
	Journal = {VizieR Online Data Catalog},
	Keywords = {Active gal.~nuclei, Gamma rays, Pulsars, BL Lac objects, Surveys},
	Month = jun,
	Pages = {90031},
	Title = {{Fermi LAT second source catalog (2FGL) (Nolan+, 2012)}},
	Volume = 219,
	Year = 2012}

@inproceedings{2012grb..confE..20B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012grb..confE..20B},
	Author = {{Bregeon}, J.},
	Booktitle = {Proceedings of the Gamma-Ray Bursts 2012 Conference (GRB 2012). May 7-11, 2012. Munich, Germany. Published online at <A href=''http://pos.sissa.it/cgi-bin/reader/conf.cgi?confid=152''>http://pos.sissa.it/cgi-bin/reader/conf.cgi?confid=152</A>, id.20},
	Date-Added = {2012-09-28 22:04:17 +0000},
	Date-Modified = {2012-09-28 22:04:17 +0000},
	Eid = {20},
	Title = {{Broadband observations of GRB110731A with Fermi, Swift, GROND and MOA}},
	Year = 2012}

@article{2012ApJ...754..121T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...754..121T},
	Archiveprefix = {arXiv},
	Author = {{The Fermi Large Area Telescope Team} and {Ackermann}, M. and {Ajello}, M. and {Baldini}, L. and {Barbiellini}, G. and {Baring}, M.~G. and {Bechtol}, K. and {Bellazzini}, R. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bottacini}, E. and {Bouvier}, A. and {Brigida}, M. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Cecchi}, C. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cutini}, S. and {D'Ammando}, F. and {de Palma}, F. and {Dermer}, C.~D. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Drlica-Wagner}, A. and {Favuzzi}, C. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Granot}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and {Hays}, E. and {Horan}, D. and {J{\'o}hannesson}, G. and {Kataoka}, J. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Mazziotta}, M.~N. and {McEnery}, J. and {McGlynn}, S. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Naumann-Godo}, M. and {Norris}, J.~P. and {Nuss}, E. and {Nymark}, T. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ritz}, S. and {Ryde}, F. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Sonbas}, E. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Stawarz}, {\L}. and {Suson}, D.~J. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~G. and {Thayer} , J.~B. and {Tibaldo}, L. and {Tinivella}, M. and {Tosti}, G. and {Uehara}, T. and {Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {Waite}, A.~P. and {The Fermi Gamma-ray Burst Monitor Team} and {Connaughton}, V. and {Briggs}, M.~S. and {Guirec}, S. and {Goldstein}, A. and {Burgess}, J.~M. and {Bhat}, P.~N. and {Bissaldi}, E. and {Camero-Arranz}, A. and {Fishman}, J. and {Fitzpatrick}, G. and {Foley}, S. and {Gruber}, D. and {Jenke}, P. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and {Meegan}, C. and {Paciesas}, W.~S. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and {van der Horst}, A.~J. and {von Kienlin}, A. and {Wilson-Hodge}, C. and {Xiong}, S.},
	Date-Added = {2012-09-20 23:25:42 +0000},
	Date-Modified = {2012-09-20 23:25:42 +0000},
	Doi = {10.1088/0004-637X/754/2/121},
	Eid = {121},
	Eprint = {1201.3948},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma rays: general},
	Month = aug,
	Pages = {121},
	Primaryclass = {astro-ph.HE},
	Title = {{Constraining the High-energy Emission from Gamma-Ray Bursts with Fermi}},
	Volume = 754,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/754/2/121}}

@article{GRB090510:ApJ,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716.1178A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Charles}, E. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Llena Garde}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Ritz}, S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and { Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2012-07-24 20:03:44 +0000},
	Date-Modified = {2012-07-24 20:04:03 +0000},
	Doi = {10.1088/0004-637X/716/2/1178},
	Eprint = {1005.2141},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal},
	Month = jun,
	Pages = {1178-1190},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Observations of GRB 090510: A Short-Hard Gamma-ray Burst with an Additional, Hard Power-law Component from 10 keV TO GeV Energies}},
	Volume = 716,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/716/2/1178}}

@article{2011MNRAS.417.1584B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.417.1584B},
	Archiveprefix = {arXiv},
	Author = {{Barniol Duran}, R. and {Kumar}, P.},
	Date-Added = {2012-06-27 01:25:36 +0000},
	Date-Modified = {2012-06-27 01:25:36 +0000},
	Doi = {10.1111/j.1365-2966.2011.19369.x},
	Eprint = {1107.1236},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, methods: analytical, methods: numerical, gamma-ray burst: individual: GRB 090902B},
	Month = oct,
	Pages = {1584-1600},
	Primaryclass = {astro-ph.HE},
	Title = {{Evidence for mild deviation from power-law distribution of electrons in relativistic shocks: GRB 090902B}},
	Volume = 417,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2011.19369.x}}

@article{2011ApJ...730....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...730....1L},
	Archiveprefix = {arXiv},
	Author = {{Liu}, R.-Y. and {Wang}, X.-Y.},
	Date-Added = {2012-06-27 01:25:36 +0000},
	Date-Modified = {2012-06-27 01:25:36 +0000},
	Doi = {10.1088/0004-637X/730/1/1},
	Eid = {1},
	Eprint = {1009.1289},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = mar,
	Primaryclass = {astro-ph.HE},
	Title = {{Modeling the Broadband Emission of GRB 090902B}},
	Volume = 730,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/730/1/1}}

@article{2012MNRAS.420..468P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.420..468P},
	Archiveprefix = {arXiv},
	Author = {{Pe'er}, A. and {Zhang}, B.-B. and {Ryde}, F. and {McGlynn}, S. and {Zhang}, B. and {Preece}, R.~D. and {Kouveliotou}, C.},
	Date-Added = {2012-06-27 01:25:36 +0000},
	Date-Modified = {2012-06-27 01:25:36 +0000},
	Doi = {10.1111/j.1365-2966.2011.20052.x},
	Eprint = {1007.2228},
	Journal = {\mnras},
	Keywords = {plasmas, radiation mechanisms: thermal, radiative transfer, scattering, gamma-ray burst: general},
	Month = feb,
	Pages = {468-482},
	Primaryclass = {astro-ph.HE},
	Title = {{The connection between thermal and non-thermal emission in gamma-ray bursts: general considerations and GRB 090902B as a case study}},
	Volume = 420,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2011.20052.x}}

@article{2009GCN..10263...1W,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10263...1W},
	Author = {{Wiersema}, K. and {Tanvir}, N.~R. and {Cucchiara}, A. and {Levan}, A.~J. and {Fox}, D.},
	Date-Added = {2012-06-01 23:40:11 +0000},
	Date-Modified = {2012-06-01 23:40:11 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: gemini-north redshift.}},
	Volume = 10263,
	Year = 2009}

@article{2009GCN..10273...1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10273...1A},
	Author = {{Andreev}, M. and {Sergeev}, A. and {Parakhin}, N. and {Karpov}, N. and {Kuznietsova}, Y. and {Petkov}, V. and {Pozanenko}, A.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: optical observations.}},
	Volume = 10273,
	Year = 2009}

@article{2009GCN..10269...1X,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2009GCN..10269...1X},
	Author = {{Xu}, D. and {Leloudas}, G. and {Malesani}, D. and {Jakobsson}, P. and {Lindberg}, J. and {Andersen}, J.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB091208B: NOT optical observations.}},
	Volume = 10269,
	Year = 2009}

@article{2009GCN..10265...1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10265...1B},
	Author = {{Baumgartner}, W.~H. and {Barthelmy}, S.~D. and {Cummings}, J.~R. and {Fenimore}, E.~E. and {Gehrels}, N. and {Krimm}, H.~A. and {Markwardt}, C.~B. and {Palmer}, D.~M. and {Pagani}, C. and {Parsons}, A.~M. and {Sakamoto}, T. and {Sato}, G. and {Stamatikos}, M. and {Tueller}, J. and {Ukwatta}, T.~N.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B, Swift-BAT refined analysis.}},
	Volume = 10265,
	Year = 2009}

@article{2009GCN..10262...1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10262...1C},
	Author = {{Cano}, Z. and {Melandri}, A. and {Mundell}, C.~G. and {Gomboc}, A. and {Bersier}, D. and {Clay}, N.~R. and {Kobayashi}, S. and {Mottram}, C.~J. and {Smith}, R.~J. and {Steele}, I.~A. and {Guidorzi}, C.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: Faulkes telescope north and south optical afterglow.}},
	Volume = 10262,
	Year = 2009}

@article{2009GCN..10255...1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10255...1D},
	Author = {{de Ugarte Postigo}, A. and {Castro-Tirado}, A.~J. and {Gorosabel}, J. and {Jelinek}, M. and {Kubanek}, P. and {Uv}, I. and {Cunniffe}, R. and {Guziy}, S. and {Yock}, P. and {Allen}, W.~H. and {Bond}, I. and {Christie}, G.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: BOOTES-3 optical afterglow.}},
	Volume = 10255,
	Year = 2009}

@article{2009GCN..10275...1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10275...1K},
	Author = {{Kinugasa}, K. and {Honda}, S. and {Takahashi}, H. and {Taguchi}, H. and {Hashimoto}, O.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: GAO 150cm telescope optical observation.}},
	Volume = 10275,
	Year = 2009}

@article{2009GCN..10266...1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10266...1M},
	Author = {{McBreen}, S.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: Fermi GBM observation.}},
	Volume = 10266,
	Year = 2009}

@article{2009GCN..10260...1N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10260...1N},
	Author = {{Nakajima}, H. and {Yatsu}, Y. and {Mori}, Y.~A. and {Endo}, A. and {Shimokawabe}, T. and {Kawai}, N.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: Mitsume akeno optical observation.}},
	Volume = 10260,
	Year = 2009}

@article{2009GCN..10257...1N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10257...1N},
	Author = {{Noda}, K. and {Kono}, K. and {Sonoda}, E. and {Ohmori}, N. and {Hayasi}, H. and {Daikyuji}, A. and {Nisioka}, Y. and {Yamauchi}, M.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B, RIMOTS optical upper limits.}},
	Volume = 10257,
	Year = 2009}

@article{2009GCN..10259...1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10259...1O},
	Author = {{Osborne}, J.~P. and {Beardmore}, A.~P. and {Evans}, P.~A. and {Goad}, M.~R.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: enhanced Swift-XRT position.}},
	Volume = 10259,
	Year = 2009}

@article{2009GCN..10256...1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10256...1P},
	Author = {{Pagani}, C. and {Beardmore}, A.~P. and {Evans}, P.~A. and {Gronwall}, C. and {Holland}, S.~T. and {Kuin}, N.~P.~M. and {Markwardt}, C.~B. and {O'Brien}, P.~T. and {Page}, K.~L. and {Rowlinson}, A. and {Stamatikos}, M. and {Tagliaferri}, G. and {Vetere}, L.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: Swift detection of a burst with an optical afterglow.}},
	Volume = 10256,
	Year = 2009}

@article{2010GCNR..266....1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCNR..266....1P},
	Author = {{Pagani}, C. and {de Pasquale}, M. and {Baumgartner}, W.~H.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GCN Report},
	Title = {{Swift observation of GRB 091208B.}},
	Volume = 266,
	Year = 2010}

@article{2009GCN..10267...1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2009GCN..10267...1D},
	Author = {{de Pasquale}, M. and {Pagani}, C.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB091208B: Swift/UVOT refined analysis.}},
	Volume = 10267,
	Year = 2009}

@article{2009GCN..10268...1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10268...1P},
	Author = {{Pagani}, C. and {Evans}, P.~A.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: Swift-XRT refined analysis.}},
	Volume = 10268,
	Year = 2009}

@article{2009GCN..10272...1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10272...1P},
	Author = {{Perley}, D.~A. and {Prochaska}, J.~X. and {Kalas}, P. and {Howard}, A. and {Fitzgerald}, M. and {Marcy}, G. and {Graham}, J.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: Keck HIRES redshift confirmation.}},
	Volume = 10272,
	Year = 2009}

@article{2012ApJ...752L...6U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...752L...6U},
	Archiveprefix = {arXiv},
	Author = {{Uehara}, T. and {Toma}, K. and {Kawabata}, K.~S. and {Chiyonobu}, S. and {Fukazawa}, Y. and {Ikejiri}, Y. and {Inoue}, T. and {Itoh}, R. and {Komatsu}, T. and {Miyamoto}, H. and {Mizuno}, T. and {Nagae}, O. and {Nakaya}, H. and {Ohsugi}, T. and {Sakimoto}, K. and {Sasada}, M. and {Tanaka}, H. and {Uemura}, M. and {Yamanaka}, M. and {Yamashita}, T. and {Yamazaki}, R. and {Yoshida}, M.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Doi = {10.1088/2041-8205/752/1/L6},
	Eid = {L6},
	Eprint = {1205.2149},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB 091208B, magnetic fields, polarization, shock waves},
	Month = jun,
	Pages = {L6},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 091208B: First Detection of the Optical Polarization in Early Forward Shock Emission of a Gamma-Ray Burst Afterglow}},
	Volume = 752,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/752/1/L6}}

@article{2009GCN..10271...1U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10271...1U},
	Author = {{Updike}, A. and {Rossi}, A. and {Greiner}, J.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: GROND observations.}},
	Volume = 10271,
	Year = 2009}

@article{2009GCN..10279...1X,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10279...1X},
	Author = {{Xin}, L.~P. and {Qian}, S.~B. and {Qiu}, Y.~L. and {Wang}, J. and {Wei}, J.~Y. and {Zheng}, W.~K. and {Deng}, J.~S. and {Hu}, J.~Y.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: Xinglong TNT optical observation.}},
	Volume = 10279,
	Year = 2009}

@article{2009GCN..10258...1Y,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10258...1Y},
	Author = {{Yoshida}, M. and {Kuroda}, D. and {Yanagisawa}, K. and {Shimizu}, Y. and {Nagayama}, S. and {Toda}, H. and {Kawai}, N.},
	Date-Added = {2012-06-01 23:36:55 +0000},
	Date-Modified = {2012-06-01 23:36:55 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091208B: Mitsume okayama optical observation.}},
	Volume = 10258,
	Year = 2009}

@article{2010ApJ...723.1082A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...723.1082A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Allafort}, A. and {Atwood}, W.~B. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Baughman}, B.~M. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Brandt}, T.~J. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Burnett}, T.~H. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cavazzuti}, E. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Charles}, E. and {Chekhtman}, A. and {Chen}, A.~W. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Costamante}, L. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and { Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Fortin}, P. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Gilmore}, R.~C. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guiriec}, S. and {Gustafsson}, M. and {Hadasch}, D. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lee}, S.-H. and {Llena Garde}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and { McConville}, W. and {McEnery}, J.~E. and {McGlynn}, S. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Naumann-Godo}, M. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and {Primack}, J.~R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reyes}, L.~C. and {Ripken}, J. and {Ritz}, S. and {Romani}, R.~W. and {Roth}, M. and {Sadrozinski}, H.~F.-W. and {Sanchez}, D. and {Sander}, A. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Shaw}, M.~S. and {Siskind}, E.~J. and { Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Usher}, T.~L. and {Vandenbroucke}, J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2012-05-29 20:08:17 +0000},
	Date-Modified = {2012-05-29 20:08:17 +0000},
	Doi = {10.1088/0004-637X/723/2/1082},
	Eprint = {1005.0996},
	Journal = {\apj},
	Keywords = {diffuse radiation, dust, extinction, gamma rays: general},
	Month = nov,
	Pages = {1082-1096},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Large Area Telescope Constraints on the Gamma-ray Opacity of the Universe}},
	Volume = 723,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/723/2/1082}}

@article{GRB090926A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...729..114A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Focke}, W. ~B. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashi}, K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Itoh}, R. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lee}, S.-H. and {Llena Garde}, M. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Naumann-Godo}, M. and {Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and {Ripken}, J. and {Ritz}, S. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Tanaka}, Y. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Tierney}, D. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Doi = {10.1088/0004-637X/729/2/114},
	Eid = {114},
	Eprint = {1101.2082},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 090926A},
	Month = mar,
	Pages = {114},
	Primaryclass = {astro-ph.HE},
	Title = {{Detection of a Spectral Break in the Extra Hard Component of GRB 090926A}},
	Volume = 729,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/729/2/114}}

@article{2009GCN..9972....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9972....1B},
	Author = {{Bissaldi}, E. and {Briggs}, M.~S. and {Piron}, F. and {Takahashi}, H. and {Uehara}, T.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: Fermi LAT and GBM refined analysis.}},
	Volume = 9972,
	Year = 2009}

@article{2011ApJ...732...29C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...732...29C},
	Archiveprefix = {arXiv},
	Author = {{Cenko}, S.~B. and {Frail}, D.~A. and {Harrison}, F.~A. and {Haislip}, J.~B. and {Reichart}, D.~E. and {Butler}, N.~R. and {Cobb}, B.~E. and {Cucchiara}, A. and {Berger}, E. and {Bloom}, J.~S. and {Chandra}, P. and {Fox}, D.~B. and {Perley}, D.~A. and {Prochaska}, J.~X. and {Filippenko}, A.~V. and {Glazebrook}, K. and {Ivarsen}, K.~M. and {Kasliwal}, M.~M. and {Kulkarni}, S.~R. and {LaCluyze}, A.~P. and {Lopez}, S. and {Morgan}, A.~N. and {Pettini}, M. and {Rana}, V.~R.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Doi = {10.1088/0004-637X/732/1/29},
	Eid = {29},
	Eprint = {1004.2900},
	Journal = {\apj},
	Keywords = {cosmology: observations, gamma-ray burst: general, radio continuum: general},
	Month = may,
	Pages = {29},
	Primaryclass = {astro-ph.HE},
	Title = {{Afterglow Observations of Fermi Large Area Telescope Gamma-ray Bursts and the Emerging Class of Hyper-energetic Events}},
	Volume = 732,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/732/1/29}}

@article{2009GCN..10049...1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10049...1C},
	Author = {{Cenko}, S.~B. and {Perley}, D.~A. and {Cobb}, B.~E. and {Bloom}, J.~S. and {Butler}, N.~R.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: late-time Gemini south observations and possible jet break.}},
	Volume = 10049,
	Year = 2009}

@article{2009GCN..10009...1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10009...1C},
	Author = {{Chakrabarti}, S.~K. and {Nandi}, A. and {Debnath}, D. and {Kotoch}, T.~C. and {Rao}, A.~R. and {Malkar}, J.~P. and {Hingar}, M.~K. and {Agrawal}, V.~K. and {Chidambaram}, T.~R. and {Vinod}, P. and {Sreekumar}, S. and {Kotov}, Y.~D. and {Buslov}, A.~S. and {Yurov}, V.~N. and {Tyshkevich}, V.~G. and {Arkhangelskij}, A.~I. and {Zyatkov}, R.~A.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{RT-2 observation of the bright GRB 090926A.}},
	Volume = 10009,
	Year = 2009}

@article{2009GCN..10113...1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10113...1C},
	Author = {{Cobb}, B.~E.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926a, SMARTS optical/IR afterglow observations.}},
	Volume = 10113,
	Year = 2009}

@article{2010A&A...523A..36D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...523A..36D},
	Archiveprefix = {arXiv},
	Author = {{D'Elia}, V. and {Fynbo}, J.~P.~U. and {Covino}, S. and {Goldoni}, P. and {Jakobsson}, P. and {Matteucci}, F. and {Piranomonte}, S. and {Sollerman}, J. and {Th{\"o}ne}, C.~C. and {Vergani}, S.~D. and {Vreeswijk}, P.~M. and {Watson}, D.~J. and {Wiersema}, K. and {Zafar}, T. and {de Ugarte Postigo}, A. and {Flores}, H. and {Hjorth}, J. and {Kaper}, L. and {Levan}, A.~J. and {Malesani}, D. and {Milvang-Jensen}, B. and {Pian}, E. and {Tagliaferri}, G. and {Tanvir}, N.~R.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Doi = {10.1051/0004-6361/201015216},
	Eid = {A36},
	Eprint = {1007.5357},
	Journal = {\aap},
	Keywords = {ISM: abundances, ISM: atoms, galaxies: star formation, line: profiles, techniques: spectroscopic, atomic processes},
	Month = nov,
	Pages = {A36},
	Primaryclass = {astro-ph.HE},
	Title = {{VLT/X-shooter spectroscopy of the GRB 090926A afterglow}},
	Volume = 523,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/201015216}}

@inproceedings{2010AIPC.1279..163D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010AIPC.1279..163D},
	Author = {{D'Elia}, V.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Doi = {10.1063/1.3509256},
	Editor = {{Kawai}, N. and {Nagataki}, S.},
	Keywords = {gamma-ray sources (astronomical), interstellar matter, galaxies, redshift, gamma-ray sources; gamma-ray bursts, Physical properties, Interacting galaxies; galaxy pairs, and triples, Distances, redshifts, radial velocities; spatial distribution of galaxies},
	Month = oct,
	Pages = {163-166},
	Series = {American Institute of Physics Conference Series},
	Title = {{VLT/X-shooter spectroscopy of the GRB 090926A afterglow}},
	Volume = 1279,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.3509256}}

@article{2011RAA....11.1046F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011RAA....11.1046F},
	Archiveprefix = {arXiv},
	Author = {{Feng}, S.-Y. and {Dai}, Z.-G.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Doi = {10.1088/1674-4527/11/9/004},
	Eprint = {1011.3103},
	Journal = {Research in Astronomy and Astrophysics},
	Month = sep,
	Pages = {1046-1066},
	Primaryclass = {astro-ph.HE},
	Title = {{Multiband fitting to three long GRBs with Fermi/LAT data: structured ejecta sweeping up a density-jump medium}},
	Volume = 11,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1674-4527/11/9/004}}

@article{2009GCN..9959....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9959....1G},
	Author = {{Golenetskii}, S. and {Aptekar}, R. and {Mazets}, E. and {Pal'Shin}, V. and {Frederiks}, D. and {Oleynik}, P. and {Ulanov}, M. and {Svinkin}, D. and {Cline}, T.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{Konus-wind and Konus-RF observations of GRB 090926A.}},
	Volume = 9959,
	Year = 2009}

@article{2009GCN..9938....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9938....1G},
	Author = {{Gronwall}, C. and {Vetere}, L.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: Swift/UVOT detection of an optical afterglow.}},
	Volume = 9938,
	Year = 2009}

@article{2009GCN..9953....1H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9953....1H},
	Author = {{Haislip}, J. and {Reichart}, D. and {Ivarsen}, K. and {Lacluyze}, A. and {Foster}, A. and {Moore}, J. and {Oza}, A. and {Schubel}, M. and {Styblova}, J. and {Trotter}, A. and {Crain}, J.~A. and {Nysewander}, M.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: Skynet/PROMPT continued observations.}},
	Volume = 9953,
	Year = 2009}

@article{2009GCN..9982....1H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9982....1H},
	Author = {{Haislip}, J. and {Reichart}, D. and {Ivarsen}, K. and {Lacluyze}, A. and {Foster}, A. and {Moore}, J. and {Oza}, A. and {Schubel}, M. and {Styblova}, J. and {Trotter}, A. and {Crain}, J.~A. and {Nysewander}, M.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: Skynet/PROMPT observations of post-peak fading.}},
	Volume = 9982,
	Year = 2009}

@article{2009GCN..9937....1H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9937....1H},
	Author = {{Haislip}, J. and {Reichart}, D. and {Ivarsen}, K. and {Lacluyze}, A. and {Foster}, A. and {Moore}, J. and {Oza}, A. and {Schubel}, M. and {Styblova}, J. and {Trotter}, A. and {Crain}, J.~A. and {Nysewander}, M.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: Skynet/PROMPT discovery of the optical afterglow.}},
	Volume = 9937,
	Year = 2009}

@article{2009GCN..9984....1H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9984....1H},
	Author = {{Haislip}, J. and {Reichart}, D. and {Ivarsen}, K. and {Lacluyze}, A. and {Foster}, A. and {Moore}, J. and {Oza}, A. and {Schubel}, M. and {Styblova}, J. and {Trotter}, A. and {Crain}, J.~A. and {Nysewander}, M.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: Skynet/PROMPT observations of day 4 - 6 fading rate.}},
	Volume = 9984,
	Year = 2009}

@article{2009GCN..10003...1H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..10003...1H},
	Author = {{Haislip}, J. and {Reichart}, D. and {Ivarsen}, K. and {Lacluyze}, A. and {Foster}, A. and {Moore}, J. and {Oza}, A. and {Schubel}, M. and {Styblova}, J. and {Trotter}, A. and {Crain}, J.~A. and {Nysewander}, M.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: Skynet/PROMPT observations of day 6 - 11 fading.}},
	Volume = 10003,
	Year = 2009}

@phdthesis{2011PhDT........80M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011PhDT........80M},
	Author = {{Maxham}, A.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	School = {University of Nevada, Las Vegas},
	Title = {{Modeling gamma-ray bursts}},
	Year = 2011}

@article{2011MNRAS.415...77M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.415...77M},
	Archiveprefix = {arXiv},
	Author = {{Maxham}, A. and {Zhang}, B.-B. and {Zhang}, B.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Doi = {10.1111/j.1365-2966.2011.18648.x},
	Eprint = {1101.0144},
	Journal = {\mnras},
	Keywords = {shock waves, gamma-ray burst: general, gamma-ray burst: individual: 080916C, gamma-ray burst: individual: 090510, gamma-ray burst: individual: 090902B, gamma-ray burst: individual: 090926A},
	Month = jul,
	Pages = {77-82},
	Primaryclass = {astro-ph.HE},
	Title = {{Is GeV emission from Gamma-Ray Bursts of external shock origin?}},
	Volume = 415,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2011.18648.x}}

@article{2011arXiv1109.5191N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011arXiv1109.5191N},
	Archiveprefix = {arXiv},
	Author = {{Nemiroff}, R.~J. and {Connolly}, R. and {Holmes}, J. and {Kostinski}, A.~B.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Eprint = {1109.5191},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
	Month = sep,
	Primaryclass = {astro-ph.CO},
	Title = {{Bounds on Spectral Dispersion from Fermi-detected Gamma Ray Bursts}},
	Year = 2011}

@article{2010arXiv1004.5099S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010arXiv1004.5099S},
	Archiveprefix = {arXiv},
	Author = {{Swenson}, C.~A. and {Maxham}, A. and {Roming}, P.~W.~A. and {Schady}, P. and {Vetere}, L. and {Zhang}, B. and {Zhang}, B.~B. and {Holland}, S.~T. and {Kennea}, J.~A. and {Kuin}, N.~P.~M. and {Oates}, S.~R. and {Page}, K.~L. and {De Pasquale}, M.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Eprint = {1004.5099},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = apr,
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 090926A and Bright Late-time Fermi LAT GRB Afterglows}},
	Year = 2010}

@article{2010ApJ...718L..14S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...718L..14S},
	Author = {{Swenson}, C.~A. and {Maxham}, A. and {Roming}, P.~W.~A. and {Schady}, P. and {Vetere}, L. and {Zhang}, B.~B. and {Zhang}, B. and {Holland}, S.~T. and {Kennea}, J.~A. and {Kuin}, N.~P.~M. and {Oates}, S.~R. and {Page}, K.~L. and {De Pasquale}, M.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Doi = {10.1088/2041-8205/718/1/L14},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 090926A, shock waves},
	Month = jul,
	Pages = {L14-L18},
	Title = {{GRB 090926A and Bright Late-time Fermi Large Area Telescope Gamma-ray Burst Afterglows}},
	Volume = 718,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/718/1/L14}}

@inproceedings{2010HEAD...11.1408S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010HEAD...11.1408S},
	Author = {{Swenson}, C.~A. and {Roming}, P.~W.~A. and {Zhang}, B.},
	Booktitle = {AAS/High Energy Astrophysics Division \#11},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Month = feb,
	Pages = {676},
	Series = {Bulletin of the American Astronomical Society},
	Title = {{GRB 090926A And Other Bright, Long-lived Optical Afterglows From Fermi LAT GRBs}},
	Volume = 42,
	Year = 2010}

@inproceedings{2010AIPC.1279..451U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010AIPC.1279..451U},
	Author = {{Uehara}, T.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Doi = {10.1063/1.3509344},
	Editor = {{Kawai}, N. and {Nagataki}, S.},
	Keywords = {gamma-ray sources (astronomical), brightness, astronomical instruments, gamma-ray sources; gamma-ray bursts, Luminosity and mass functions, X- and gamma-ray telescopes and instrumentation},
	Month = oct,
	Pages = {451-453},
	Series = {American Institute of Physics Conference Series},
	Title = {{Fermi view of the bright long GRB 090926A}},
	Volume = 1279,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.3509344}}

@inproceedings{2010HEAD...11.0205U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010HEAD...11.0205U},
	Author = {{Uehara}, T. and {Fermi LAT/GBM Collaborations}},
	Booktitle = {AAS/High Energy Astrophysics Division \#11},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Month = feb,
	Pages = {654},
	Series = {Bulletin of the American Astronomical Society},
	Title = {{Fermi View of the Bright Long GRB090926A}},
	Volume = 42,
	Year = 2010}

@article{2009GCNR..254....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCNR..254....1V},
	Author = {{Vetere}, L. and {Oates}, S. and {Barthelmy}, S.~D. and {Burrows}, D.~N. and {Roming}, P.~W.~A. and {Gehrels}, N.},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Journal = {GCN Report},
	Title = {{Swift observations of FERMI GRB 090926A.}},
	Volume = 254,
	Year = 2009}

@inproceedings{2011HEAD...12.0105V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011HEAD...12.0105V},
	Author = {{Vianello}, G. and {Omodei}, N. and {Vasileiou}, V. and {Piron}, F. and {Guiriec}, S. and {Large Area Telescope}, F.},
	Booktitle = {AAS/High Energy Astrophysics Division},
	Date-Added = {2012-05-20 00:06:47 +0000},
	Date-Modified = {2012-05-20 00:06:47 +0000},
	Month = sep,
	Pages = {#01.05},
	Series = {AAS/High Energy Astrophysics Division},
	Title = {{2.5 Years Of Observation Of Grbs With Fermi Lat}},
	Volume = 12,
	Year = 2011}

@article{2009ApJ...701.1673B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...701.1673B},
	Archiveprefix = {arXiv},
	Author = {{Band}, D.~L. and {Axelsson}, M. and {Baldini}, L. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Battelino}, M. and {Bellazzini}, R. and {Bissaldi}, E. and {Bogaert}, G. and {Bonnell}, J. and {Chiang}, J. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Cutini}, S. and {de Palma}, F. and {Dingus}, B.~L. and {do Couto e Silva}, E. and {Fishman}, G. and {Galli}, A. and {Gehrels}, N. and {Giglietto}, N. and {Granot}, J. and {Guiriec}, S. and {Hughes}, R.~E. and {Kamae}, T. and {Komin}, N. and {Kuehn}, F. and {Kuss}, M. and {Longo}, F. and {Lubrano}, P. and {Kippen}, R.~M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and {Moretti}, E. and {Nakamori}, T. and {Norris}, J.~P. and {Ohno}, M. and {Olivo}, M. and {Omodei}, N. and {Pelassa}, V. and {Piron}, F. and {Preece}, R. and {Razzano}, M. and {Russell}, J.~J. and {Ryde}, F. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Sgr{\`o}}, C. and {Shimokawabe}, T. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Winer}, B.~L. and {Yamazaki}, R.},
	Date-Added = {2012-05-16 23:27:25 +0000},
	Date-Modified = {2012-05-16 23:27:25 +0000},
	Doi = {10.1088/0004-637X/701/2/1673},
	Eprint = {0906.0991},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = aug,
	Pages = {1673-1694},
	Primaryclass = {astro-ph.HE},
	Title = {{Prospects for GRB Science with the Fermi Large Area Telescope}},
	Volume = 701,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/701/2/1673}}

@article{2007A&A...469..379E,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...469..379E},
	Archiveprefix = {arXiv},
	Author = {{Evans}, P.~A. and {Beardmore}, A.~P. and {Page}, K.~L. and {Tyler}, L.~G. and {Osborne}, J.~P. and {Goad}, M.~R. and {O'Brien}, P.~T. and {Vetere}, L. and {Racusin}, J. and {Morris}, D. and {Burrows}, D.~N. and {Capalbi}, M. and {Perri}, M. and {Gehrels}, N. and {Romano}, P.},
	Date-Added = {2012-05-09 14:52:07 +0000},
	Date-Modified = {2012-05-09 14:52:07 +0000},
	Doi = {10.1051/0004-6361:20077530},
	Eprint = {0704.0128},
	Journal = aap,
	Keywords = {gamma rays: bursts, gamma rays: observations, methods: data analysis, catalogs},
	Month = jul,
	Pages = {379-385},
	Title = {{An online repository of Swift/XRT light curves of {$\gamma$}-ray bursts}},
	Volume = 469,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20077530}}

@inproceedings{1996XspecProc,
	Adsurl = {http://iraf.noao.edu/iraf/web/ADASS/adass_proc/adass_95/arnaudk/arnaudk.html},
	Author = {{Arnaud}, K.A.},
	Booktitle = {Astronomical Data Analysis Software and Systems V, eds. Jacoby G. and Barnes J.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Pages = {17},
	Series = {ASP Conf. Series},
	Title = {{XSPEC: The First Ten Years}},
	Volume = 101,
	Year = 1996}

@book{2011XspecBook,
	Author = {{Arnaud}, K.A. and {Smith}, R. and {Siemiginowska}, A.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Key = {ISBN 13: 9780521883733, ISBN 10: 0521883733},
	Publisher = {{Cambridge University Press}},
	Title = {{Handbook of X-ray Astronomy}},
	Year = 2011}

@article{2009ApJ...705L.191A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...705L.191A},
	Archiveprefix = {arXiv},
	Author = {{Asano}, K. and {Guiriec}, S. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1088/0004-637X/705/2/L191},
	Eprint = {0909.0306},
	Journal = apjl,
	Keywords = {cosmic rays, gamma rays: bursts, gamma rays: theory, radiation mechanisms: non-thermal},
	Month = nov,
	Pages = {L191-L194},
	Primaryclass = {astro-ph.HE},
	Title = {{Hadronic Models for the Extra Spectral Component in the Short GRB 090510}},
	Volume = 705,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/705/2/L191}}

@article{2010ApJ...725L.121A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2010ApJ...725L.121A},
	Archiveprefix = {arXiv},
	Author = {{Asano}, K. and {Inoue}, S. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1088/2041-8205/725/2/L121},
	Eprint = {1009.5178},
	Journal = apjl,
	Keywords = {cosmic rays, gamma-ray burst: general, gamma-ray burst: individual: 090902B 080319B, radiation mechanisms: non-thermal},
	Month = dec,
	Pages = {L121-L125},
	Primaryclass = {astro-ph.HE},
	Title = {{Prompt X-ray and Optical Excess Emission Due to Hadronic Cascades in Gamma-ray Bursts}},
	Volume = 725,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/725/2/L121}}

@article{1993ApJ...413..281B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/1993ApJ...413..281B},
	Author = {{Band}, D. and {Matteson}, J. and {Ford}, L. and {Schaefer}, B. and {Palmer}, D. and {Teegarden}, B. and {Cline}, T. and {Briggs}, M. and {Paciesas}, W. and {Pendleton}, G. and {Fishman}, G. and {Kouveliotou}, C. and {Meegan}, C. and {Wilson}, R. and {Lestrade}, P.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/172995},
	Journal = {\apj},
	Keywords = {GALACTIC HALOS, GAMMA RAY BURSTS, GAMMA RAY SPECTRA, STATISTICAL ANALYSIS, RADIATION DISTRIBUTION, TRANSIENT RESPONSE},
	Month = aug,
	Pages = {281-292},
	Title = {{BATSE observations of gamma-ray burst spectra. I - Spectral diversity}},
	Volume = 413,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/172995}}

@article{1997ApJ...491..663B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...491..663B},
	Author = {{Baring}, M.~G. and {Harding}, A.~K.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/304982},
	Eprint = {arXiv:astro-ph/9711217},
	Journal = apj,
	Keywords = {GAMMA RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL, RELATIVITY, STARS: NEUTRON},
	Month = dec,
	Pages = {663},
	Title = {{The Escape of High-Energy Photons from Gamma-Ray Bursts}},
	Volume = 491,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/304982}}

@article{1996A&AS..117..393B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996A\%26AS..117..393B},
	Author = {{Bertin}, E. and {Arnouts}, S.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Journal = aaps,
	Keywords = {METHODS: DATA ANALYSIS, TECHNIQUES: IMAGE PROCESSING, GALAXIES: PHOTOMETRY},
	Month = jun,
	Pages = {393-404},
	Title = {{SExtractor: Software for source extraction.}},
	Volume = 117,
	Year = 1996}

@article{2011arXiv1109.4064B,
	Author = {P. N. Bhat and Michael S. Briggs and Valerie Connaughton and Chryssa Kouveliotou and Alexander J. van der Horst and William Paciesas and Charles A. Meegan and Elisabetta Bissaldi and Michael Burgess and Vandiver Chaplin and Roland Diehl and Gerald Fishman and Gerard Fitzpatrick and Suzanne Foley and Melissa Gibby and Misty M. Giles and Adam Goldstein and Jochen Greiner and David Gruber and Sylvain Guiriec and Andreas von Kienlin and Marc Kippen and Sheila McBreen and Robert Preece and Arne Rau and Dave Tierney and Colleen Wilson-Hodge},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Journal = apj,
	Number = {2},
	Pages = {141},
	Title = {Temporal Deconvolution Study of Long and Short Gamma-Ray Burst Light Curves},
	Url = {http://stacks.iop.org/0004-637X/744/i=2/a=141},
	Volume = {744},
	Year = {2012},
	Bdsk-Url-1 = {http://stacks.iop.org/0004-637X/744/i=2/a=141}}

@article{1976PhFl...19.1130B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1976PhFl...19.1130B},
	Author = {{Blandford}, R.~D. and {McKee}, C.~F.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1063/1.861619},
	Journal = {Physics of Fluids},
	Keywords = {DETONATION WAVES, EXPLOSIONS, GAS DYNAMICS, RELATIVISTIC VELOCITY, SHOCK WAVE PROPAGATION, ADIABATIC FLOW, ENERGY SPECTRA, EQUATIONS OF MOTION, INTERPOLATION, MOMENTUM TRANSFER, SIMILARITY THEOREM},
	Month = aug,
	Pages = {1130-1138},
	Title = {{Fluid dynamics of relativistic blast waves}},
	Volume = 19,
	Year = 1976,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.861619}}

@article{2009A&A...498..677B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A&A...498..677B},
	Archiveprefix = {arXiv},
	Author = {{Bo{\v s}njak}, {\v Z}. and {Daigne}, F. and {Dubus}, G.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1051/0004-6361/200811375},
	Eprint = {0811.2956},
	Journal = aap,
	Keywords = {gamma rays: bursts, shock waves, radiation mechanisms: non-thermal},
	Month = may,
	Pages = {677-703},
	Title = {{Prompt high-energy emission from gamma-ray bursts in the internal shock model}},
	Volume = 498,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200811375}}

@article{2010MNRAS.406.1687B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.406.1687B},
	Archiveprefix = {arXiv},
	Author = {{Breeveld}, A.~A. and {Curran}, P.~A. and {Hoversten}, E.~A. and {Koch}, S. and {Landsman}, W. and {Marshall}, F.~E. and {Page}, M.~J. and {Poole}, T.~S. and {Roming}, P. and {Smith}, P.~J. and {Still}, M. and {Yershov}, V. and {Blustin}, A.~J. and {Brown}, P.~J. and {Gronwall}, C. and {Holland}, S.~T. and {Kuin}, N.~P.~M. and {McGowan}, K. and {Rosen}, S. and {Boyd}, P. and {Broos}, P. and {Carter}, M. and {Chester}, M.~M. and {Hancock}, B. and {Huckle}, H. and {Immler}, S. and {Ivanushkina}, M. and {Kennedy}, T. and {Mason}, K.~O. and {Morgan}, A.~N. and {Oates}, S. and {de Pasquale}, M. and {Schady}, P. and {Siegel}, M. and {vanden Berk}, D.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1111/j.1365-2966.2010.16832.x},
	Eprint = {1004.2448},
	Journal = mnras,
	Keywords = {instrumentation: detectors, instrumentation: photometers, astrometry, ultraviolet: general},
	Month = aug,
	Pages = {1687-1700},
	Primaryclass = {astro-ph.IM},
	Title = {{Further calibration of the Swift ultraviolet/optical telescope}},
	Volume = 406,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2010.16832.x}}

@inproceedings{2011AIPC.1358..373B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011AIPC.1358..373B},
	Archiveprefix = {arXiv},
	Author = {{Breeveld}, A.~A. and {Landsman}, W. and {Holland}, S.~T. and {Roming}, P. and {Kuin}, N.~P.~M. and {Page}, M.~J.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1063/1.3621807},
	Editor = {{J.~E.~McEnery, J.~L.~Racusin, \& N.~Gehrels}},
	Eprint = {1102.4717},
	Keywords = {astrometry, spectrophotometry, gamma-ray sources (astronomical), colour, Astrometric and interferometric instruments, Spectroscopy and spectrophotometry, gamma-ray sources; gamma-ray bursts, Magnitudes and colors; luminosities},
	Month = aug,
	Pages = {373-376},
	Primaryclass = {astro-ph.IM},
	Series = {American Institute of Physics Conference Series},
	Title = {{An Updated Ultraviolet Calibration for the Swift/UVOT}},
	Volume = 1358,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.3621807}}

@article{2007ApJ...663..407B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...663..407B},
	Author = {{Butler}, N.~R. and {Kocevski}, D.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/518023},
	Eprint = {arXiv:astro-ph/0612564},
	Journal = apj,
	Keywords = {Gamma Rays: Bursts, Stars: Supernovae: General, X-Rays: General},
	Month = jul,
	Pages = {407-419},
	Title = {{X-Ray Hardness Evolution in GRB Afterglows and Flares: Late-Time GRB Activity without N$_{H}$ Variations}},
	Volume = 663,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/518023}}

@article{CCM1989,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1989ApJ...345..245C},
	Author = {{Cardelli}, J.~A. and {Clayton}, G.~C. and {Mathis}, J.~S.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/167900},
	Journal = apj,
	Keywords = {INFRARED SPECTRA, INTERSTELLAR EXTINCTION, ULTRAVIOLET SPECTRA, VISIBLE SPECTRUM, COMPUTATIONAL ASTROPHYSICS, INTERSTELLAR MATTER, IUE},
	Month = oct,
	Pages = {245-256},
	Title = {{The relationship between infrared, optical, and ultraviolet extinction}},
	Volume = 345,
	Year = 1989,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/167900}}

@article{2000ApJ...536..195C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...536..195C},
	Author = {{Chevalier}, R.~A. and {Li}, Z.-Y.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/308914},
	Eprint = {arXiv:astro-ph/9908272},
	Journal = apj,
	Keywords = {Gamma Rays: Bursts, Stars: Mass Loss, Stars: Supernovae: General},
	Month = jun,
	Pages = {195-212},
	Title = {{Wind Interaction Models for Gamma-Ray Burst Afterglows: The Case for Two Types of Progenitors}},
	Volume = 536,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/308914}}

@article{0004-637X-720-2-1008,
	Author = {Alessandra Corsi and Dafne Guetta and Luigi Piro},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Journal = apj,
	Number = {2},
	Pages = {1008},
	Title = {High-energy Emission Components in the Short GRB 090510},
	Url = {http://stacks.iop.org/0004-637X/720/i=2/a=1008},
	Volume = {720},
	Year = {2010},
	Bdsk-Url-1 = {http://stacks.iop.org/0004-637X/720/i=2/a=1008}}

@article{2004ApJ...614..284D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2004ApJ...614..284D},
	Author = {{Dermer}, C.~D.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/426532},
	Eprint = {arXiv:astro-ph/0403508},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal},
	Month = oct,
	Pages = {284-292},
	Title = {{Curvature Effects in Gamma-Ray Burst Colliding Shells}},
	Volume = 614,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/426532}}

@article{1988ApJ...333..646E,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1988ApJ...333..646E},
	Author = {{Edelson}, R.~A. and {Krolik}, J.~H.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/166773},
	Journal = apj,
	Keywords = {ACTIVE GALACTIC NUCLEI, QUASARS, RADIO SOURCES (ASTRONOMY), SEYFERT GALAXIES, STELLAR LUMINOSITY, ULTRAVIOLET RADIATION, COMPUTATIONAL ASTROPHYSICS, CROSS CORRELATION, EMISSION SPECTRA, LINE SPECTRA},
	Month = oct,
	Pages = {646-659},
	Title = {{The discrete correlation function - A new method for analyzing unevenly sampled variability data}},
	Volume = 333,
	Year = 1988,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/166773}}

@article{2009MNRAS.397.1177E,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.397.1177E},
	Archiveprefix = {arXiv},
	Author = {{Evans}, P.~A. and {Beardmore}, A.~P. and {Page}, K.~L. and {Osborne}, J.~P. and {O'Brien}, P.~T. and {Willingale}, R. and {Starling}, R.~L.~C. and {Burrows}, D.~N. and {Godet}, O. and {Vetere}, L. and {Racusin}, J. and {Goad}, M.~R. and {Wiersema}, K. and {Angelini}, L. and {Capalbi}, M. and {Chincarini}, G. and {Gehrels}, N. and {Kennea}, J.~A. and {Margutti}, R. and {Morris}, D.~C. and {Mountford}, C.~J. and {Pagani}, C. and {Perri}, M. and {Romano}, P. and {Tanvir}, N.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1111/j.1365-2966.2009.14913.x},
	Eprint = {0812.3662},
	Journal = mnras,
	Keywords = {methods: data analysis , catalogues , gamma-rays: bursts},
	Month = aug,
	Pages = {1177-1201},
	Title = {{Methods and results of an automatic analysis of a complete sample of Swift-XRT observations of GRBs}},
	Volume = 397,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.14913.x}}

@article{1993A&AS...97...59F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/1993A&26AS...97...59F},
	Author = {{Fenimore}, E.~E. and {Epstein}, R.~I. and {Ho}, C.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Journal = aaps,
	Keywords = {COSMOLOGY, GAMMA RAY ASTRONOMY, GAMMA RAY BURSTS, PHOTONS, ASTRONOMICAL SPECTROSCOPY, EMISSION SPECTRA, PHOTOSPHERE, RELATIVISTIC PARTICLES},
	Month = jan,
	Pages = {59-62},
	Title = {{The escape of 100 MeV photons from cosmological gamma-ray bursts}},
	Volume = 97,
	Year = 1993}

@article{Gehrels04,
	Author = {Gehrels et al.,~N.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Journal = {The Astrophysical Journal},
	Number = {2},
	Pages = {1005},
	Title = {The Swift Gamma-Ray Burst Mission},
	Url = {http://stacks.iop.org/0004-637X/611/i=2/a=1005},
	Volume = {611},
	Year = {2004},
	Bdsk-Url-1 = {http://stacks.iop.org/0004-637X/611/i=2/a=1005}}

@article{2002ApJ...568..820G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...568..820G},
	Author = {{Granot}, J. and {Sari}, R.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/338966},
	Eprint = {arXiv:astro-ph/0108027},
	Journal = apj,
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal, Shock Waves},
	Month = apr,
	Pages = {820-829},
	Title = {{The Shape of Spectral Breaks in Gamma-Ray Burst Afterglows}},
	Volume = 568,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/338966}}

@article{2008ApJ...677...92G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...677...92G},
	Archiveprefix = {arXiv},
	Author = {{Granot}, J. and {Cohen-Tanugi}, J. and {do Couto e Silva}, E.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/526414},
	Eprint = {0708.4228},
	Journal = apj,
	Keywords = {Galaxies: Jets, Gamma Rays: Bursts, Gamma Rays: Theory, Methods: Analytical, Relativity},
	Month = apr,
	Pages = {92-126},
	Title = {{Opacity Buildup in Impulsive Relativistic Sources}},
	Volume = 677,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/526414}}

@article{2011A&A...528A..15G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...528A..15G},
	Archiveprefix = {arXiv},
	Author = {{Gruber}, D. and {Kr{\"u}hler}, T. and {Foley}, S. and {Nardini}, M. and {Burlon}, D. and {Rau}, A. and {Bissaldi}, E. and {von Kienlin}, A. and {McBreen}, S. and {Greiner}, J. and {Bhat}, P.~N. and {Briggs}, M.~S. and {Burgess}, J.~M. and {Chaplin}, V.~L. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G.~J. and {Gibby}, M.~H. and {Giles}, M.~M. and {Goldstein}, A. and {Guiriec}, S. and {van der Horst}, A.~J. and {Kippen}, R.~M. and {Kouveliotou}, C. and {Lin}, L. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Preece}, R.~D. and {Tierney}, D. and {Wilson-Hodge}, C.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1051/0004-6361/201015891},
	Eprint = {1101.1099},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 091024},
	Month = apr,
	Pages = {A15+},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi/GBM observations of the ultra-long GRB 091024. A burst with an optical flash}},
	Volume = 528,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/201015891}}

@article{2012MNRAS.tmp.2225H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.tmp.2225H},
	Archiveprefix = {arXiv},
	Author = {{Hasco{\"e}t}, R. and {Daigne}, F. and {Mochkovitch}, R. and {Vennin}, V.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1111/j.1365-2966.2011.20332.x},
	Eprint = {1107.5737},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, radiative transfer, gamma-ray burst: general, gamma-ray burst: individual: GRB 080916C},
	Month = jan,
	Pages = {2225},
	Primaryclass = {astro-ph.HE},
	Title = {{Do Fermi Large Area Telescope observations imply very large Lorentz factors in gamma-ray burst outflows?}},
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2011.20332.x}}

@article{2011ApJ...733...22H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2011ApJ...733...22H},
	Archiveprefix = {arXiv},
	Author = {{He}, H.-N. and {Wu}, X.-F. and {Toma}, K. and {Wang}, X.-Y. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1088/0004-637X/733/1/22},
	Eid = {22},
	Eprint = {1009.1432},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: 090510, radiation mechanisms: non-thermal},
	Month = may,
	Pages = {22},
	Primaryclass = {astro-ph.HE},
	Title = {{On the High-energy Emission of the Short GRB 090510}},
	Volume = 733,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/733/1/22}}

@article{2006ApJS..166..298K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2006ApJS..166..298K},
	Author = {{Kaneko}, Y. and {Preece}, R.~D. and {Briggs}, M.~S. and {Paciesas}, W.~S. and {Meegan}, C.~A. and {Band}, D.~L.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/505911},
	Eprint = {arXiv:astro-ph/0601188},
	Journal = {\apjs},
	Keywords = {Catalogs, Gamma Rays: Bursts},
	Month = sep,
	Pages = {298-340},
	Title = {{The Complete Spectral Catalog of Bright BATSE Gamma-Ray Bursts}},
	Volume = 166,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/505911}}

@article{1993ApJ...413L.101K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413L.101K},
	Author = {{Kouveliotou}, C. and {Meegan}, C.~A. and {Fishman}, G.~J. and {Bhat}, N.~P. and {Briggs}, M.~S. and {Koshut}, T.~M. and {Paciesas}, W.~S. and {Pendleton}, G.~N.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/186969},
	Journal = {\apjl},
	Keywords = {ASTRONOMICAL CATALOGS, GAMMA RAY BURSTS, GAMMA RAY OBSERVATORY, FREQUENCY DISTRIBUTION, SPATIAL DISTRIBUTION, TRANSIENT RESPONSE},
	Month = aug,
	Pages = {L101-L104},
	Title = {{Identification of two classes of gamma-ray bursts}},
	Volume = 413,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/186969}}

@article{1991ApJ...373..277K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1991ApJ...373..277K},
	Author = {{Krolik}, J.~H. and {Pier}, E.~A.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/170048},
	Journal = apj,
	Keywords = {GAMMA RAY BURSTS, PLASMA RADIATION, RELATIVITY, PAIR PRODUCTION, RADIANT FLUX DENSITY, THERMAL EMISSION},
	Month = may,
	Pages = {277-284},
	Title = {{Relativistic motion in gamma-ray bursts}},
	Volume = 373,
	Year = 1991,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/170048}}

@article{2000ApJ...541L..51K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...541L..51K},
	Author = {{Kumar}, P. and {Panaitescu}, A.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/312905},
	Eprint = {arXiv:astro-ph/0006317},
	Journal = apjl,
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = oct,
	Pages = {L51-L54},
	Title = {{Afterglow Emission from Naked Gamma-Ray Bursts}},
	Volume = 541,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/312905}}

@article{2009MNRAS.400L..75K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.400L..75K},
	Archiveprefix = {arXiv},
	Author = {{Kumar}, P. and {Barniol Duran}, R.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1111/j.1745-3933.2009.00766.x},
	Eprint = {0905.2417},
	Journal = mnras,
	Keywords = {radiation mechanisms: non-thermal , methods: analytical , gamma-rays: bursts , gamma-rays: theory},
	Month = nov,
	Pages = {L75-L79},
	Primaryclass = {astro-ph.HE},
	Title = {{On the generation of high-energy photons detected by the Fermi Satellite from gamma-ray bursts}},
	Volume = 400,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1745-3933.2009.00766.x}}

@article{MNR:MNR17274,
	Author = {Kumar, P. and {Barniol Duran}, R.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1111/j.1365-2966.2010.17274.x},
	Issn = {1365-2966},
	Journal = mnras,
	Keywords = {radiation mechanisms: non-thermal, methods: analytical, methods: numerical, gamma-ray burst: individual: GRB080916C, gamma-ray burst: individual: GRB090510, gamma-ray burst: individual: GRB090902B},
	Number = {1},
	Pages = {226--236},
	Publisher = {Blackwell Publishing Ltd},
	Title = {External forward shock origin of high-energy emission for three gamma-ray bursts detected by Fermi},
	Url = {http://dx.doi.org/10.1111/j.1365-2966.2010.17274.x},
	Volume = {409},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2010.17274.x}}

@article{2001ApJ...555..540L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...555..540L},
	Author = {{Lithwick}, Y. and {Sari}, R.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/321455},
	Eprint = {arXiv:astro-ph/0011508},
	Journal = apj,
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Relativity},
	Month = jul,
	Pages = {540-545},
	Title = {{Lower Limits on Lorentz Factors in Gamma-Ray Bursts}},
	Volume = 555,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/321455}}

@article{1996ApJ...461..396M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...461..396M},
	Author = {{Mattox}, J.~R. and {Bertsch}, D.~L. and {Chiang}, J. and {Dingus}, B.~L. and {Digel}, S.~W. and {Esposito}, J.~A. and {Fierro}, J.~M. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Kanbach}, G. and {Kniffen}, D.~A. and {Lin}, Y.~C. and {Macomb}, D.~J. and {Mayer-Hasselwander}, H.~A. and {Michelson}, P.~F. and {von Montigny}, C. and {Mukherjee}, R. and {Nolan}, P.~L. and {Ramanamurthy}, P.~V. and {Schneid}, E. and {Sreekumar}, P. and {Thompson}, D.~J. and {Willis}, T.~D.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/177068},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: OBSERVATIONS, METHODS: DATA ANALYSIS, METHODS: STATISTICAL},
	Month = apr,
	Pages = {396},
	Title = {{The Likelihood Analysis of EGRET Data}},
	Volume = 461,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/177068}}

@article{2011ApJ...738..148M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...738..148M},
	Archiveprefix = {arXiv},
	Author = {{McConville}, W. and {Ostorero}, L. and {Moderski}, R. and {Stawarz}, {\L}. and {Cheung}, C.~C. and {Ajello}, M. and {Bouvier}, A. and {Bregeon}, J. and {Donato}, D. and {Finke}, J. and {Furniss}, A. and {McEnery}, J.~E. and {Monzani}, M.~E. and {Orienti}, M. and {Reyes}, L.~C. and {Rossetti}, A. and {Williams}, D.~A.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1088/0004-637X/738/2/148},
	Eprint = {1107.1471},
	Journal = {\apj},
	Keywords = {galaxies: active, galaxies: individual: 4C+55.17, galaxies: jets, gamma rays: galaxies, radiation mechanisms: non-thermal},
	Month = sep,
	Pages = {148},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Large Area Telescope Observations of the Active Galaxy 4C +55.17: Steady, Hard Gamma-Ray Emission and Its Implications}},
	Volume = 738,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/738/2/148}}

@article{2009ApJ...702..791M,
	Author = {Charles Meegan and Giselher Lichti and P. N. Bhat and Elisabetta Bissaldi and Michael S. Briggs and Valerie Connaughton and Roland Diehl and Gerald Fishman and Jochen Greiner and Andrew S. Hoover and Alexander J. van der Horst and Andreas von Kienlin and R. Marc Kippen and Chryssa Kouveliotou and Sheila McBreen and W. S. Paciesas and Robert Preece and Helmut Steinle and Mark S. Wallace and Robert B. Wilson and Colleen Wilson-Hodge},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Journal = {The Astrophysical Journal},
	Number = {1},
	Pages = {791},
	Title = {The Fermi Gamma-ray Burst Monitor},
	Url = {http://stacks.iop.org/0004-637X/702/i=1/a=791},
	Volume = {702},
	Year = {2009},
	Bdsk-Url-1 = {http://stacks.iop.org/0004-637X/702/i=1/a=791}}

@article{1994MNRAS.269L..41M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994MNRAS.269L..41M},
	Author = {{Meszaros}, P. and {Rees}, M.~J.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Eprint = {arXiv:astro-ph/9404056},
	Journal = {\mnras},
	Month = jul,
	Pages = {L41},
	Title = {{Delayed GEV Emission from Cosmological Gamma-Ray Bursts - Impact of a Relativistic Wind on External Matter}},
	Volume = 269,
	Year = 1994}

@article{meszaros97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...476..232M},
	Author = {{Meszaros}, P. and {Rees}, M.~J.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/303625},
	Eprint = {arXiv:astro-ph/9606043},
	Journal = apj,
	Keywords = {GAMMA RAYS: BURSTS},
	Month = feb,
	Pages = {232},
	Title = {{Optical and Long-Wavelength Afterglow from Gamma-Ray Bursts}},
	Volume = 476,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/303625}}

@article{2011A&A...531A..39N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A\%26A...531A..39N},
	Archiveprefix = {arXiv},
	Author = {{Nardini}, M. and {Greiner}, J. and {Kr{\"u}hler}, T. and {Filgas}, R. and {Klose}, S. and {Afonso}, P. and {Clemens}, C. and {Guelbenzu}, A.~N. and {Olivares E.}, F. and {Rau}, A. and {Rossi}, A. and {Updike}, A. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and {Yolda{\c s}}, A. and {Burlon}, D. and {Elliott}, J. and {Kann}, D.~A.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1051/0004-6361/201116814},
	Eid = {A39},
	Eprint = {1105.0917},
	Journal = aap,
	Keywords = {techniques: photometric, gamma-ray burst: individual: GRB 081029},
	Month = jul,
	Pages = {A39},
	Primaryclass = {astro-ph.HE},
	Title = {{On the nature of the extremely fast optical rebrightening of the afterglow of GRB 081029}},
	Volume = 531,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/201116814}}

@article{2000ApJ...534..248N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...534..248N},
	Author = {{Norris}, J.~P. and {Marani}, G.~F. and {Bonnell}, J.~T.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/308725},
	Eprint = {arXiv:astro-ph/9903233},
	Journal = apj,
	Keywords = {SUBJECT HEADING: GAMMA RAYS: BURSTS},
	Month = may,
	Pages = {248-257},
	Title = {{Connection between Energy-dependent Lags and Peak Luminosity in Gamma-Ray Bursts}},
	Volume = 534,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/308725}}

@article{2011GCN..12215...1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2011GCN..12215...1O},
	Author = {{Oates}, S.~R. and {Beardmore}, A.~P. and {Holland}, S.~T. and {Hoversten}, E.~A. and {Melandri}, A. and {Mountford}, C.~J. and {Page}, K.~L. and {Palmer}, D.~M. and {Saxton}, C.~J. and {Ukwatta}, T.~N.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 110731A: Swift detection of a burst with an optical counterpart.}},
	Volume = 12215,
	Year = 2011}

@article{2011GCN..12217...1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2011GCN..12217...1K},
	Author = {{Krimm}, H.~A. and {Barthelmy}, S.~D. and {Baumgartner}, W.~H. and {Cummings}, J.~R. and {Gehrels}, N. and {Markwardt}, C.~B. and {Oates}, S.~R. and {Palmer}, D.~M. and {Sakamoto}, T. and {Stamatikos}, M. and {Tueller}, J. and {Ukwatta}, T.~N.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 110731A: Swift-BAT refined analysis.}},
	Volume = 12217,
	Year = 2011}

@article{2011GCN.12218....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.12218....1B},
	Author = {{Bregeon}, J. and {McEnery}, J. and {Ohno}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~12218, \#1 (2011)},
	Title = {{Fermi-LAT detection of GRB110731A.}},
	Volume = 12218,
	Year = 2011}

@article{2012GCN.12989....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.12989....1V},
	Author = {{Vasileiou}, V. and {Racusin}, J.~L.},
	Journal = {GRB Coordinates Network, Circular Service, No.~12989, \#1 (2012)},
	Title = {{GRB 120226A: Fermi-LAT detection of a burst.}},
	Volume = 12989,
	Year = 2012}

@article{2012GCN.13085....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13085....1V},
	Author = {{Vianello}, G. and {Omodei}, N. and {Racusin}, J.~L. and {Jenke}, P.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13085, \#1 (2012)},
	Title = {{GRB 120316A: Fermi-GBM and Fermi-LAT observations.}},
	Volume = 13085,
	Year = 2012}

@article{2012GCN.13104....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13104....1T},
	Author = {{Tam}, P.~H.~T. and {Kong}, A.~K.~H.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13104, \#1 (2012)},
	Title = {{GRB 120323A: Fermi LAT observations.}},
	Volume = 13104,
	Year = 2012}

@article{2012GCN.13165....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13165....1V},
	Author = {{Vianello}, G. and {Vasileiou}, V. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13165, \#1 (2012)},
	Title = {{GRB 120328B: Fermi-LAT observations.}},
	Volume = 13165,
	Year = 2012}

@article{2012GCN.13423....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13423....1K},
	Author = {{Kocevski}, D. and {Vianello}, G. and {Chiang}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13423, \#1 (2012)},
	Title = {{GRB 120709A: Fermi-LAT detection.}},
	Volume = 13423,
	Year = 2012}

@article{2012GCN.13452....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13452....1K},
	Author = {{Kocevski}, D. and {Vianello}, G. and {Omodei}, N. and {Digel}, S.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13452, \#1 (2012)},
	Title = {{GRB 120711A: Fermi LAT detection.}},
	Volume = 13452,
	Year = 2012}

@article{2012GCN.13524....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13524....1V},
	Author = {{Vianello}, G. and {Chiang}, J. and {Pelassa}, V. and {Connaughton}, V.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13524, \#1 (2012)},
	Title = {{GRB 120727A/Galactic source: Fermi-LAT detection of a transient source.}},
	Volume = 13524,
	Year = 2012}

@article{2012GCN.13704....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13704....1V},
	Author = {{Vianello}, G. and {Racusin}, J. and {Donato}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13704, \#1 (2012)},
	Title = {{GRB 120830A: Fermi-LAT detection of a short burst.}},
	Volume = 13704,
	Year = 2012}

@article{2012GCN.13756....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13756....1R},
	Author = {{Racusin}, J.~L. and {Vianello}, G. and {Kocevski}, D. and {Omodei}, N. and {Ohno}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13756, \#1 (2012)},
	Title = {{GRB 120911B: Fermi-LAT detection of a burst.}},
	Volume = 13756,
	Year = 2012}

@article{2012GCN.13777....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13777....1V},
	Author = {{Vianello}, G. and {Ohno}, M. and {Connaughton}, V.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13777, \#1 (2012)},
	Title = {{GRB 120916A: Fermi-LAT detection of a burst.}},
	Volume = 13777,
	Year = 2012}

@article{2012GCN.13379....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13379....1V},
	Author = {{Vianello}, G. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13379, \#1 (2012)},
	Title = {{GRB 120624B: Fermi-LAT detection.}},
	Volume = 13379,
	Year = 2012}

@article{2012GCN.13859....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13859....1O},
	Author = {{Ohno}, M. and {Vianello}, G. and {Racusin}, J.~L. and {Sonbas}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13859, \#1 (2012)},
	Title = {{GRB 121011A: Fermi-LAT detection of a burst.}},
	Volume = 13859,
	Year = 2012}

@article{2012GCN.14101....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.14101....1K},
	Author = {{Kocevski}, D. and {Racusin}, J.~L. and {Sonbas}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14101, \#1 (2012)},
	Title = {{GRB 121225B: Fermi LAT detection.}},
	Volume = 14101,
	Year = 2012}

@article{2013GCN.14190....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14190....1R},
	Author = {{Racusin}, J.~L. and {Vianello}, G. and {Omodei}, N. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14190, \#1 (2013)},
	Title = {{GRB 130206A: Fermi LAT observations.}},
	Volume = 14190,
	Year = 2013}

@article{2013GCN.14260....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14260....1G},
	Author = {{Guiriec}, S. and {Racusin}, J.~L. and {Vianello}, G. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14260, \#1 (2013)},
	Title = {{GRB 130305A: Fermi LAT detection.}},
	Volume = 14260,
	Year = 2013}

@article{2013GCN.14282....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14282....1G},
	Author = {{Guiriec}, S. and {Vianello}, G. and {Ohno}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14282, \#1 (2013)},
	Title = {{GRB 130310A: Fermi-LAT detection and localization.}},
	Volume = 14282,
	Year = 2013}

@article{2013GCN.14332....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14332....1V},
	Author = {{Vianello}, G. and {McEnery}, J. and {Ohno}, M. and {Racusin}, J. and {Troja}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14332, \#1 (2013)},
	Title = {{GRB 130325A: Fermi LAT detection.}},
	Volume = 14332,
	Year = 2013}

@article{2013GCN.14347....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14347....1O},
	Author = {{Ohno}, M. and {McEnery}, J. and {Vianello}, G. and {Racusin}, J.~L. and {Troja}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14347, \#1 (2013)},
	Title = {{GRB 130327B: Fermi-LAT detection of a burst.}},
	Volume = 14347,
	Year = 2013}

@article{2013GCN.14471....1Z,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14471....1Z},
	Author = {{Zhu}, S. and {Racusin}, J. and {Kocevski}, D. and {McEnery}, J. and {Longo}, F. and {Chiang}, J. and {Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14471, \#1 (2013)},
	Title = {{GRB 130427A: Fermi-LAT detection of a burst.}},
	Volume = 14471,
	Year = 2013}

@article{2013GCN.14508....1Z,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14508....1Z},
	Author = {{Zhu}, S. and {Racusin}, J. and {Chiang}, J. and {Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14508, \#1 (2013)},
	Title = {{GRB 130427A: Fermi-LAT refined analysis.}},
	Volume = 14508,
	Year = 2013}

@article{2013GCN.14532....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14532....1K},
	Author = {{Kocevski}, D. and {Vianello}, G. and {Chiang}, J. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14532, \#1 (2013)},
	Title = {{GRB 130502B: Fermi LAT detection.}},
	Volume = 14532,
	Year = 2013}

@article{2013GCN.14574....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14574....1K},
	Author = {{Kocevski}, D. and {Ohno}, M. and {Racusin}, J. and {Vianello}, G. and {Vasileiou}, V. and {Troja}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14574, \#1 (2013)},
	Title = {{GRB 130504C: Fermi-LAT detection of a burst.}},
	Volume = 14574,
	Year = 2013}

@article{2013GCN.14675....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14675....1O},
	Author = {{Omodei}, N. and {McEnery}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14675, \#1 (2013)},
	Title = {{GRB 130518A: Fermi LAT detection.}},
	Volume = 14675,
	Year = 2013}

@article{2013GCN.14795....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14795....1V},
	Author = {{Vianello}, G. and {Racusin}, J. and {Omodei}, N. and {Ohno}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14795, \#1 (2013)},
	Title = {{GRB 130606B: Fermi-LAT detection of a bright hard burst.}},
	Volume = 14795,
	Year = 2013}

@article{2013GCN.14971....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14971....1C},
	Author = {{Cheung}, T. and {Vianello}, G. and {Zhu}, S. and {Racusin}, J. and {Connaughton}, V. and {Carpenter}, B.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14971, \#1 (2013)},
	Title = {{GRB 130702A / Fermi394416326 : Fermi-LAT detection of a burst.}},
	Volume = 14971,
	Year = 2013}

@article{2013GCN.15115....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15115....1K},
	Author = {{Kocevski}, D. and {Omodei}, N. and {Racusin}, J. and {Zhu}, S. and {Guiriec}, S. and {Troja}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15115, \#1 (2013)},
	Title = {{GRB 130821A: Fermi-LAT detection of a burst.}},
	Volume = 15115,
	Year = 2013}

@article{2013GCN.15128....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15128....1V},
	Author = {{Vianello}, G. and {Sonbas}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15128, \#1 (2013)},
	Title = {{GRB 130828A: Fermi-LAT detection of a burst.}},
	Volume = 15128,
	Year = 2013}

@article{2013GCN.15196....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15196....1V},
	Author = {{Vianello}, G. and {Kocevski}, D. and {Racusin}, J. and {Connaughton}, V.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15196, \#1 (2013)},
	Title = {{GRB 120916A: Fermi-LAT detection of a burst.}},
	Volume = 15196,
	Year = 2013}

@article{2013GCN.15197....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15197....1V},
	Author = {{Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15197, \#1 (2013)},
	Title = {{Errata of GRB name in GCN 15196: should have been GRB 130907A instead of GRB 120916A.}},
	Volume = 15197,
	Year = 2013}

@article{2013GCN.15333....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15333....1D},
	Author = {{Desiante}, R. and {Kocevski}, D. and {Vianello}, G. and {Longo}, F. and {Bissaldi}, E. and {Troja}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15333, \#1 (2013)},
	Title = {{GRB 131014A: Fermi-LAT detection.}},
	Volume = 15333,
	Year = 2013}

@article{2013GCN.15399....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15399....1R},
	Author = {{Racusin}, J.~L. and {Vianello}, G. and {Bissaldi}, E. and {Desiante}, R. and {Longo}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15399, \#1 (2013)},
	Title = {{GRB 131029A: Fermi-LAT detection of a burst.}},
	Volume = 15399,
	Year = 2013}

@article{2013GCN.15464....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15464....1R},
	Author = {{Racusin}, J.~L. and {Zhu}, S. and {Kocevski}, D. and {Ohno}, M. and {Omodei}, N. and {Troja}, E. and {Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15464, \#1 (2013)},
	Title = {{GRB 131108A: Fermi-LAT onboard detection of a burst.}},
	Volume = 15464,
	Year = 2013}

@article{2013GCN.15472....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15472....1V},
	Author = {{Vianello}, G. and {Omodei}, N. and {Racusin}, J. and {Ohno}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15472, \#1 (2013)},
	Title = {{GRB 131108A: Fermi-LAT refined analysis.}},
	Volume = 15472,
	Year = 2013}

@article{2013GCN.15587....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15587....1V},
	Author = {{Vianello}, G. and {Omodei}, N.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15587, \#1 (2013)},
	Title = {{GRB 131209A: Fermi-LAT detection of a burst.}},
	Volume = 15587,
	Year = 2013}

@article{2013GCN.15598....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15598....1V},
	Author = {{Veres}, P. and {Kocevski}, D. and {Bissaldi}, E. and {Desiante}, R. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15598, \#1 (2013)},
	Title = {{GRB 131216A: Fermi-LAT detection of a burst.}},
	Volume = 15598,
	Year = 2013}

@article{2013GCN.15640....1S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15640....1S},
	Author = {{Sonbas}, E. and {Racusin}, J.~L. and {Kocevski}, D. and {McEnery}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15640, \#1 (2013)},
	Title = {{GRB 131231A: Fermi-LAT detection of a burst.}},
	Volume = 15640,
	Year = 2013}

@article{2014GCN.15659....1S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.15659....1S},
	Author = {{Sonbas}, E. and {Vianello}, G. and {Longo}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15659, \#1 (2014)},
	Title = {{GRB 140102A: Fermi-LAT detection of a burst.}},
	Volume = 15659,
	Year = 2014}

@article{2014GCN.15684....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.15684....1V},
	Author = {{Vianello}, G. and {McEnery}, J. and {Sonbas}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15684, \#1 (2014)},
	Title = {{GRB 140104731B: Fermi-LAT detection of a burst.}},
	Volume = 15684,
	Year = 2014}

@article{2014GCN.15714....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.15714....1B},
	Author = {{Bissaldi}, E. and {Sonbas}, E. and {Longo}, F. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15714, \#1 (2014)},
	Title = {{GRB 140110A: Fermi-LAT detection of a burst.}},
	Volume = 15714,
	Year = 2014}

@article{2014GCN.15791....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.15791....1B},
	Author = {{Bissaldi}, E. and {Vianello}, G. and {Longo}, F. and {Desiante}, R. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15791, \#1 (2014)},
	Title = {{GRB 140206B: Fermi-LAT detection.}},
	Volume = 15791,
	Year = 2014}

@article{2014GCN.15867....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.15867....1G},
	Author = {{Guiriec}, S. and {Racusin}, J. and {Vianello}, G. and {Bissaldi}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15867, \#1 (2014)},
	Title = {{GRB 140219A: Fermi-LAT detection of a burst.}},
	Volume = 15867,
	Year = 2014}

@article{2014GCN.16034....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16034....1V},
	Author = {{Vianello}, G. and {Longo}, F. and {Bissaldi}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16034, \#1 (2014)},
	Title = {{GRB 140323A: Fermi-LAT detection.}},
	Volume = 16034,
	Year = 2014}

@article{2014GCN.16069....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16069....1B},
	Author = {{Bissaldi}, E. and {Vianello}, G. and {Chiang}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16069, \#1 (2014)},
	Title = {{GRB 140402A: Fermi-LAT detection of a burst.}},
	Volume = 16069,
	Year = 2014}

@article{2014GCN.16322....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16322....1V},
	Author = {{Vianello}, G. and {Racusin}, J. and {Arimoto}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16322, \#1 (2014)},
	Title = {{GRB 140523A: Fermi-LAT detection.}},
	Volume = 16322,
	Year = 2014}

@article{2014GCN.16421....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16421....1K},
	Author = {{Kocevski}, D. and {Longo}, F. and {Vianello}, G. and {Connaughton}, V. and {McEnery}, J. and {Sonbas}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16421, \#1 (2014)},
	Title = {{GRB 140619B: Fermi-LAT detection.}},
	Volume = 16421,
	Year = 2014}

@article{2014GCN.16623....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16623....1B},
	Author = {{Bissaldi}, E. and {Desiante}, R. and {Axelsson}, M. and {Kocevski}, D. and {Piron}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16623, \#1 (2014)},
	Title = {{GRB 140723A: Fermi-LAT detection.}},
	Volume = 16623,
	Year = 2014}

@article{2014GCN.16633....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16633....1A},
	Author = {{Arimoto}, M. and {Bissaldi}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16633, \#1 (2014)},
	Title = {{GRB 140729A: Fermi-LAT detection.}},
	Volume = 16633,
	Year = 2014}

@article{2014GCN.16678....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16678....1M},
	Author = {{Moretti}, E. and {Arimoto}, M. and {Bissaldi}, E. and {Guiriec}, S. and {Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16678, \#1 (2014)},
	Title = {{GRB140810A: Fermi-LAT detection.}},
	Volume = 16678,
	Year = 2014}

@article{2014GCN.16847....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16847....1D},
	Author = {{Desiante}, R. and {Bissaldi}, E. and {Kocevski}, D. and {Racusin}, J.~L. and {Longo}, F. and {Arimoto}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16847, \#1 (2014)},
	Title = {{GRB 140928A: Fermi-LAT detection.}},
	Volume = 16847,
	Year = 2014}

@article{2014GCN.16969....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16969....1B},
	Author = {{Bissaldi}, E. and {Racusin}, J.~L. and {Longo}, F. and {Kocevski}, D. and {Vianello}, G. and {Arimoto}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16969, \#1 (2014)},
	Title = {{GRB 141028A: Fermi-LAT detection.}},
	Volume = 16969,
	Year = 2014}

@article{2014GCN.17022....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.17022....1V},
	Author = {{Vianello}, G. and {Kocevski}, D. and {Connaughton}, V. and {Arimoto}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17022, \#1 (2014)},
	Title = {{GRB 141102A: Fermi-LAT detection.}},
	Volume = 17022,
	Year = 2014}

@article{2014GCN.17146....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.17146....1A},
	Author = {{Arimoto}, M. and {Kocevski}, D. and {Desiante}, R. and {Axelsson}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17146, \#1 (2014)},
	Title = {{GRB 141207A: Fermi-LAT Detection.}},
	Volume = 17146,
	Year = 2014}

@article{2014GCN.17218....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.17218....1M},
	Author = {{McEnery}, J. and {Kocevski}, D. and {Racusin}, J. and {Longo}, F. and {Bissaldi}, E. and {Axelsson}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17218, \#1 (2014)},
	Title = {{GRB 141222A: Fermi-LAT detection.}},
	Volume = 17218,
	Year = 2014}

@article{2015GCN.17307....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17307....1K},
	Author = {{Kocevski}, D. and {Racusin}, J. and {Zhu}, S. and {Arimoto}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17307, \#1 (2015)},
	Title = {{GRB 150118B: Fermi-LAT detection.}},
	Volume = 17307,
	Year = 2015}

@article{2015GCN.17385....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17385....1A},
	Author = {{Axelsson}, M. and {Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17385, \#1 (2015)},
	Title = {{GRB 150202B: Fermi-LAT detection.}},
	Volume = 17385,
	Year = 2015}

@article{2015GCN.17438....1Z,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17438....1Z},
	Author = {{Zhu}, S. and {Bissaldi}, E. and {Racusin}, J. and {Sonbas}, E. and {Kocevski}, D. and {Yassine}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17438, \#1 (2015)},
	Title = {{GRB 150210A: Fermi-LAT detection.}},
	Volume = 17438,
	Year = 2015}

@article{2015GCN.17576....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17576....1A},
	Author = {{Axelsson}, M. and {Kocevski}, D. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17576, \#1 (2015)},
	Title = {{GRB 150314A: Fermi-LAT detection.}},
	Volume = 17576,
	Year = 2015}

@article{2015GCN.17667....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17667....1L},
	Author = {{Longo}, F. and {Bissaldi}, E. and {Arimoto}, M. and {Zhu}, S.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17667, \#1 (2015)},
	Title = {{GRB 150403A: Fermi-LAT detection.}},
	Volume = 17667,
	Year = 2015}

@article{2015GCN.17711....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17711....1K},
	Author = {{Kocevski}, D. and {Bissaldi}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17711, \#1 (2015)},
	Title = {{GRB 150416A: Fermi-LAT detection.}},
	Volume = 17711,
	Year = 2015}

@article{2015GCN.17805....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17805....1V},
	Author = {{Vianello}, G. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17805, \#1 (2015)},
	Title = {{GRB 150510A: Fermi-LAT detection.}},
	Volume = 17805,
	Year = 2015}

@article{2015GCN.17806....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17806....1R},
	Author = {{Racusin}, J.~L. and {Axelsson}, M. and {Yassine}, M. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17806, \#1 (2015)},
	Title = {{GRB 150510A: Fermi-LAT Refined Analysis.}},
	Volume = 17806,
	Year = 2015}

@article{2015GCN.17812....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17812....1K},
	Author = {{Kocevski}, D. and {Vianello}, G. and {Arimoto}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17812, \#1 (2015)},
	Title = {{GRB 150513A: Fermi-LAT detection.}},
	Volume = 17812,
	Year = 2015}

@article{2015GCN.17816....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17816....1K},
	Author = {{Kocevski}, D. and {Arimoto}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17816, \#1 (2015)},
	Title = {{GRB 150514A: Fermi-LAT detection.}},
	Volume = 17816,
	Year = 2015}

@article{2015GCN.17864....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17864....1B},
	Author = {{Bissaldi}, E. and {Vianello}, G. and {Yassine}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17864, \#1 (2015)},
	Title = {{GRB 150523A: Fermi-LAT detection.}},
	Volume = 17864,
	Year = 2015}

@article{2015GCN.17971....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17971....1A},
	Author = {{Arimoto}, M. and {McEnery}, J.~E. and {Longo}, F. and {Axelsson}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17971, \#1 (2015)},
	Title = {{GRB 150627A: Fermi-LAT detection.}},
	Volume = 17971,
	Year = 2015}

@article{2015GCN.17989....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17989....1V},
	Author = {{Vianello}, G. and {Monzani}, M.~E. and {Axelsson}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17989, \#1 (2015)},
	Title = {{GRB 150702A: Fermi-LAT detection.}},
	Volume = 17989,
	Year = 2015}

@article{2015GCN.18228....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.18228....1A},
	Author = {{Arimoto}, M. and {Axelsson}, M. and {Racusin}, J. and {Bissaldi}, E. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~18228, \#1 (2015)},
	Title = {{GRB 150902A: Fermi-LAT detection.}},
	Volume = 18228,
	Year = 2015}

@article{2015GCN.18406....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.18406....1O},
	Author = {{Ohno}, M. and {Bissaldi}, E. and {Vianello}, G. and {Kocevski}, D. and {Longo}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~18406, \#1 (2015)},
	Title = {{GRB 151006A: Fermi-LAT detection.}},
	Volume = 18406,
	Year = 2015}

@article{2016GCN.18799....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.18799....1R},
	Author = {{Racusin}, J.~L. and {Razzaque}, S. and {Axelsson}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~18799, \#1 (2016)},
	Title = {{GRB 160101B: Fermi-LAT detection.}},
	Volume = 18799,
	Year = 2016}

@article{2016GCN.19158....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19158....1V},
	Author = {{Vianello}, G. and {Yassine}, M. and {Moretti}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19158, \#1 (2016)},
	Title = {{GRB 160310A: Fermi-LAT detection.}},
	Volume = 19158,
	Year = 2016}

@article{2016GCN.19197....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19197....1V},
	Author = {{Vianello}, G. and {Racusin}, J. and {Kocevski}, D. and {Longo}, F. and {Ahlgren}, B.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19197, \#1 (2016)},
	Title = {{GRB 160314B: Fermi-LAT detection.}},
	Volume = 19197,
	Year = 2016}

@article{2016GCN.19227....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19227....1A},
	Author = {{Axelsson}, M. and {Bissaldi}, E. and {Desiante}, R. and {Longo}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19227, \#1 (2016)},
	Title = {{GRB 160325A: Fermi-LAT detection.}},
	Volume = 19227,
	Year = 2016}

@article{2016GCN.19329....1Y,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19329....1Y},
	Author = {{Yassine}, M. and {Racusin}, J.~L. and {Omodei}, N.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19329, \#1 (2016)},
	Title = {{GRB 160422A: Fermi-LAT Detection.}},
	Volume = 19329,
	Year = 2016}

@article{2016GCN.19379....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19379....1O},
	Author = {{Omodei}, N. and {Vianello}, G. and {Racusin}, J. and {Bissaldi}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19379, \#1 (2016)},
	Title = {{GRB 160503A: Fermi-LAT detection.}},
	Volume = 19379,
	Year = 2016}

@article{2016GCN.19403....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19403....1L},
	Author = {{Longo}, F. and {Bissaldi}, E. and {Bregeon}, J. and {McEnery}, J. and {Ohno}, M. and {Zhu}, S.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19403, \#1 (2016)},
	Title = {{GRB 160509A: Fermi-LAT prompt detection of a very bright burst.}},
	Volume = 19403,
	Year = 2016}

@article{2016GCN.19413....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19413....1L},
	Author = {{Longo}, F. and {Bissaldi}, E. and {Vianello}, G. and {Moretti}, E. and {Omodei}, N. and {Bregeon}, J. and {Dirirsa}, F. and {Yassine}, M. and {Kocevski}, D. and {Racusin}, J. and {McEnery}, J. and {Ohno}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19413, \#1 (2016)},
	Title = {{GRB 160509A: Fermi-LAT refined analysis.}},
	Volume = 19413,
	Year = 2016}

@article{2016GCN.19444....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19444....1A},
	Author = {{Axelsson}, M. and {Bissaldi}, E. and {McEnery}, J. and {Dirirsa}, F. and {Burgess}, J.~M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19444, \#1 (2016)},
	Title = {{GRB 160521B: Fermi-LAT detection.}},
	Volume = 19444,
	Year = 2016}

@article{2016GCN.19553....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19553....1V},
	Author = {{Vianello}, G. and {Dirirsa}, F. and {Omodei}, N. and {Racusin}, J.~L. and {Axelsson}, M. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19553, \#1 (2016)},
	Title = {{GRB 160623A / Galactic transient: Fermi-LAT detection.}},
	Volume = 19553,
	Year = 2016}

@article{2016GCN.19580....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19580....1D},
	Author = {{Dirirsa}, F. and {Racusin}, J. and {McEnery}, J. and {Desiante}, R.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19580, \#1 (2016)},
	Title = {{GRB 160625B: Fermi-LAT detection of a bright burst.}},
	Volume = 19580,
	Year = 2016}

@article{2016GCN.19586....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19586....1D},
	Author = {{Dirirsa}, F. and {Vianello}, G. and {Racusin}, J. and {Axelsson}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19586, \#1 (2016)},
	Title = {{GRB 160625B: Fermi-LAT refined analysis.}},
	Volume = 19586,
	Year = 2016}

@article{2016GCN.19675....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19675....1G},
	Author = {{Guiriec}, S. and {Vianello}, G. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19675, \#1 (2016)},
	Title = {{GRB 160709A: Fermi-LAT detection.}},
	Volume = 19675,
	Year = 2016}

@article{2016GCN.19802....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19802....1R},
	Author = {{Racusin}, J.~L. and {Dirirsa}, F. and {Longo}, F. and {McEnery}, J. and {Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19802, \#1 (2016)},
	Title = {{GRB 160816A: Fermi-LAT detection.}},
	Volume = 19802,
	Year = 2016}

@article{2016GCN.19831....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19831....1M},
	Author = {{McEnery}, J. and {Racusin}, J. and {Longo}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19831, \#1 (2016)},
	Title = {{GRB 160821A: Fermi-LAT detection of a bright burst.}},
	Volume = 19831,
	Year = 2016}

@article{2016GCN.19836....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19836....1A},
	Author = {{Arimoto}, M. and {Axelsson}, M. and {Dirirsa}, F. and {Longo}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19836, \#1 (2016)},
	Title = {{GRB 160821A: Fermi-LAT refined analysis.}},
	Volume = 19836,
	Year = 2016}

@article{2016GCN.19879....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19879....1R},
	Author = {{Racusin}, J.~L. and {Vianello}, G. and {Kocevski}, D. and {Bissaldi}, E. and {Desiante}, R.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19879, \#1 (2016)},
	Title = {{GRB 160829A: Fermi-LAT detection of a short GRB.}},
	Volume = 19879,
	Year = 2016}

@article{2016GCN.19890....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19890....1M},
	Author = {{McEnery}, J.~E. and {Longo}, F. and {Bissaldi}, E. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19890, \#1 (2016)},
	Title = {{GRB 160905A: Fermi-LAT detection.}},
	Volume = 19890,
	Year = 2016}

@article{2016GCN.19902....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19902....1R},
	Author = {{Racusin}, J.~L. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19902, \#1 (2016)},
	Title = {{GRB 160910A: Fermi-LAT detection.}},
	Volume = 19902,
	Year = 2016}

@article{2016GCN.20054....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.20054....1O},
	Author = {{Ohno}, M. and {Bissaldi}, E. and {McEnery}, J.~E. and {Arimoto}, M. and {Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20054, \#1 (2016)},
	Title = {{GRB 161015A: Fermi-LAT detection.}},
	Volume = 20054,
	Year = 2016}

@article{2016GCN.20155....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.20155....1D},
	Author = {{Desiante}, R. and {Bissaldi}, E. and {Longo}, F. and {Negro}, M. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20155, \#1 (2016)},
	Title = {{GRB 161109A: Fermi-LAT detection.}},
	Volume = 20155,
	Year = 2016}

@article{2017GCN.20464....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.20464....1M},
	Author = {{McEnery}, J.~E. and {Racusin}, J. and {Bissaldi}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20464, \#1 (2017)},
	Title = {{GRB 170115B: Fermi-LAT detection.}},
	Volume = 20464,
	Year = 2017}

@article{2017GCN.20544....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.20544....1M},
	Author = {{Moretti}, E. and {Vianello}, G. and {Bissaldi}, E. and {Racusin}, J. and {Axelsson}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20544, \#1 (2017)},
	Title = {{GRB 170127C: Fermi-LAT detection.}},
	Volume = 20544,
	Year = 2017}

@article{2017GCN.20676....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.20676....1R},
	Author = {{Racusin}, J.~L. and {Vianello}, G. and {Perkins}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20676, \#1 (2017)},
	Title = {{GRB 170214A: Fermi-LAT detection.}},
	Volume = 20676,
	Year = 2017}

@article{2017GCN.20785....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.20785....1B},
	Author = {{Bissaldi}, E. and {Longo}, F. and {Moretti}, E. and {Yassine}, M. and {Acuner}, Z.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20785, \#1 (2017)},
	Title = {{GRB 170228A: Fermi-LAT detection.}},
	Volume = 20785,
	Year = 2017}

@article{2017GCN.20826....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.20826....1O},
	Author = {{Omodei}, N. and {Tak}, D. and {Longo}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20826, \#1 (2017)},
	Title = {{GRB 170306B: Fermi-LAT detection.}},
	Volume = 20826,
	Year = 2017}

@article{2017GCN.20942....1Y,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.20942....1Y},
	Author = {{Yassine}, M. and {Bissaldi}, E. and {Vianello}, G. and {Racusin}, J.L. and {Longo}, F. and {Omodei}, N.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20942, \#1 (2017)},
	Title = {{GRB 170329A: Fermi-LAT detection}},
	Volume = 20942,
	Year = 2017}

@article{2017GCN.20987....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.20987....1V},
	Author = {{Vianello}, G. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20987, \#1 (2017)},
	Title = {{GRB 170405A: Fermi-LAT detection.}},
	Volume = 20987,
	Year = 2017}

@article{2017GCN.21004....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.21004....1L},
	Author = {{Longo}, F. and {Racusin}, J.~L. and {Kocesvki}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~21004, \#1 (2017)},
	Title = {{GRB 170409A: Fermi-LAT detection.}},
	Volume = 21004,
	Year = 2017}

@article{2017GCN.21032....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.21032....1O},
	Author = {{Omodei}, N. and {Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~21032, \#1 (2017)},
	Title = {{GRB 170424A: Fermi-LAT detection.}},
	Volume = 21032,
	Year = 2017}

@article{2017GCN.21081....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.21081....1B},
	Author = {{Bissaldi}, E. and {Axelsson}, M. and {Long}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~21081, \#1 (2017)},
	Title = {{GRB 170510A: Fermi-LAT detection.}},
	Volume = 21081,
	Year = 2017}

@article{2017GCN.21127....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.21127....1A},
	Author = {{Arimoto}, M. and {Racusin}, J. L.},
	Journal = {GRB Coordinates Network, Circular Service, No.~21127, \#1 (2017)},
	Title = {{GRB 170522A: Fermi-LAT detection.}},
	Volume = 21127,
	Year = 2017}

@article{2017GCN.21380....1Y,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.21380....1Y},
	Author = {{Yassine}, M. and {Racusin}, J.~L.},
	Journal = {GRB Coordinates Network, Circular Service, No.~21380, \#1 (2017)},
	Title = {{GRB 170728B: Fermi-LAT detection.}},
	Volume = 21380,
	Year = 2017}

@article{2017GCN.21430....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.21430....1L},
	Author = {{Longo}, F. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~21430, \#1 (2017)},
	Title = {{GRB 170808B: Fermi LAT Detection.}},
	Volume = 21430,
	Year = 2017}

@article{2017GCN.21827....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.21827....1B},
	Author = {{Bissaldi}, E. and {Kocevski}, D. and {Vianello}, G. and {Arimoto}, M. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~21827, \#1 (2017)},
	Title = {{GRB 170906A: Fermi-LAT detection.}},
	Volume = 21827,
	Year = 2017}

@article{2017GCN.21985....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.21985....1O},
	Author = {{Omodei}, N. and {Vianello}, G. and {Ahlgren}, B.},
	Journal = {GRB Coordinates Network, Circular Service, No.~21985, \#1-2018 (2017)},
	Title = {{GRB 171010A: Fermi-LAT detection.}},
	Volume = 21985,
	Year = 2017}

@article{2017GCN.22081....1Y,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.22081....1Y},
	Author = {{Yassine}, M. and {Bissaldi}, E. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22081, \#1 (2017)},
	Title = {{GRB 171102A: Fermi-LAT detection.}},
	Volume = 22081,
	Year = 2017}

@article{2017GCN.22136....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.22136....1L},
	Author = {{Longo}, F. and {Vianello}, G. and {Kocevski}, D. and {Arimoto}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22136, \#1 (2017)},
	Title = {{GRB 171120A: Fermi-LAT detection.}},
	Volume = 22136,
	Year = 2017}

@article{2017GCN.22156....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.22156....1L},
	Author = {{Longo}, F. and {Arimoto}, M. and {Bissaldi}, E. and {Palatiello}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22156, \#1 (2017)},
	Title = {{GRB 171124A: Fermi-LAT detection.}},
	Volume = 22156,
	Year = 2017}

@article{2017GCN.22228....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.22228....1B},
	Author = {{Bissaldi}, E. and {Longo}, F. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22228, \#1 (2017)},
	Title = {{GRB 171210A: Fermi-LAT detection.}},
	Volume = 22228,
	Year = 2017}

@article{2017GCN.22247....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.22247....1K},
	Author = {{Kocevski}, D. and {Longo}, F. and {Bissaldi}, E. and {Vianello}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22247, \#1 (2017)},
	Title = {{GRB 171212B: Fermi-LAT detection.}},
	Volume = 22247,
	Year = 2017}

@article{2018GCN.22408....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018GCN.22408....1D},
	Author = {{Dirirsa}, F. and {Bissaldi}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22408, \#1 (2018/February-0)},
	Title = {{GRB 180210A: Fermi-LAT detection.}},
	Volume = 22408,
	Year = 2018}

@article{2018GCN.22457....1A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018GCN.22457....1A},
	Author = {{Axelsson}, M. and {Bissaldi}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22457, \#1 (2018/March-0)},
	Title = {{GRB 180305A: Fermi-LAT detection.}},
	Volume = 22457,
	Year = 2018}

@article{2018GCN.22883....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018GCN.22883....1R},
	Author = {{Racusin}, J.~L. and {Crnogorcevic}, M. and {Axelsson}, M. and {Barker}, A. and {Vianello}, G. and {Arimoto}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22883, \#1 (2018/July-0)},
	Title = {{GRB 180703A: Fermi-LAT detection.}},
	Volume = 22883,
	Year = 2018}

@article{2018GCN.22884....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018GCN.22884....1R},
	Author = {{Racusin}, J.~L. and {Crnogorcevic}, M. and {Barker}, A. and {Vianello}, G. and {Axelsson}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22884, \#1 (2018/July-0)},
	Title = {{GRB 180703B: Fermi-LAT detection.}},
	Volume = 22884,
	Year = 2018}

@article{2018GCN.22961....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018GCN.22961....1C},
	Author = {{Crnogorcevic}, M. and {Vianello}, G. and {Racusin}, J.~L. and {Axelsson}, M. and {Bissaldi}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22961, \#1 (2018/July-0)},
	Title = {{GRB 180718B: Fermi-LAT detection.}},
	Volume = 22961,
	Year = 2018}

@article{2018GCN.22980....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018GCN.22980....1B},
	Author = {{Bissaldi}, E. and {Racusin}, J.~L.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22980, \#1 (2018)},
	Title = {{GRB 180720B : Fermi-LAT detection.}},
	Volume = 22980,
	Year = 2018}

@article{2012GCN.12995....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.12995....1O},
	Author = {{Omodei}, N. and {Pelassa}, V. and {Vasileiou}, V. and {Racusin}, J.~L.},
	Journal = {GRB Coordinates Network, Circular Service, No.~12995, \#1 (2012)},
	Title = {{GRB 120226A: Fermi-GBM and Fermi-LAT detections: LAT position retraction.}},
	Volume = 12995,
	Year = 2012}

@article{2009MNRAS.395..490O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.395..490O},
	Archiveprefix = {arXiv},
	Author = {{Oates}, S.~R. and {Page}, M.~J. and {Schady}, P. and {de Pasquale}, M. and {Koch}, T.~S. and {Breeveld}, A.~A. and {Brown}, P.~J. and {Chester}, M.~M. and {Holland}, S.~T. and {Hoversten}, E.~A. and {Kuin}, N.~P.~M. and {Marshall}, F.~E. and {Roming}, P.~W.~A. and {Still}, M. and {vanden Berk}, D.~E. and {Zane}, S. and {Nousek}, J.~A.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1111/j.1365-2966.2009.14544.x},
	Eprint = {0901.3597},
	Journal = mnras,
	Keywords = {gamma-rays: bursts},
	Month = may,
	Pages = {490-503},
	Primaryclass = {astro-ph.HE},
	Title = {{A statistical study of gamma-ray burst afterglows measured by the Swift Ultraviolet Optical Telescope}},
	Volume = 395,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.14544.x}}

@article{2000ApJ...543...66P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...543...66P},
	Author = {{Panaitescu}, A. and {Kumar}, P.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/317090},
	Eprint = {arXiv:astro-ph/0003246},
	Journal = apj,
	Keywords = {Gamma Rays: Bursts, Methods: Analytical, Radiation Mechanisms: Nonthermal},
	Month = nov,
	Pages = {66-76},
	Title = {{Analytic Light Curves of Gamma-Ray Burst Afterglows: Homogeneous versus Wind External Media}},
	Volume = 543,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/317090}}

@article{1992ApJ...395..130P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...395..130P},
	Author = {{Pei}, Y.~C.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/171637},
	Journal = apj,
	Keywords = {COSMIC DUST, INTERGALACTIC MEDIA, INTERSTELLAR EXTINCTION, INTERSTELLAR MATTER, MAGELLANIC CLOUDS, MILKY WAY GALAXY, CHEMICAL EVOLUTION, FAR ULTRAVIOLET RADIATION, KRAMERS-KRONIG FORMULA},
	Month = aug,
	Pages = {130-139},
	Title = {{Interstellar dust from the Milky Way to the Magellanic Clouds}},
	Volume = 395,
	Year = 1992,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/171637}}

@article{2008MNRAS.383..627P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.383..627P},
	Archiveprefix = {arXiv},
	Author = {{Poole}, T.~S. and {Breeveld}, A.~A. and {Page}, M.~J. and {Landsman}, W. and {Holland}, S.~T. and {Roming}, P. and {Kuin}, N.~P.~M. and {Brown}, P.~J. and {Gronwall}, C. and {Hunsberger}, S. and {Koch}, S. and {Mason}, K.~O. and {Schady}, P. and {vanden Berk}, D. and {Blustin}, A.~J. and {Boyd}, P. and {Broos}, P. and {Carter}, M. and {Chester}, M.~M. and {Cucchiara}, A. and {Hancock}, B. and {Huckle}, H. and {Immler}, S. and {Ivanushkina}, M. and {Kennedy}, T. and {Marshall}, F. and {Morgan}, A. and {Pandey}, S.~B. and {de Pasquale}, M. and {Smith}, P.~J. and {Still}, M.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1111/j.1365-2966.2007.12563.x},
	Eprint = {0708.2259},
	Journal = mnras,
	Keywords = {instrumentation: photometers, techniques: photometric, ultraviolet: general},
	Month = jan,
	Pages = {627-645},
	Title = {{Photometric calibration of the Swift ultraviolet/optical telescope}},
	Volume = 383,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2007.12563.x}}

@article{2008Natur.455..183R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2008Natur.455..183R},
	Archiveprefix = {arXiv},
	Author = {{Racusin}, J.~L. and {Karpov}, S.~V. and {Sokolowski}, M. and {Granot}, J. and {Wu}, X.~F. and {Pal'Shin}, V. and {Covino}, S. and {van der Horst}, A.~J. and {Oates}, S.~R. and {Schady}, P. and {Smith}, R.~J. and {Cummings}, J. and {Starling}, R.~L.~C. and {Piotrowski}, L.~W. and {Zhang}, B. and {Evans}, P.~A. and {Holland}, S.~T. and {Malek}, K. and {Page}, M.~T. and {Vetere}, L. and {Margutti}, R. and {Guidorzi}, C. and {Kamble}, A.~P. and {Curran}, P.~A. and {Beardmore}, A. and {Kouveliotou}, C. and {Mankiewicz}, L. and {Melandri}, A. and {O'Brien}, P.~T. and {Page}, K.~L. and {Piran}, T. and {Tanvir}, N.~R. and {Wrochna}, G. and {Aptekar}, R.~L. and {Barthelmy}, S. and {Bartolini}, C. and {Beskin}, G.~M. and {Bondar}, S. and {Bremer}, M. and {Campana}, S. and {Castro-Tirado}, A. and {Cucchiara}, A. and {Cwiok}, M. and {D'Avanzo}, P. and {D'Elia}, V. and {Della Valle}, M. and {de Ugarte Postigo}, A. and {Dominik}, W. and {Falcone}, A. and {Fiore}, F. and {Fox}, D.~B. and {Frederiks}, D.~D. and { Fruchter}, A.~S. and {Fugazza}, D. and {Garrett}, M.~A. and {Gehrels}, N. and {Golenetskii}, S. and {Gomboc}, A. and {Gorosabel}, J. and {Greco}, G. and {Guarnieri}, A. and {Immler}, S. and {Jelinek}, M. and {Kasprowicz}, G. and {La Parola}, V. and {Levan}, A.~J. and {Mangano}, V. and {Mazets}, E.~P. and {Molinari}, E. and {Moretti}, A. and {Nawrocki}, K. and {Oleynik}, P.~P. and {Osborne}, J.~P. and {Pagani}, C. and {Pandey}, S.~B. and {Paragi}, Z. and {Perri}, M. and {Piccioni}, A. and {Ramirez-Ruiz}, E. and {Roming}, P.~W.~A. and {Steele}, I.~A. and {Strom}, R.~G. and {Testa}, V. and {Tosti}, G. and {Ulanov}, M.~V. and {Wiersema}, K. and {Wijers}, R.~A.~M.~J. and {Winters}, J.~M. and {Zarnecki}, A.~F. and {Zerbi}, F. and {M{\'e}sz{\'a}ros}, P. and {Chincarini}, G. and {Burrows}, D.~N.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1038/nature07270},
	Eprint = {0805.1557},
	Journal = {\nat},
	Month = sep,
	Pages = {183-188},
	Title = {{Broadband observations of the naked-eye {$\gamma$}-ray burst GRB080319B}},
	Volume = 455,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/nature07270}}

@article{2004ApJ...613.1072R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...613.1072R},
	Author = {{Razzaque}, S. and {M{\'e}sz{\'a}ros}, P. and {Zhang}, B.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/423166},
	Eprint = {arXiv:astro-ph/0404076},
	Journal = apj,
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal},
	Month = oct,
	Pages = {1072-1078},
	Title = {{GeV and Higher Energy Photon Interactions in Gamma-Ray Burst Fireballs and Surroundings}},
	Volume = 613,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/423166}}

@article{2010ApJ...724L.109R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...724L.109R},
	Archiveprefix = {arXiv},
	Author = {{Razzaque}, S.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1088/2041-8205/724/1/L109},
	Eprint = {1004.3330},
	Journal = apjl,
	Keywords = {gamma-ray burst: individual: GRB 090510, relativistic processes, shock waves},
	Month = nov,
	Pages = {L109-L112},
	Primaryclass = {astro-ph.HE},
	Title = {{A Leptonic-Hadronic Model for the Afterglow of Gamma-ray Burst 090510}},
	Volume = 724,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/724/1/L109}}

@article{2010OAJ.....3..150R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010OAJ.....3..150R},
	Archiveprefix = {arXiv},
	Author = {{Razzaque}, S. and {Dermer}, C.~D. and {Finke}, J.~D.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.2174/1874381101003010150},
	Eprint = {0908.0513},
	Journal = {The Open Astronomy Journal},
	Month = aug,
	Pages = {150-155},
	Primaryclass = {astro-ph.HE},
	Title = {{Synchrotron Radiation from Ultra-High Energy Protons and the Fermi Observations of GRB 080916C}},
	Volume = 3,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.2174/1874381101003010150}}

@article{1994ApJ...430L..93R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...430L..93R},
	Author = {{Rees}, M.~J. and {Meszaros}, P.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/187446},
	Eprint = {arXiv:astro-ph/9404038},
	Journal = apjl,
	Keywords = {COMPACTING, GAMMA RAY BURSTS, MATHEMATICAL MODELS, STELLAR MASS, BARYONS, COLLAPSE, LORENTZ CONTRACTION, RELATIVISTIC VELOCITY, SHOCK WAVES},
	Month = aug,
	Pages = {L93-L96},
	Title = {{Unsteady outflow models for cosmological gamma-ray bursts}},
	Volume = 430,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/187446}}

@article{1997ApJ...489L..37S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/1997ApJ...489L..37S},
	Author = {{Sari}, R.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/310957},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, SHOCK WAVES, RELATIVITY},
	Month = nov,
	Pages = {L37},
	Title = {{Hydrodynamics of Gamma-Ray Burst Afterglow}},
	Volume = 489,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/310957}}


@article{1998ApJ...504..405S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...504..405S},
	Author = {{Scargle}, J.~D.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/306064},
	Journal = {\apj},
	Keywords = {METHODS: DATA ANALYSIS, GAMMA RAYS: BURSTS, METHODS: NUMERICAL, METHODS: STATISTICAL},
	Month = sep,
	Pages = {405},
	Title = {{Studies in Astronomical Time Series Analysis. V. Bayesian Blocks, a New Method to Analyze Structure in Photon Counting Data}},
	Volume = 504,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/306064}}

@article{2002AJ....123.2121S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002AJ....123.2121S},
	Author = {{Smith}, J.~A. and {Tucker}, D.~L. and {Kent}, S. and {Richmond}, M.~W. and {Fukugita}, M. and {Ichikawa}, T. and {Ichikawa}, S.-i. and {Jorgensen}, A.~M. and {Uomoto}, A. and {Gunn}, J.~E. and {Hamabe}, M. and {Watanabe}, M. and {Tolea}, A. and {Henden}, A. and {Annis}, J. and {Pier}, J.~R. and {McKay}, T.~A. and {Brinkmann}, J. and {Chen}, B. and {Holtzman}, J. and {Shimasaku}, K. and {York}, D.~G.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/339311},
	Eprint = {arXiv:astro-ph/0201143},
	Journal = aj,
	Keywords = {Catalogs, Standards, Stars: Fundamental Parameters},
	Month = apr,
	Pages = {2121-2144},
	Title = {{The u'g'r'i'z' Standard-Star System}},
	Volume = 123,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/339311}}

@article{MNR:MNR18807,
	Author = {Toma, K. and Wu, X.-F. and M{\'e}sz{\'a}ros, P.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1111/j.1365-2966.2011.18807.x},
	Issn = {1365-2966},
	Journal = mnras,
	Keywords = {radiation mechanisms: non-thermal, gamma-ray burst: general},
	Number = {2},
	Pages = {1663--1680},
	Publisher = {Blackwell Publishing Ltd},
	Title = {Photosphere--internal shock model of gamma-ray bursts: case studies of Fermi/LAT bursts},
	Url = {http://dx.doi.org/10.1111/j.1365-2966.2011.18807.x},
	Volume = {415},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2011.18807.x}}

@article{2011GCN..12225...1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2011GCN..12225...1T},
	Author = {{Tanvir}, N.~R. and {Wiersema}, K. and {Levan}, A.~J. and {Cenko}, S.~B. and {Geballe}, T.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 110731A Gemini-N redshift.}},
	Volume = 12225,
	Year = 2011}

@article{MNR:MNR19723,
	Author = {Ukwatta, T. N. and Dhuga, K. S. and Stamatikos, M. and Dermer, C. D. and Sakamoto, T. and Sonbas, E. and Parke, W. C. and Maximon, L. C. and Linnemann, J. T. and Bhat, P. N. and Eskandarian, A. and Gehrels, N. and Abeysekara, A. U. and Tollefson, K. and Norris, J. P.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1111/j.1365-2966.2011.19723.x},
	Issn = {1365-2966},
	Journal = mnras,
	Keywords = {gamma-ray burst: general},
	Number = {1},
	Pages = {614--623},
	Publisher = {Blackwell Publishing Ltd},
	Title = {The lag--luminosity relation in the GRB source frame: an investigation with???Swift???BAT bursts},
	Url = {http://dx.doi.org/10.1111/j.1365-2966.2011.19723.x},
	Volume = {419},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2011.19723.x}}

@article{2009ApJ...698L..98W,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...698L..98W},
	Archiveprefix = {arXiv},
	Author = {{Wang}, X.-Y. and {Li}, Z. and {Dai}, Z.-G. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1088/0004-637X/698/2/L98},
	Eprint = {0903.2086},
	Journal = apjl,
	Keywords = {gamma rays: bursts, shock waves},
	Month = jun,
	Pages = {L98-L102},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 080916C: On the Radiation Origin of the Prompt Emission from keV/MeV TO GeV}},
	Volume = 698,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/698/2/L98}}

@inproceedings{2008AIPC.1000..227Y,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008AIPC.1000..227Y},
	Author = {{Yolda{\c s}}, A.~K. and {Kr{\"u}hler}, T. and {Greiner}, J. and {Yolda{\c s}}, A. and {Clemens}, C. and {Szokoly}, G. and {Primak}, N. and {Klose}, S.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1063/1.2943450},
	Editor = {{M.~Galassi, D.~Palmer, \& E.~Fenimore}},
	Keywords = {gamma-ray sources; gamma-ray bursts, Bolometers; infrared, submillimeter wave, microwave, and radiowave receivers and detectors, Quasars; active or peculiar galaxies, objects, and systems},
	Month = may,
	Pages = {227-231},
	Series = {American Institute of Physics Conference Series},
	Title = {{First Results of GROND}},
	Volume = 1000,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2943450}}

@article{2004ApJ...609..935Y,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...609..935Y},
	Author = {{Yonetoku}, D. and {Murakami}, T. and {Nakamura}, T. and {Yamazaki}, R. and {Inoue}, A.~K. and {Ioka}, K.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1086/421285},
	Eprint = {arXiv:astro-ph/0309217},
	Journal = apj,
	Keywords = {Cosmology: Early Universe, Gamma Rays: Bursts},
	Month = jul,
	Pages = {935-951},
	Title = {{Gamma-Ray Burst Formation Rate Inferred from the Spectral Peak Energy-Peak Luminosity Relation}},
	Volume = 609,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/421285}}

@article{2011ApJ...726L...2Z,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...726L...2Z},
	Archiveprefix = {arXiv},
	Author = {{Zou}, Y.-C. and {Fan}, Y.-Z. and {Piran}, T.},
	Date-Added = {2012-05-09 14:49:38 +0000},
	Date-Modified = {2012-05-09 14:49:38 +0000},
	Doi = {10.1088/2041-8205/726/1/L2},
	Eid = {L2},
	Eprint = {1008.2253},
	Journal = apjl,
	Keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, relativistic processes},
	Month = jan,
	Pages = {L2},
	Primaryclass = {astro-ph.HE},
	Title = {{A Revised Limit of the Lorentz Factors of Gamma-ray Bursts with Two Emitting Regions}},
	Volume = 726,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/726/1/L2}}

@article{Rubtsov:12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.421L..14R},
	Archiveprefix = {arXiv},
	Author = {{Rubtsov}, G.~I. and {Pshirkov}, M.~S. and {Tinyakov}, P.~G.},
	Date-Added = {2012-03-30 04:43:20 +0000},
	Date-Modified = {2012-03-30 04:44:00 +0000},
	Doi = {10.1111/j.1745-3933.2011.01197.x},
	Eprint = {1104.5476},
	Journal = {\mnras},
	Keywords = {methods: statistical, gamma-ray burst: general},
	Month = mar,
	Pages = {L14-L18},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray burst observations by Fermi Large Area Telescope revisited: new candidates found}},
	Volume = 421,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1745-3933.2011.01197.x}}

@article{2011GCN.12188....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.12188....1V},
	Author = {{Vasileiou}, V. and {Piron}, F. and {Tierney}, D. and {von Kienlin}, A. and {Guiriec}, S. and {Racusin}, J.~L.},
	Journal = {GRB Coordinates Network, Circular Service, No.~12188, \#1 (2011)},
	Title = {{GRB 110721A: Fermi-LAT detection.}},
	Volume = 12188,
	Year = 2011}

@article{2011GCN.12100....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.12100....1G},
	Author = {{Gruber}, D. and {Omodei}, N. and {Chaplin}, V. and {Chiang}, J. and {McEnery}, J. and {Racusin}, J.~L.},
	Journal = {GRB Coordinates Network, Circular Service, No.~12100, \#1 (2011)},
	Title = {{GRB 110625A: Fermi GBM and LAT observations.}},
	Volume = 12100,
	Year = 2011}

@article{2011GCN.12097....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.12097....1T},
	Author = {{Tam}, P.~H.~T. and {Kong}, A.~K.~H.},
	Journal = {GRB Coordinates Network, Circular Service, No.~12097, \#1 (2011)},
	Title = {{GRB 110625A: Fermi LAT detection.}},
	Volume = 12097,
	Year = 2011}

@article{2011GCN.12044....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.12044....1M},
	Author = {{McEnery}, J. and {Bregeon}, J. and {Kocevski}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~12044, \#1 (2011)},
	Title = {{LAT observations of GRB110529A.}},
	Volume = 12044,
	Year = 2011}

@article{2011GCN.11982....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.11982....1V},
	Author = {{Vasileiou}, V. and {Omodei}, N. and {Kocevski}, D. and {Piron}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~11982, \#1 (2011)},
	Title = {{GRB 110428A: Fermi-LAT detection.}},
	Volume = 11982,
	Year = 2011}

@article{2010GCN.11349....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.11349....1T},
	Author = {{Tanaka}, Y. and {Ohno}, M. and {Bregeon}, J. and {Moretti}, E. and {Vianello}, G. and {Omodei}, N.},
	Journal = {GRB Coordinates Network, Circular Service, No.~11349, \#1 (2010)},
	Title = {{GRB 101014A: Fermi LAT detection.}},
	Volume = 11349,
	Year = 2010}

@article{2011GCN.11597....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.11597....1O},
	Author = {{Omodei}, N. and {Chiang}, J. and {Connaughton}, V. and {Tanaka}, Y.},
	Journal = {GRB Coordinates Network, Circular Service, No.~11597, \#1 (2011)},
	Title = {{GRB 110120A: Fermi LAT detection.}},
	Volume = 11597,
	Year = 2011}

@article{2011GCN.11835....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.11835....1V},
	Author = {{Vasileiou}, V. and {Omodei}, N. and {Chiang}, J. and {Vianello}, G. and {Kocevski}, D. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~11835, \#1 (2011)},
	Month = mar,
	Title = {{GRB 110328B: Fermi-LAT detection.}},
	Volume = 11835,
	Year = 2011}

@article{2010GCN.11155....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.11155....1M},
	Author = {{McEnery}, J. and {Omodei}, N.},
	Journal = {GRB Coordinates Network, Circular Service, No.~11155, \#1 (2010)},
	Title = {{GRB100826A: Fermi-LAT observations.}},
	Volume = 11155,
	Year = 2010}

@article{2011ApJ...743L..30Y,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...743L..30Y},
	Archiveprefix = {arXiv},
	Author = {{Yonetoku}, D. and {Murakami}, T. and {Gunji}, S. and {Mihara}, T. and {Toma}, K. and {Sakashita}, T. and {Morihara}, Y. and {Takahashi}, T. and {Toukairin}, N. and {Fujimoto}, H. and {Kodama}, Y. and {Kubo}, S. and {IKAROS Demonstration Team}},
	Date-Added = {2012-03-26 23:26:56 +0000},
	Date-Modified = {2012-03-26 23:26:56 +0000},
	Doi = {10.1088/2041-8205/743/2/L30},
	Eid = {L30},
	Eprint = {1111.1779},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB 100826A, instrumentation: polarimeters, polarization, radiation mechanisms: non-thermal, relativistic processes},
	Month = dec,
	Pages = {L30},
	Primaryclass = {astro-ph.HE},
	Title = {{Detection of Gamma-Ray Polarization in Prompt Emission of GRB 100826A}},
	Volume = 743,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/743/2/L30}}

@article{2010GCN.10945....1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10945....1P},
	Author = {{Pelassa}, V. and {Pesce-Rollins}, M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10945, \#1 (2010)},
	Title = {{GRB 100707A: Fermi LAT detection.}},
	Volume = 10945,
	Year = 2010}

@article{GRB100728A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...734L..27A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bonamente}, E. and {Bonnell}, J. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cecchi}, C. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {de Angelis}, A. and {de Palma}, F. and {Dermer}, C.~D. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and { Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kerr}, M. and {Kn{\"o}dlseder}, J. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lee}, S.-H. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lubrano}, P. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monzani}, M.~E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Naumann-Godo}, M. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Paciesas}, W.~S. and {Pelassa}, V. and {Pesce-Rollins}, M. and {Pierbattista}, M. and {Piron}, F. and {Porter}, T.~A. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and { Reyes}, L.~C. and {Roth}, M. and {Sadrozinski}, H.~F.-W. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Sonbas}, E. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Strickman}, M.~S. and {Takahashi}, H. and {Tanaka}, T. and {Tanaka}, Y. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and {Yang}, Z. and {Ziegler}, M. and {Piro}, L. and {Fermi Collaboration}},
	Date-Added = {2012-03-26 22:13:36 +0000},
	Date-Modified = {2012-03-26 22:14:16 +0000},
	Doi = {10.1088/2041-8205/734/2/L27},
	Eid = {L27},
	Eprint = {1104.5496},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB100728A, radiation mechanisms: non-thermal},
	Month = jun,
	Pages = {L27},
	Primaryclass = {astro-ph.HE},
	Title = {{Detection of High-energy Gamma-Ray Emission During the X-Ray Flaring Activity in GRB 100728A}},
	Volume = 734,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/734/2/L27}}

@article{Mao:12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...748..135M},
	Archiveprefix = {arXiv},
	Author = {{Mao}, J. and {Wang}, J.},
	Date-Added = {2012-03-26 22:13:36 +0000},
	Date-Modified = {2012-03-26 22:14:48 +0000},
	Doi = {10.1088/0004-637X/748/2/135},
	Eid = {135},
	Eprint = {1203.0342},
	Journal = {\apj},
	Keywords = {acceleration of particles, gamma-ray burst: individual: GRB 100728A, gamma rays: general, radiation mechanisms: non-thermal, shock waves, turbulence},
	Month = apr,
	Pages = {135},
	Primaryclass = {astro-ph.HE},
	Title = {{Jitter Self-Compton Process: GeV Emission of GRB 100728A}},
	Volume = 748,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/748/2/135}}

@article{Esposito:99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJS..123..203E},
	Author = {{Esposito}, J.~A. and {Bertsch}, D.~L. and {Chen}, A.~W. and {Dingus}, B.~L. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Kanbach}, G. and {Kniffen}, D.~A. and {Lin}, Y.~C. and {Mayer-Hasselwander}, H.~A. and {McDonald}, L.~M. and {Michelson}, P.~F. and {von Montigny}, C. and {Mukherjee}, R. and {Nolan}, P.~L. and {Reimer}, O.~L. and {Schneid}, E. and {Sreekumar}, P. and {Thompson}, D.~J. and {Tompkins}, W.~F. and {Willis}, T.~D.},
	Date-Added = {2012-03-26 19:56:30 +0000},
	Date-Modified = {2012-03-26 19:57:05 +0000},
	Doi = {10.1086/313227},
	Journal = {\apjs},
	Keywords = {GAMMA RAYS: OBSERVATIONS, INSTRUMENTATION: DETECTORS, METHODS: OBSERVATIONAL},
	Month = jul,
	Pages = {203-217},
	Title = {{In-Flight Calibration of EGRET on the Compton Gamma-Ray Observatory}},
	Volume = 123,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/313227}}

@article{Hughes:80,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1980ITNS...27..364H},
	Author = {{Hughes}, E.~B. and {Hofstadter}, R. and {Rolfe}, J. and {Johansson}, A. and {Bertsch}, D.~L. and {Cruickshank}, W.~J. and {Ehrmann}, C.~H. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Kniffen}, D.~A.},
	Date-Added = {2012-03-26 19:56:30 +0000},
	Date-Modified = {2012-03-26 19:57:00 +0000},
	Journal = {IEEE Transactions on Nuclear Science},
	Keywords = {GAMMA RAY ASTRONOMY, GAMMA RAY TELESCOPES, HIGH ENERGY INTERACTIONS, PHOTOSENSITIVITY, SPECTROSCOPIC TELESCOPES, ANGULAR RESOLUTION, DESIGN ANALYSIS, HIGH RESOLUTION, PERFORMANCE TESTS, TIME OF FLIGHT SPECTROMETERS},
	Month = feb,
	Pages = {364-369},
	Title = {{Characteristics of the telescope for high energy gamma-ray astronomy selected for definition studies on the Gamma Ray Observatory}},
	Volume = 27,
	Year = 1980}

@article{Kanbach:88,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1988SSRv...49...69K},
	Author = {{Kanbach}, G. and {Bertsch}, D.~L. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Kniffen}, D.~A. and {Hughlock}, B.~W. and {Favale}, A. and {Hofstadter}, R. and {Hughes}, E.~B.},
	Date-Added = {2012-03-26 19:56:30 +0000},
	Date-Modified = {2012-03-26 19:56:53 +0000},
	Journal = {\ssr},
	Keywords = {ENERGETIC PARTICLES, GAMMA RAY OBSERVATORY, HUBBLE SPACE TELESCOPE, SPACEBORNE ASTRONOMY, CALIBRATING, DIFFUSE RADIATION, GALACTIC RADIATION, NASA SPACE PROGRAMS, POINT SOURCES, PULSARS, SOLAR FLARES, SPACE SHUTTLE PAYLOADS},
	Pages = {69-84},
	Title = {{The project EGRET (Energetic Gamma-Ray Experiment Telescope) on NASA's Gamma-Ray Observatory (GRO)}},
	Volume = 49,
	Year = 1988}

@article{Thompson:93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJS...86..629T},
	Author = {{Thompson}, D.~J. and {Bertsch}, D.~L. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Hofstadter}, R. and {Hughes}, E.~B. and {Hunter}, S.~D. and {Hughlock}, B.~W. and {Kanbach}, G. and {Kniffen}, D.~A. and {Lin}, Y.~C. and {Mattox}, J.~R. and {Mayer-Hasselwander}, H.~A. and {von Montigny}, C. and {Nolan}, P.~L. and {Nel}, H.~I. and {Pinkau}, K. and {Rothermel}, H. and {Schneid}, E.~J. and {Sommer}, M. and {Sreekumar}, P. and {Tieger}, D. and {Walker}, A.~H.},
	Date-Added = {2012-03-26 19:56:30 +0000},
	Date-Modified = {2012-03-26 19:56:44 +0000},
	Doi = {10.1086/191793},
	Journal = {\apjs},
	Keywords = {CALIBRATING, GAMMA RAY OBSERVATORY, GAMMA RAY TELESCOPES, COSMIC RAYS, ELECTRON BEAMS, ENERGY SPECTRA, LINEAR ACCELERATORS, MUONS},
	Month = jun,
	Pages = {629-656},
	Title = {{Calibration of the Energetic Gamma-Ray Experiment Telescope (EGRET) for the Compton Gamma-Ray Observatory}},
	Volume = 86,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/191793}}

@article{Tavani:09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...502..995T},
	Archiveprefix = {arXiv},
	Author = {{Tavani}, M. and {Barbiellini}, G. and {Argan}, A. and {Boffelli}, F. and {Bulgarelli}, A. and {Caraveo}, P. and {Cattaneo}, P.~W. and {Chen}, A.~W. and {Cocco}, V. and {Costa}, E. and {D'Ammando}, F. and {Del Monte}, E. and {de Paris}, G. and {Di Cocco}, G. and {di Persio}, G. and {Donnarumma}, I. and {Evangelista}, Y. and {Feroci}, M. and {Ferrari}, A. and {Fiorini}, M. and {Fornari}, F. and {Fuschino}, F. and {Froysland}, T. and {Frutti}, M. and {Galli}, M. and {Gianotti}, F. and {Giuliani}, A. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Liello}, F. and {Lipari}, P. and {Longo}, F. and {Mattaini}, E. and {Marisaldi}, M. and {Mastropietro}, M. and {Mauri}, A. and {Mauri}, F. and {Mereghetti}, S. and {Morelli}, E. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Perotti}, F. and {Piano}, G. and {Picozza}, P. and {Pontoni}, C. and {Porrovecchio}, G. and {Prest}, M. and {Pucella}, G. and {Rapisarda}, M. and {Rappoldi}, A. and {Rossi}, E. and {Rubini}, A. and { Soffitta}, P. and {Traci}, A. and {Trifoglio}, M. and {Trois}, A. and {Vallazza}, E. and {Vercellone}, S. and {Vittorini}, V. and {Zambra}, A. and {Zanello}, D. and {Pittori}, C. and {Preger}, B. and {Santolamazza}, P. and {Verrecchia}, F. and {Giommi}, P. and {Colafrancesco}, S. and {Antonelli}, A. and {Cutini}, S. and {Gasparrini}, D. and {Stellato}, S. and {Fanari}, G. and {Primavera}, R. and {Tamburelli}, F. and {Viola}, F. and {Guarrera}, G. and {Salotti}, L. and {D'Amico}, F. and {Marchetti}, E. and {Crisconio}, M. and {Sabatini}, P. and {Annoni}, G. and {Alia}, S. and {Longoni}, A. and {Sanquerin}, R. and {Battilana}, M. and {Concari}, P. and {Dessimone}, E. and {Grossi}, R. and {Parise}, A. and {Monzani}, F. and {Artina}, E. and {Pavesi}, R. and {Marseguerra}, G. and {Nicolini}, L. and {Scandelli}, L. and {Soli}, L. and {Vettorello}, V. and {Zardetto}, E. and {Bonati}, A. and {Maltecca}, L. and {D'Alba}, E. and {Patan{\'e}}, M. and {Babini}, G. and {Onorati}, F. and {Acquaroli}, L. and {Angelucci}, M. and {Morelli}, B. and {Agostara}, C. and {Cerone}, M. and {Michetti}, A. and {Tempesta}, P. and {D'Eramo}, S. and {Rocca}, F. and {Giannini}, F. and {Borghi}, G. and {Garavelli}, B. and {Conte}, M. and {Balasini}, M. and {Ferrario}, I. and {Vanotti}, M. and {Collavo}, E. and {Giacomazzo}, M.},
	Date-Added = {2012-03-26 19:31:47 +0000},
	Date-Modified = {2012-03-26 19:31:56 +0000},
	Doi = {10.1051/0004-6361/200810527},
	Eprint = {0807.4254},
	Journal = {\aap},
	Keywords = {instrumentation: detectors, techniques: high angular resolution, techniques: image processing, gamma rays: observations, X-rays: general},
	Month = aug,
	Pages = {995-1013},
	Title = {{The AGILE Mission}},
	Volume = 502,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200810527}}

@article{2010GCN..10977...1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN..10977...1B},
	Author = {{Bhat}, P.~N.},
	Date-Added = {2012-03-26 18:39:28 +0000},
	Date-Modified = {2012-03-26 18:39:28 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100724B: Fermi GBM detection.}},
	Volume = 10977,
	Year = 2010}

@article{2011A&A...535A.120D,
	Abstract = {{The observation of gamma ray bursts (GRBs) in the gamma ray band has
been advanced by the AGILE and Fermi satellites after the era of the
Compton Gamma-Ray Observatory. AGILE and Fermi are showing that the
GeV-bright GRBs share a set of common features, particularly the high
fluence from the keV up to the GeV energy bands, the high value of the
minimum Lorentz factor, an extended emission of gamma rays, which is
often delayed with respect to lower energies, and finally the possible
multiple spectral components. GRB 100724B, localised in a joint effort
by Fermi and the InterPlanetary Newtork, is the brightest burst detected
in gamma rays so far by AGILE. Characteristic features of GRB 100724B
are the simultaneous emissions at MeV and GeV, without delayed onset or
any time lag as shown by the analysis of the cross correlation function,
and the significant spectral evolution in hard X-rays over the event
duration. In this paper we show the analysis of the AGILE data of GRB
100724B and discuss its features in the context of the bursts observed
so far in gamma rays and the recently proposed models.
}},
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...535A.120D},
	Archiveprefix = {arXiv},
	Author = {{Del Monte}, E. and {Barbiellini}, G. and {Donnarumma}, I. and {Fuschino}, F. and {Giuliani}, A. and {Longo}, F. and {Marisaldi}, M. and {Pucella}, G. and {Tavani}, M. and {Trifoglio}, M. and {Trois}, A. and {Argan}, A. and {Bulgarelli}, A. and {Caraveo}, P. and {Cattaneo}, P.~W. and {Chen}, A.~W. and {Costa}, E. and {D'Ammando}, F. and {Di Cocco}, G. and {Evangelista}, Y. and {Feroci}, M. and {Galli}, M. and {Gianotti}, F. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Lipari}, P. and {Mereghetti}, S. and {Moretti}, E. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Perotti}, F. and {Piano}, G. and {Picozza}, P. and {Pilia}, M. and {Prest}, M. and {Rapisarda}, M. and {Rappoldi}, A. and {Sabatini}, S. and {Soffitta}, P. and {Striani}, E. and {Vallazza}, E. and {Vercellone}, S. and {Vittorini}, V. and {Antonelli}, L.~A. and {Cutini}, S. and {Pittori}, C. and {Santolamazza}, P. and {Verrecchia}, F. and {Giommi}, P. and {Salotti}, L.},
	Date-Added = {2012-03-26 18:39:28 +0000},
	Date-Modified = {2012-03-26 18:39:28 +0000},
	Doi = {10.1051/0004-6361/201117053},
	Eid = {A120},
	Eprint = {1109.3018},
	Journal = {\aap},
	Keywords = {gamma rays: general, gamma-ray burst: individual: GRB 100724B},
	Month = nov,
	Pages = {A120},
	Primaryclass = {astro-ph.HE},
	Title = {{The AGILE observations of the hard and bright GRB 100724B}},
	Volume = 535,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/201117053}}

@inproceedings{2011AIPC.1358..209D,
	Abstract = {{The AGILE satellite, in orbit since 2007, is localizing about 0.5 GRBs
per month with the hard X-ray imager SuperAGILE (18-60 keV) and is
detecting around 1 GRB per week with the non-imaging Minicalorimeter
(0.35-100 MeV). Up to now the AGILE Gamma Ray Imaging Detector firmly
detected four GRBs in the energy band between 20 MeV and few GeV. In
this presentation we review the status of the GRBs observation with
AGILE, we discuss the upper limits in the gamma-ray band of the
non-detected events and we show some interesting bursts, especially GRB
090618 (bright in soft and hard-X rays, optical and radio but lacking
GeV emission) and GRB 100724B (with a bright GeV emission simultaneous
to hard-X rays without delayed onset).
}},
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011AIPC.1358..209D},
	Author = {{Del Monte}, E. and {Barbiellini}, G. and {Fuschino}, F. and {Giuliani}, A. and {Longo}, F. and {Marisaldi}, M. and {Moretti}, E. and {Trifoglio}, M. and {Argan}, A. and {Bulgarelli}, A. and {Caraveo}, P. and {Cattaneo}, P.~W. and {Chen}, A. and {Costa}, E. and {Di Cocco}, G. and {Donnarumma}, I. and {Evangelista}, Y. and {Feroci}, M. and {Galli}, M. and {Gianotti}, F. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Lipari}, P. and {Mereghetti}, S. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Perotti}, F. and {Picozza}, P. and {Pilia}, M. and {Prest}, M. and {Pucella}, G. and {Rapisarda}, M. and {Rappoldi}, A. and {Soffitta}, P. and {Tavani}, M. and {Trois}, A. and {Vallazza}, E. and {Vercellone}, S. and {Vittorini}, V. and {Pittori}, C. and {Salotti}, L.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2012-03-26 18:39:28 +0000},
	Date-Modified = {2012-03-26 18:39:28 +0000},
	Doi = {10.1063/1.3621773},
	Editor = {{J.~E.~McEnery, J.~L.~Racusin, \& N.~Gehrels}},
	Keywords = {satellites, planetary, X-rays, spectral analysis, redshift, Lunar, planetary, and deep-space probes, X-ray sources; X-ray bursts, Luminosities; magnitudes; effective temperatures, colors, and spectral classification, Distances, redshifts, radial velocities; spatial distribution of galaxies},
	Month = aug,
	Pages = {209-212},
	Series = {American Institute of Physics Conference Series},
	Title = {{The observation of GRBs with AGILE and the interesting cases of GRB 090618 and GRB 100724B}},
	Volume = 1358,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.3621773}}

@article{2010GCN..10996...1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN..10996...1G},
	Author = {{Giuliani}, A. and {Tavani}, M. and {Longo}, F. and {Marisaldi}, M. and {Fuschino}, F. and {Labanti}, C. and {Bulgarelli}, A. and {Gianotti}, F. and {Trifoglio}, M. and {Di Cocco}, G. and {Galli}, M. and {Del}, M.~E. and {Donnarumma}, I. and {Evangelista}, Y. and {Feroci}, M. and {Lazzarotto}, F. and {Pacciani}, L. and {Soffitta}, P. and {Costa}, E. and {Lapshov}, I. and {Rapisarda}, M. and {Argan}, A. and {Piano}, G. and {Pucella}, G. and {Sabatini}, S. and {Striani}, E. and {Trois}, A. and {Vittorini}, V. and {Chen}, A. and {Mereghetti}, S. and {Caraveo}, P. and {Perotti}, F. and {Pellizzoni}, A. and {Pilia}, M. and {D'Ammando}, F. and {Vercellone}, S. and {Barbiellini}, G. and {Moretti}, E. and {Vallazza}, E. and {Morselli}, A. and {Picozza}, P. and {Prest}, M. and {Lipari}, P. and {Zanello}, D. and {Cattaneo}, P.~W. and {Rappoldi}, A. and {Pavia}, I. and {Cutini}, S. and {Pittori}, C. and {Verrecchia}, F. and {Santolamazza}, P. and {Lucarelli}, F. and {Giommi}, P. and {Salotti}, L.},
	Date-Added = {2012-03-26 18:39:28 +0000},
	Date-Modified = {2012-03-26 18:39:28 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100724B: AGILE/GRID analysis.}},
	Volume = 10996,
	Year = 2010}

@article{2010GCN..10981...1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN..10981...1G},
	Author = {{Golenetskii}, S. and {Aptekar}, R. and {Frederiks}, D. and {Mazets}, E. and {Pal'Shin}, V. and {Oleynik}, P. and {Ulanov}, M. and {Svinkin}, D. and {Cline}, T.},
	Date-Added = {2012-03-26 18:39:28 +0000},
	Date-Modified = {2012-03-26 18:39:28 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{Konus-wind observation of GRB 100724B.}},
	Volume = 10981,
	Year = 2010}

@article{2010GCN..10994...1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN..10994...1M},
	Author = {{Marisaldi}, M. and {Fuschino}, F. and {Labanti}, C. and {Galli}, M. and {Bulgarelli}, A. and {Gianotti}, F. and {Trifoglio}, M. and {Di Cocco}, G. and {Del}, M.~E. and {Donnarumma}, I. and {Evangelista}, Y. and {Feroci}, M. and {Lazzarotto}, F. and {Pacciani}, L. and {Soffitta}, P. and {Costa}, E. and {Lapshov}, I. and {Rapisarda}, M. and {Barbiellini}, G. and {Longo}, F. and {Moretti}, E. and {Giuliani}, A. and {Chen}, A. and {Mereghetti}, S. and {Perotti}, F. and {Caraveo}, P. and {Tavani}, M. and {Pucella}, G. and {Vittorini}, V. and {Argan}, A. and {Trois}, A. and {Piano}, G. and {Sabatini}, S. and {Pellizzoni}, A. and {Pilia}, M. and {Vercellone}, S. and {D'Ammando}, F. and {Cattaneo}, P.~W. and {Rappoldi}, A. and {Pavia}, I. and {Picozza}, P. and {Morselli}, A. and {Striani}, E. and {Prest}, M. and {Vallazza}, E. and {Lipari}, P. and {Zanello}, D. and {Giommi}, P. and {Pittori}, C. and {Lucarelli}, F. and {Santolamazza}, P. and {Verrecchia}, F. and {Salotti}, L.},
	Date-Added = {2012-03-26 18:39:28 +0000},
	Date-Modified = {2012-03-26 18:39:28 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100724B: gamma-ray detection by AGILE.}},
	Volume = 10994,
	Year = 2010}

@article{2010GCN.10978....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10978....1T},
	Author = {{Tanaka}, Y. and {Ohno}, M. and {Takahashi}, H. and {Uehara}, T. and {Omodei}, N. and {Chiang}, J. and {Guiriec}, S.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10978, \#1 (2010)},
	Title = {{GRB 100724B: Fermi LAT and GBM analysis.}},
	Volume = 10978,
	Year = 2010}

@article{2010GCN..10995...1U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN..10995...1U},
	Author = {{Uehara}, T. and {Hanabata}, Y. and {Takahashi}, T. and {Fukazawa}, Y. and {Vasquez}, N. and {Yamaoka}, K. and {Sugita}, S. and {Terada}, Y. and {Tashiro}, M. and {Iwakiri}, W. and {Takahara}, K. and {Yasuda}, T. and {Ohno}, M. and {Suzuki}, M. and {Kokubun}, M. and {Nakagawa}, Y.~E. and {Tamagawa}, T. and {Ohmori}, N. and {Daikyuji}, A. and {Nishioka}, Y. and {Yamauchi}, M. and {Urata}, Y. and {Lin}, H.~M. and {Tsai}, P. and {Nakazawa}, K. and {Makishima}, K. and {Hong}, S.},
	Date-Added = {2012-03-26 18:39:28 +0000},
	Date-Modified = {2012-03-26 18:39:28 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100724B: Suzaku WAM observation of the prompt emission.}},
	Volume = 10995,
	Year = 2010}

@article{GCN080905A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8203....1E},
	Author = {{Evans}, P.~A. and {Osborne}, J.~P. and {Goad}, M.~R.},
	Date-Added = {2012-02-29 01:21:03 +0000},
	Date-Modified = {2012-02-29 01:21:12 +0000},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 080905A: enhanced Swift-XRT position.}},
	Volume = 8203,
	Year = 2008}

@article{Toma+11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.415.1663T},
	Archiveprefix = {arXiv},
	Author = {{Toma}, K. and {Wu}, X.-F. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2012-02-23 06:31:44 +0000},
	Date-Modified = {2012-02-23 06:31:51 +0000},
	Doi = {10.1111/j.1365-2966.2011.18807.x},
	Eprint = {1002.2634},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-ray burst: general},
	Month = aug,
	Pages = {1663-1680},
	Primaryclass = {astro-ph.HE},
	Title = {{Photosphere-internal shock model of gamma-ray bursts: case studies of Fermi/LAT bursts}},
	Volume = 415,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2011.18807.x}}

@article{Bosnjak+09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...498..677B},
	Archiveprefix = {arXiv},
	Author = {{Bo{\v s}njak}, {\v Z}. and {Daigne}, F. and {Dubus}, G.},
	Date-Added = {2012-02-23 06:29:21 +0000},
	Date-Modified = {2012-02-23 06:29:33 +0000},
	Doi = {10.1051/0004-6361/200811375},
	Eprint = {0811.2956},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, shock waves, radiation mechanisms: non-thermal},
	Month = may,
	Pages = {677-703},
	Title = {{Prompt high-energy emission from gamma-ray bursts in the internal shock model}},
	Volume = 498,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200811375}}

@article{Wang+09b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...698L..98W},
	Archiveprefix = {arXiv},
	Author = {{Wang}, X.-Y. and {Li}, Z. and {Dai}, Z.-G. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2012-02-23 06:26:19 +0000},
	Date-Modified = {2012-02-23 06:26:47 +0000},
	Doi = {10.1088/0004-637X/698/2/L98},
	Eprint = {0903.2086},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts, shock waves},
	Month = jun,
	Pages = {L98-L102},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 080916C: On the Radiation Origin of the Prompt Emission from keV/MeV TO GeV}},
	Volume = 698,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/698/2/L98}}

@article{Rees+94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...430L..93R},
	Author = {{Rees}, M.~J. and {Meszaros}, P.},
	Date-Added = {2012-02-23 06:22:40 +0000},
	Date-Modified = {2012-02-23 06:22:50 +0000},
	Doi = {10.1086/187446},
	Eprint = {arXiv:astro-ph/9404038},
	Journal = {\apjl},
	Keywords = {COMPACTING, GAMMA RAY BURSTS, MATHEMATICAL MODELS, STELLAR MASS, BARYONS, COLLAPSE, LORENTZ CONTRACTION, RELATIVISTIC VELOCITY, SHOCK WAVES},
	Month = aug,
	Pages = {L93-L96},
	Title = {{Unsteady outflow models for cosmological gamma-ray bursts}},
	Volume = 430,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/187446}}

@inproceedings{Blandford+76,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1976BAAS....8S.539B},
	Author = {{Blandford}, R.~D. and {McKee}, C.~F.},
	Booktitle = {Bulletin of the American Astronomical Society},
	Date-Added = {2012-02-23 06:19:40 +0000},
	Date-Modified = {2012-02-23 06:19:48 +0000},
	Month = sep,
	Pages = {539},
	Series = {Bulletin of the American Astronomical Society},
	Title = {{Relativistic Blast Wave Models of Active Galactic Nuclei.}},
	Volume = 8,
	Year = 1976}

@article{Kumar+00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...541L..51K},
	Author = {{Kumar}, P. and {Panaitescu}, A.},
	Date-Added = {2012-02-23 06:17:18 +0000},
	Date-Modified = {2012-02-23 06:17:27 +0000},
	Doi = {10.1086/312905},
	Eprint = {arXiv:astro-ph/0006317},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = oct,
	Pages = {L51-L54},
	Title = {{Afterglow Emission from Naked Gamma-Ray Bursts}},
	Volume = 541,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/312905}}

@article{Razzaque+10b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010OAJ.....3..150R},
	Archiveprefix = {arXiv},
	Author = {{Razzaque}, S. and {Dermer}, C.~D. and {Finke}, J.~D.},
	Date-Added = {2012-02-23 06:11:38 +0000},
	Date-Modified = {2012-02-23 06:11:53 +0000},
	Doi = {10.2174/1874381101003010150},
	Eprint = {0908.0513},
	Journal = {The Open Astronomy Journal},
	Month = aug,
	Pages = {150-155},
	Primaryclass = {astro-ph.HE},
	Title = {{Synchrotron Radiation from Ultra-High Energy Protons and the Fermi Observations of GRB 080916C}},
	Volume = 3,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.2174/1874381101003010150}}

@article{Razzaque+10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...724L.109R},
	Archiveprefix = {arXiv},
	Author = {{Razzaque}, S.},
	Date-Added = {2012-02-23 06:11:17 +0000},
	Date-Modified = {2012-02-23 06:11:27 +0000},
	Doi = {10.1088/2041-8205/724/1/L109},
	Eprint = {1004.3330},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB 090510, relativistic processes, shock waves},
	Month = nov,
	Pages = {L109-L112},
	Primaryclass = {astro-ph.HE},
	Title = {{A Leptonic-Hadronic Model for the Afterglow of Gamma-ray Burst 090510}},
	Volume = 724,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/724/1/L109}}

@article{Granot+02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...568..820G},
	Author = {{Granot}, J. and {Sari}, R.},
	Date-Added = {2012-02-23 06:03:45 +0000},
	Date-Modified = {2012-02-23 06:03:52 +0000},
	Doi = {10.1086/338966},
	Eprint = {arXiv:astro-ph/0108027},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal, Shock Waves},
	Month = apr,
	Pages = {820-829},
	Title = {{The Shape of Spectral Breaks in Gamma-Ray Burst Afterglows}},
	Volume = 568,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/338966}}

@article{Katz+97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...490..772K},
	Author = {{Katz}, J.~I. and {Piran}, T.},
	Date-Added = {2012-02-23 05:56:47 +0000},
	Date-Modified = {2012-02-23 05:57:19 +0000},
	Doi = {10.1086/304913},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, RADIATION MECHANISMS: NONTHERMAL, SHOCK WAVES},
	Month = dec,
	Pages = {772},
	Title = {{Persistent Counterparts to Gamma-Ray Bursts}},
	Volume = 490,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/304913}}

@article{2009Natur.462..331A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Natur.462..331A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and et al.},
	Date-Added = {2012-02-23 05:37:18 +0000},
	Date-Modified = {2012-02-23 05:37:18 +0000},
	Doi = {10.1038/nature08574},
	Eprint = {0908.1832},
	Journal = {\nat},
	Month = nov,
	Pages = {331-334},
	Primaryclass = {astro-ph.HE},
	Title = {{A limit on the variation of the speed of light arising from quantum gravity effects}},
	Volume = 462,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/nature08574}}

@article{Goldstein+12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2012ApJS..199...19G},
	Archiveprefix = {arXiv},
	Author = {{Goldstein}, A. and {Burgess}, J.~M. and {Preece}, R.~D. and {Briggs}, M.~S. and {Guiriec}, S. and {van der Horst}, A.~J. and {Connaughton}, V. and {Wilson-Hodge}, C.~A. and {Paciesas}, W.~S. and {Meegan}, C.~A. and {von Kienlin}, A. and {Bhat}, P.~N. and {Bissaldi}, E. and {Chaplin}, V. and {Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and {Gibby}, M. and {Giles}, M. and {Greiner}, J. and {Gruber}, D. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and {McGlynn}, S. and {Rau}, A. and {Tierney}, D.},
	Doi = {10.1088/0067-0049/199/1/19},
	Eid = {19},
	Eprint = {1201.2981},
	Journal = {\apjs},
	Keywords = {catalogs, gamma-ray burst: general, methods: data analysis},
	Month = mar,
	Pages = {19},
	Primaryclass = {astro-ph.HE},
	Title = {{The Fermi GBM Gamma-Ray Burst Spectral Catalog: The First Two Years}},
	Volume = 199,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0067-0049/199/1/19}}

@article{Paciesas+12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2012ApJS..199...18P},
	Archiveprefix = {arXiv},
	Author = {{Paciesas}, W.~S. and {Meegan}, C.~A. and {von Kienlin}, A. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and {Burgess}, J.~M. and {Chaplin}, V. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and {Gibby}, M. and {Giles}, M. and {Goldstein}, A. and {Greiner}, J. and {Gruber}, D. and {Guiriec}, S. and {van der Horst}, A.~J. and {Kippen}, R.~M. and {Kouveliotou}, C. and {Lichti}, G. and {Lin}, L. and {McBreen}, S. and {Preece}, R.~D. and {Rau}, A. and {Tierney}, D. and {Wilson-Hodge}, C.},
	Doi = {10.1088/0067-0049/199/1/18},
	Eid = {18},
	Eprint = {1201.3099},
	Journal = {\apjs},
	Keywords = {catalogs, gamma-ray burst: general},
	Month = mar,
	Pages = {18},
	Primaryclass = {astro-ph.HE},
	Title = {{The Fermi GBM Gamma-Ray Burst Catalog: The First Two Years}},
	Volume = 199,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0067-0049/199/1/18}}

@article{Amati+02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002A%26A...390...81A},
	Author = {{Amati}, L. and {Frontera}, F. and {Tavani}, M. and {in't Zand}, J.~J.~M. and {Antonelli}, A. and {Costa}, E. and {Feroci}, M. and {Guidorzi}, C. and {Heise}, J. and {Masetti}, N. and {Montanari}, E. and {Nicastro}, L. and {Palazzi}, E. and {Pian}, E. and {Piro}, L. and {Soffitta}, P.},
	Date-Added = {2012-02-22 06:58:37 +0000},
	Date-Modified = {2012-02-23 06:41:12 +0000},
	Doi = {10.1051/0004-6361:20020722},
	Eprint = {arXiv:astro-ph/0205230},
	Journal = {\aap},
	Keywords = {gamma-rays: bursts, gamma rays: observations, X-rays: general},
	Month = jul,
	Pages = {81-89},
	Title = {{Intrinsic spectra and energetics of BeppoSAX Gamma-Ray Bursts with known redshifts}},
	Volume = 390,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20020722}}

@article{PelassaLLE,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010arXiv1002.2617P},
	Archiveprefix = {arXiv},
	Author = {{Pelassa}, V. and {Preece}, R. and {Piron}, F. and {Omodei}, N. and {Guiriec}, S. and {Fermi LAT}, f.~t. and {GBM collaborations}},
	Eprint = {1002.2617},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = feb,
	Primaryclass = {astro-ph.HE},
	Title = {{The LAT Low-Energy technique for Fermi Gamma-Ray Bursts spectral analysis}},
	Year = 2010}

@article{Guiriec2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2011ApJ...727L..33G},
	Archiveprefix = {arXiv},
	Author = {{Guiriec}, S. and {Connaughton}, V. and {Briggs}, M.~S. and {Burgess}, M. and {Ryde}, F. and {Daigne}, F. and {M{\'e}sz{\'a}ros}, P. and {Goldstein}, A. and {McEnery}, J. and {Omodei}, N. and {Bhat}, P.~N. and {Bissaldi}, E. and {Camero-Arranz}, A. and {Chaplin}, V. and {Diehl}, R. and {Fishman}, G. and {Foley}, S. and {Gibby}, M. and {Giles}, M.~M. and {Greiner}, J. and {Gruber}, D. and {von Kienlin}, A. and {Kippen}, M. and {Kouveliotou}, C. and {McBreen}, S. and {Meegan}, C.~A. and {Paciesas}, W. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and {van der Horst}, A.~J. and {Wilson-Hodge}, C.},
	Doi = {10.1088/2041-8205/727/2/L33},
	Eprint = {1010.4601},
	Journal = {\apjl},
	Keywords = {acceleration of particles, gamma-ray burst: individual: GRB 1000724B, gamma rays: stars, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
	Month = feb,
	Pages = {L33+},
	Primaryclass = {astro-ph.HE},
	Title = {{Detection of a Thermal Spectral Component in the Prompt Emission of GRB 100724B}},
	Volume = 727,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/727/2/L33}}

@article{Massaro2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010ApJ...714L.299M},
	Archiveprefix = {arXiv},
	Author = {{Massaro}, F. and {Grindlay}, J.~E. and {Paggi}, A.},
	Doi = {10.1088/2041-8205/714/2/L299},
	Eprint = {1004.2492},
	Journal = {\apjl},
	Keywords = {acceleration of particles, gamma-ray burst: general, radiation mechanisms: non-thermal},
	Month = may,
	Pages = {L299-L302},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray Bursts in the Fermi Era: The Spectral Energy Distribution of the Prompt Emission}},
	Volume = 714,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/714/2/L299}}

@article{GRB100728A_LATpaper,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2011ApJ...734L..27A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bonamente}, E. and {Bonnell}, J. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cecchi}, C. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {de Angelis}, A. and {de Palma}, F. and {Dermer}, C.~D. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and { Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kerr}, M. and {Kn{\"o}dlseder}, J. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lee}, S.-H. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lubrano}, P. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monzani}, M.~E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Naumann-Godo}, M. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Paciesas}, W.~S. and {Pelassa}, V. and {Pesce-Rollins}, M. and {Pierbattista}, M. and {Piron}, F. and {Porter}, T.~A. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and { Reyes}, L.~C. and {Roth}, M. and {Sadrozinski}, H.~F.-W. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Sonbas}, E. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Strickman}, M.~S. and {Takahashi}, H. and {Tanaka}, T. and {Tanaka}, Y. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and {Yang}, Z. and {Ziegler}, M. and {Piro}, L. and {Fermi Collaboration}},
	Doi = {10.1088/2041-8205/734/2/L27},
	Eprint = {1104.5496},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB100728A, radiation mechanisms: non-thermal},
	Month = jun,
	Pages = {L27+},
	Primaryclass = {astro-ph.HE},
	Title = {{Detection of High-energy Gamma-Ray Emission During the X-Ray Flaring Activity in GRB 100728A}},
	Volume = 734,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/734/2/L27}}

@article{Protassov2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2002ApJ...571..545P},
	Author = {{Protassov}, R. and {van Dyk}, D.~A. and {Connors}, A. and {Kashyap}, V.~L. and {Siemiginowska}, A.},
	Doi = {10.1086/339856},
	Eprint = {arXiv:astro-ph/0201547},
	Journal = {\apj},
	Keywords = {Methods: Statistical},
	Month = may,
	Pages = {545-559},
	Title = {{Statistics, Handle with Care: Detecting Multiple Model Components with the Likelihood Ratio Test}},
	Volume = 571,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/339856}}

@article{GRB080825C_LATpaper,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2009ApJ...707..580A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}, G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cecchi}, C. and {Chaplin}, V. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Gibby}, L. and {Giebels}, B. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Komin}, N. and {Kouveliotou}, C. and {Kuehn}, F. and {Kuss}, M. and {Latronico}, L. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and { Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Ylinen}, T. and {Ziegler}, M.},
	Doi = {10.1088/0004-637X/707/1/580},
	Eprint = {0910.4192},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = dec,
	Pages = {580-592},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Observations of High-energy Gamma-ray Emission from GRB 080825C}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/707/1/580}}

@article{2010GCN..10698...1F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10698...1F},
	Author = {{Frail}, D.~A. and {Chandra}, P. and {Cenko}, S.~B. and {Harrison}, F.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A : EVLA radio detection.}},
	Volume = 10698,
	Year = 2010}

@article{2010GCN..10697...1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10697...1K},
	Author = {{Kamble}, A.~P. and {van der Horst}, A.~J. and {Wijers}, R.~A.~M.~J. and {Rol}, E. and {Kouveliotou}, C. and {Wiersema}, K.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A : WSRT radio detection.}},
	Volume = 10697,
	Year = 2010}

@article{2010GCN..10641...1U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10641...1U},
	Author = {{Urata}, Y. and {Huang}, K.~Y.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A: CFHT optical observations.}},
	Volume = 10641,
	Year = 2010}

@article{2010GCN..10632...1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10632...1P},
	Author = {{Page}, K.~L. and {Cannizzo}, J.~K.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A: confirmation of the X-ray afterglow.}},
	Volume = 10632,
	Year = 2010}

@article{2010GCN..10618...1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10618...1M},
	Author = {{Moskvitin}, A. and {Fatkhullin}, T. and {Sokolov}, V.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB100414A: SAO RAS optical observations.}},
	Volume = 10618,
	Year = 2010}

@article{2010GCN.10610....1U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10610....1U},
	Author = {{Uehara}, T. and {Hanabata}, Y. and {Takahashi}, T. and {Fukazawa}, Y. and {Yamaoka}, K. and {Sugita}, S. and {Terada}, Y. and {Tashiro}, M. and {Hong}, S. and {Endo}, A. and {Onda}, K. and {Sugasahara}, T. and {Iwakiri}, W. and {Ohno}, M. and {Kokubun}, M. and {Nakagawa}, Y.~E. and {Suzuki}, M. and {Tamagawa}, T. and {Ohmori}, N. and {Daikyuji}, A. and {Sonoda}, E. and {Kono}, K. and {Hayashi}, H. and {Noda}, K. and {Nishioka}, Y. and {Yamauchi}, M. and {Vasquez}, N. and {Urata}, Y. and {Lin}, H.~M. and {Tsai}, P. and {Enoto}, T. and {Nakazawa}, K. and {Makishima}, K.},
	Journal = {GRB Coordinates Network, Circular Service, 10610, 1 (2010)},
	Title = {{GRB 100414A: Suzaku WAM observation of the prompt emission.}},
	Volume = 610,
	Year = 2010}

@article{2010GCN..10609...1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10609...1L},
	Author = {{Landsman}, W. and {Cannizzo}, J.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A: Swift/UVOT observations.}},
	Volume = 10609,
	Year = 2010}

@article{2010GCN.10608....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10608....1C},
	Author = {{Cucchiara}, A.},
	Journal = {GRB Coordinates Network, Circular Service, 10608, 1 (2010)},
	Title = {{GRB 100414A: Gemini-N observation (correction).}},
	Volume = 608,
	Year = 2010}

@article{2010GCN..10607...1F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10607...1F},
	Author = {{Filgas}, R. and {Kruehler}, T. and {Greiner}, J.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A: GROND detection of the optical afterglow.}},
	Volume = 10607,
	Year = 2010}

@article{2010GCN..10606...1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10606...1C},
	Author = {{Cucchiara}, A. and {Fox}, D.~B.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A: Gemini-N candidate and redshift.}},
	Volume = 10606,
	Year = 2010}

@article{2010GCN..10605...1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10605...1P},
	Author = {{Page}, K.~L. and {Evans}, P.~A. and {Goad}, M.~R.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A: enhanced Swift-XRT position of candidate afterglow.}},
	Volume = 10605,
	Year = 2010}

@article{2010GCN.10603....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10603....1C},
	Author = {{Cenko}, S.~B. and {Rau}, A. and {Ofek}, E.~O. and {Nugent}, P.~E. and {Greiner}, J. and {Kulkarni}, S.~R.},
	Journal = {GRB Coordinates Network, Circular Service, 10603, 1 (2010)},
	Title = {{GRB 100414A: Palomar transient factory observations.}},
	Volume = 603,
	Year = 2010}

@article{2010GCN..10601...1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10601...1P},
	Author = {{Page}, K.~L. and {Racusin}, J.~L. and {Kennea}, J.~A. and {Cannizzo}, J.~K.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A: Swift-XRT detection of a possible X-ray afterglow.}},
	Volume = 10601,
	Year = 2010}

@article{2010GCN.10599....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10599....1G},
	Author = {{Golenetskii}, S. and {Aptekar}, R. and {Mazets}, E. and {Pal'Shin}, V. and {Frederiks}, D. and {Oleynik}, P. and {Ulanov}, M. and {Svinkin}, D. and {Cline}, T. and {Yamaoka}, K. and {Ohno}, M. and {Fukazawa}, Y. and {Takahashi}, T. and {Tashiro}, M. and {Terada}, Y. and {Murakami}, T. and {Makishima}, K. and {Hanabata}, Y. and {Connaughton}, V. and {Briggs}, M.~S. and {Meegan}, C.~A. and {Hurley}, K.},
	Journal = {GRB Coordinates Network, Circular Service, 10599, 1 (2010)},
	Title = {{GRB 100414A: IPN localization.}},
	Volume = 599,
	Year = 2010}

@article{2010GCN.10598....1F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10598....1F},
	Author = {{Frederiks}, D.},
	Journal = {GRB Coordinates Network, Circular Service, 10598, 1 (2010)},
	Title = {{Konus-wind observation of GRB 100414A (correction to GCN 10597).}},
	Volume = 598,
	Year = 2010}

@article{2010GCN.10597....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10597....1G},
	Author = {{Golenetskii}, S. and {Aptekar}, R. and {Frederiks}, D. and {Mazets}, E. and {Pal'Shin}, V. and {Oleynik}, P. and {Ulanov}, M. and {Svinkin}, D. and {Cline}, T.},
	Journal = {GRB Coordinates Network, Circular Service, 10597, 1 (2010)},
	Title = {{Konus-wind observation of GRB 100414B.}},
	Volume = 597,
	Year = 2010}

@article{2010GCN..10595...1F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10595...1F},
	Author = {{Foley}, S.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100414A: Fermi GBM detection.}},
	Volume = 10595,
	Year = 2010}

@article{2010GCN.10594....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10594....1T},
	Author = {{Takahashi}, H. and {Ohno}, M. and {Omodei}, N.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10594, \#1 (2010)},
	Title = {{GRB100414A: Fermi LAT detection.}},
	Volume = 10594,
	Year = 2010}

@article{2010GCN.10548....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10548....1D},
	Author = {{de Palma}, F. and {Uehara}, T. and {Bregeon}, J. and {Pelassa}, V. and {Chiang}, J. and {Piron}, F. and {Omodei}, N.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10548, \#1 (2010)},
	Title = {{GRB 100325A: Fermi LAT detection.}},
	Volume = 10548,
	Year = 2010}

@article{2010GCN..10546...1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN..10546...1V},
	Author = {{von Kienlin}, A.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 100325A: Fermi GBM detection.}},
	Volume = 10546,
	Year = 2010}

@article{2010GCN.10450....1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10450....1P},
	Author = {{Piron}, F. and {Ohno}, M. and {de Palma}, F. and {Moretti}, E. and {McEnery}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10450, \#1 (2010)},
	Title = {{GRB 100225A: Fermi LAT detection.}},
	Volume = 10450,
	Year = 2010}

@article{2010GCN.10333....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10333....1M},
	Author = {{McEnery}, J. and {Chiang}, J. and {Omodei}, N. and {Nakamori}, T.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10333, \#1 (2010)},
	Title = {{GRB 100116A: Fermi LAT detection.}},
	Volume = 10333,
	Year = 2010}

@article{2009GCN.10163....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN.10163....1D},
	Author = {{de Palma}, F. and {Omodei}, N. and {McEnery}, J. and {Vasileiou}, V.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10163, \#1 (2009)},
	Title = {{GRB 091031: Fermi LAT detection of a faint burst.}},
	Volume = 10163,
	Year = 2009}

@article{2009GCN.10114....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN.10114....1B},
	Author = {{Bouvier}, A. and {McEnery}, J. and {Chiang}, J. and {Kocevski}, D. and {Moretti}, E. and {Vasileiou}, V. and {Piron}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10114, \#1 (2009)},
	Title = {{GRB 091024: Fermi LAT upper limits.}},
	Volume = 10114,
	Year = 2009}

@article{2009GCN.10128....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN.10128....1K},
	Author = {{Kocevski}, D. and {Bouvier}, A. and {McEnery}, J. and {Chiang}, J. and {Moretti}, E. and {Vasileiou}, V. and {Piron}, F.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10128, \#1 (2009)},
	Title = {{Fermi LAT upper limits on GRB 091010.}},
	Volume = 10128,
	Year = 2009}

@article{2009GCN..9985....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9985....1M},
	Author = {{McEnery}, J. and {Chiang}, J. and {Hanabata}, Y.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 091003A: Fermi LAT detection.}},
	Volume = 9985,
	Year = 2009}

@article{2009GCN..9051....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9051....1D},
	Author = {{de Ugarte Postigo}, A. and {Xu}, D. and {Malesani}, D. and {Hjorth}, J. and {Fynbo}, J.~P.~U. and {Jakobsson}, P. and {Adamo}, A.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB090323: optical observations from NOT.}},
	Volume = 9051,
	Year = 2009}

@article{2009GCN..9026....1U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9026....1U},
	Author = {{Updike}, A.~C. and {Filgas}, R. and {Kruehler}, T. and {Greiner}, J. and {McBreen}, S.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090323: GROND detection of the afterglow and photo-z.}},
	Volume = 9026,
	Year = 2009}

@article{2008GCN..8726....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8726....1M},
	Author = {{McEnery}, J.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB081224: LAT retraction.}},
	Volume = 8726,
	Year = 2008}

@article{2008GCN..8684....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8684....1M},
	Author = {{McEnery}, J.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB081215A: Fermi-LAT observations.}},
	Volume = 8684,
	Year = 2008}

@article{2008GCN..8183....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8183....1B},
	Author = {{Bouvier}, A. and {Band}, D. and {Bregeon}, J. and {Chiang}, J. and {Cutini}, S. and {Dingus}, B. and {Gehrels}, N. and {Fukazawa}, Y. and {Hayashida}, M. and {Longo}, F. and {McEnery}, J. and {Ohno}, M. and {Omodei}, N. and {Pelassa}, V. and {Piron}, F. and {Sanchez}, D. and {Scargle}, J. and {Tajima}, H. and {Tanaka}, T. and {Thayer}, G.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB080825C: Fermi-LAT observations.}},
	Volume = 8183,
	Year = 2008}

@article{Corsi081024B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...524A..92C},
	Archiveprefix = {arXiv},
	Author = {{Corsi}, A. and {Guetta}, D. and {Piro}, L.},
	Doi = {10.1051/0004-6361/200912461},
	Eprint = {0905.1513},
	Journal = {\aap},
	Keywords = {gamma-rays burst: individual: GRB 081024B, X-rays: individuals: GRB 081024B, X-rays: bursts, radiation mechanisms: non-thermal},
	Month = dec,
	Pages = {A92},
	Primaryclass = {astro-ph.CO},
	Title = {{GeV emission from short gamma-ray bursts: the case of GRB 081024B}},
	Volume = 524,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200912461}}

@article{LAT081024B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...712..558A},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and {Baughman}, B.~M. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burgess}, J.~M. and {Burnett}, T.~H. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Silva}, E.~d.~C.~e. and { Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Fishman}, G. and {Focke}, W.~B. and {Fortin}, P. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giebels}, B. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Haynes}, R.~H. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kocian}, M.~L. and {Komin}, N. and {Kouveliotou}, C. and {Kuehn}, F. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ripken}, J. and {Ritz}, S. and {Rochester}, L.~S. and { Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tagliaferri}, G. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Troja}, E. and {Uchiyama}, Y. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.},
	Doi = {10.1088/0004-637X/712/1/558},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 081024B},
	Month = mar,
	Pages = {558-564},
	Title = {{Fermi Detection of Delayed GeV Emission from the Short Gamma-Ray Burst 081024B}},
	Volume = 712,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/712/1/558}}

@article{GBMGCN_081006,
	Author = {{van der Horst }, A.~J.},
	Date-Added = {2011-07-07 12:08:38 -0700},
	Date-Modified = {2011-07-07 12:10:30 -0700},
	Journal = {GRB Coordinates Network},
	Title = {{GRB081006: Fermi GBM detection}},
	Volume = {8341},
	Year = {2008}}

@article{Butler+07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...671..656B},
	Archiveprefix = {arXiv},
	Author = {{Butler}, N.~R. and {Kocevski}, D. and {Bloom}, J.~S. and {Curtis}, J.~L.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 06:42:08 +0000},
	Doi = {10.1086/522492},
	Eprint = {0706.1275},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Methods: Statistical},
	Month = dec,
	Pages = {656-677},
	Title = {{A Complete Catalog of Swift Gamma-Ray Burst Spectra and Durations: Demise of a Physical Origin for Pre-Swift High-Energy Correlations}},
	Volume = 671,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/522492}}

@article{GRB090510:Nature,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Natur.462..331A},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Bloom}, E.~D. and {Bonamente}, E. and {Bonnell}, J. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burgess}, J.~M. and {Burnett}, T.~H. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chaplin}, V. and {Charles}, E. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Dingus}, B.~L. and {Do Couto E Silva}, E. and {Drell}, P.~S. and { Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Fishman}, G. and {Focke}, W.~B. and {Foschini}, L. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Gibby}, L. and {Giebels}, B. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grondin}, {M.-H.} and {Grove}, J.~E. and {Grupe}, D. and {Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Hoversten}, E.~A. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kouveliotou}, C. and {Kuehn}, F. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Longo} , F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Ramirez-Ruiz}, E. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and { Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, {H.~F.-W.} and {Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M. and {the Fermi LAT Collaboration}},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 05:38:08 +0000},
	Doi = {10.1038/nature08574},
	Journal = {\nat},
	Month = nov,
	Pages = {331-334},
	Title = {{A limit on the variation of the speed of light arising from quantum gravity effects}},
	Volume = 462,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/nature08574}}

@article{1994MNRAS.270..480T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994MNRAS.270..480T},
	Author = {{Thompson}, C.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2011-07-05 16:52:08 -0700},
	Journal = {\mnras},
	Month = oct,
	Pages = {480},
	Title = {{A Model of Gamma-Ray Bursts}},
	Volume = 270,
	Year = 1994}

@article{Cenko+11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...732...29C},
	Archiveprefix = {arXiv},
	Author = {{Cenko}, S.~B. and {Frail}, D.~A. and {Harrison}, F.~A. and {Haislip}, J.~B. and {Reichart}, D.~E. and {Butler}, N.~R. and {Cobb}, B.~E. and {Cucchiara}, A. and {Berger}, E. and {Bloom}, J.~S. and {Chandra}, P. and {Fox}, D.~B. and {Perley}, D.~A. and {Prochaska}, J.~X. and {Filippenko}, A.~V. and {Glazebrook}, K. and {Ivarsen}, K.~M. and {Kasliwal}, M.~M. and {Kulkarni}, S.~R. and {LaCluyze}, A.~P. and {Lopez}, S. and {Morgan}, A.~N. and {Pettini}, M. and {Rana}, V.~R.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 05:52:53 +0000},
	Doi = {10.1088/0004-637X/732/1/29},
	Eprint = {1004.2900},
	Journal = {\apj},
	Keywords = {cosmology: observations, gamma-ray burst: general, radio continuum: general},
	Month = may,
	Pages = {29},
	Primaryclass = {astro-ph.HE},
	Title = {{Afterglow Observations of Fermi Large Area Telescope Gamma-ray Bursts and the Emerging Class of Hyper-energetic Events}},
	Volume = 732,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/732/1/29}}

@article{2008A&A...491L..25G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...491L..25G},
	Archiveprefix = {arXiv},
	Author = {{Giuliani}, A. and {Mereghetti}, S. and {Fornari}, F. and {Del Monte}, E. and {Feroci}, M. and {Marisaldi}, M. and {Esposito}, P. and {Perotti}, F. and {Tavani}, M. and {Argan}, A. and {Barbiellini}, G. and {Boffelli}, F. and {Bulgarelli}, A. and {Caraveo}, P. and {Cattaneo}, P.~W. and {Chen}, A.~W. and {Costa}, E. and {D'Ammando}, F. and {di Cocco}, G. and {Donnarumma}, I. and {Evangelista}, Y. and {Fiorini}, M. and {Fuschino}, F. and {Galli}, M. and {Gianotti}, F. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Lipari}, P. and {Longo}, F. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Piano}, G. and {Picozza}, P. and {Prest}, M. and {Pucella}, G. and {Rapisarda}, M. and {Rappoldi}, A. and {Soffitta}, P. and {Trifoglio}, M. and {Trois}, A. and {Vallazza}, E. and {Vercellone}, S. and {Zanello}, D. and {Salotti}, L. and {Cutini}, S. and {Pittori}, C. and {Preger}, B. and {Santolamazza}, P. and {Verrecchia}, F. and {Gehrels}, N. and {Page}, K. and {Burrows}, D. and { Rossi}, A. and {Hurley}, K. and {Mitrofanov}, I. and {Boynton}, W.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2011-07-05 16:52:08 -0700},
	Doi = {10.1051/0004-6361:200810737},
	Eprint = {0809.1230},
	Journal = {\aap},
	Keywords = {gamma rays: bursts},
	Month = nov,
	Pages = {L25-L28},
	Title = {{AGILE detection of delayed gamma-ray emission from GRB 080514B}},
	Volume = 491,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200810737}}

@article{GRB090510:Agile,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...708L..84G},
	Archiveprefix = {arXiv},
	Author = {{Giuliani}, A. and {Fuschino}, F. and {Vianello}, G. and {Marisaldi}, M. and {Mereghetti}, S. and {Tavani}, M. and {Cutini}, S. and {Barbiellini}, G. and {Longo}, F. and {Moretti}, E. and {Feroci}, M. and {Del Monte}, E. and {Argan}, A. and {Bulgarelli}, A. and {Caraveo}, P. and {Cattaneo}, P.~W. and {Chen}, A.~W. and {Contessi}, T. and {D'Ammando}, F. and {Costa}, E. and {De Paris}, G. and {Di Cocco}, G. and {Donnarumma}, I. and {Evangelista}, Y. and {Ferrari}, A. and {Fiorini}, M. and {Galli}, M. and {Gianotti}, F. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Lipari}, P. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Perotti}, F. and {Piano}, G. and {Picozza}, P. and {Pilia}, M. and {Pucella}, G. and {Prest}, M. and {Rapisarda}, M. and {Rappoldi}, A. and {Rubini}, A. and {Sabatini}, S. and {Scalise}, E. and {Striani}, E. and {Soffitta}, P. and {Trifoglio}, M. and {Trois}, A. and {Vallazza}, E. and {Vercellone}, S. and {Vittorini}, V. and {Zambra}, A. and { Zanello}, D. and {Pittori}, C. and {Verrecchia}, F. and {Santolamazza}, P. and {Giommi}, P. and {Colafrancesco}, S. and {Antonelli}, L.~A. and {Salotti}, L.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 05:45:29 +0000},
	Doi = {10.1088/2041-8205/708/2/L84},
	Eprint = {0908.1908},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts},
	Month = jan,
	Pages = {L84-L88},
	Title = {{AGILE Detection of Delayed Gamma-ray Emission From the Short Gamma-Ray Burst GRB 090510}},
	Volume = 708,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/708/2/L84}}

@article{Panaitescu+06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.366.1357P},
	Author = {{Panaitescu}, A. and {M{\'e}sz{\'a}ros}, P. and {Gehrels}, N. and {Burrows}, D. and {Nousek}, J.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 06:00:39 +0000},
	Doi = {10.1111/j.1365-2966.2005.09900.x},
	Eprint = {arXiv:astro-ph/0508340},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , shock waves , ISM: jets and outflows , gamma-rays: bursts},
	Month = mar,
	Pages = {1357-1366},
	Title = {{Analysis of the X-ray emission of nine Swift afterglows}},
	Volume = 366,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2005.09900.x}}

@article{1995Natur.374...94H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995Natur.374...94H},
	Author = {{Hurley}, K. and {Dingus}, B.~L. and {Mukherjee}, R. and {Sreekumar}, P. and {Kouveliotou}, C. and {Meegan}, C. and {Fishman}, G.~J. and {Band}, D. and {Ford}, L. and {Bertsch}, D. and {Cline}, T. and {Fichtel}, C. and {Hartman}, R. and {Hunter}, S. and {Thompson}, D.~J. and {Kanbach}, G. and {Mayer-Hasselwander}, H. and {von Montigny}, C. and {Sommer}, M. and {Lin}, Y. and {Nolan}, P. and {Michelson}, P. and {Kniffen}, D. and {Mattox}, J. and {Schneid}, E. and {Boer}, M. and {Niel}, M.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2011-07-05 16:52:08 -0700},
	Doi = {10.1038/374094b0},
	Journal = {\nat},
	Month = mar,
	Pages = {94},
	Title = {{Detection of a {$\gamma$}-ray burst of very long duration and very high energy}},
	Volume = 374,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/374094b0}}

@article{Ghisellini+10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.403..926G},
	Archiveprefix = {arXiv},
	Author = {{Ghisellini}, G. and {Ghirlanda}, G. and {Nava}, L. and {Celotti}, A.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 05:58:23 +0000},
	Doi = {10.1111/j.1365-2966.2009.16171.x},
	Eprint = {0910.2459},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-rays: bursts, gamma-rays: theory, X-rays: general},
	Month = apr,
	Pages = {926-937},
	Title = {{GeV emission from gamma-ray bursts: a radiative fireball?}},
	Volume = 403,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.16171.x}}

@article{2009GCN..8903....1O,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..8903....1O},
	Author = {{Ohno}, M. and {McEnery}, J. and {Pelassa}, V.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB090217: Fermi-LAT detection.}},
	Volume = 8903,
	Year = 2009}

@article{Levesque+09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.401..963L},
	Archiveprefix = {arXiv},
	Author = {{Levesque}, E.~M. and {Bloom}, J.~S. and {Butler}, N.~R. and {Perley}, D.~A. and {Cenko}, S.~B. and {Prochaska}, J.~X. and {Kewley}, L.~J. and {Bunker}, A. and {Chen}, {H.-W.} and {Chornock}, R. and {Filippenko}, A.~V. and {Glazebrook}, K. and {Lopez}, S. and {Masiero}, J. and {Modjaz}, M. and {Morgan}, A. and {Poznanski}, D.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 05:53:09 +0000},
	Doi = {10.1111/j.1365-2966.2009.15733.x},
	Eprint = {0907.1661},
	Journal = {\mnras},
	Keywords = {galaxies: ISM, gamma-rays: bursts},
	Month = jan,
	Pages = {963-972},
	Title = {{GRB090426: the environment of a rest-frame 0.35-s gamma-ray burst at a redshift of 2.609}},
	Volume = 401,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.15733.x}}

@article{Stecker+06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...648..774S},
	Author = {{Stecker}, F.~W. and {Malkan}, M.~A. and {Scully}, S.~T.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 07:03:02 +0000},
	Doi = {10.1086/506188},
	Eprint = {arXiv:astro-ph/0510449},
	Journal = {\apj},
	Keywords = {Cosmology: Diffuse Radiation, Gamma Rays: Observations},
	Month = sep,
	Pages = {774-783},
	Title = {{Intergalactic Photon Spectra from the Far-IR to the UV Lyman Limit for 0 {\lt} z {\lt} 6 and the Optical Depth of the Universe to High-Energy Gamma Rays}},
	Volume = 648,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/506188}}

@article{Racusin+09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...698...43R},
	Archiveprefix = {arXiv},
	Author = {{Racusin}, J.~L. and {Liang}, E.~W. and {Burrows}, D.~N. and {Falcone}, A. and {Sakamoto}, T. and {Zhang}, B.~B. and {Zhang}, B. and {Evans}, P. and {Osborne}, J.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 06:26:58 +0000},
	Doi = {10.1088/0004-637X/698/1/43},
	Eprint = {0812.4780},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, radiation mechanisms: non-thermal, X-rays: bursts},
	Month = jun,
	Pages = {43-74},
	Title = {{Jet Breaks and Energetics of Swift Gamma-Ray Burst X-Ray Afterglows}},
	Volume = 698,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/698/1/43}}

@article{1998ApJ...495..597L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...495..597L},
	Author = {{Loeb}, A. and {Perna}, R.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2011-07-05 16:52:08 -0700},
	Doi = {10.1086/305337},
	Eprint = {arXiv:astro-ph/9708159},
	Journal = {\apj},
	Keywords = {COSMOLOGY: THEORY, GAMMA RAYS: BURSTS, COSMOLOGY: GRAVITATIONAL LENSING},
	Month = mar,
	Pages = {597},
	Title = {{Microlensing of Gamma-Ray Burst Afterglows}},
	Volume = 495,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/305337}}

@article{Panaitescu+05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.362..921P},
	Author = {{Panaitescu}, A.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 06:00:43 +0000},
	Doi = {10.1111/j.1365-2966.2005.09352.x},
	Eprint = {arXiv:astro-ph/0506577},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, shock waves, ISM: jets and outflows, gamma-rays: bursts},
	Month = sep,
	Pages = {921-930},
	Title = {{Models for achromatic light-curve breaks in gamma-ray burst afterglows: jets, structured outflows and energy injection}},
	Volume = 362,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2005.09352.x}}

@article{2005LRR.....8....5M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005LRR.....8....5M},
	Author = {{Mattingly}, D.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2011-07-05 16:52:08 -0700},
	Eprint = {arXiv:gr-qc/0502097},
	Journal = {Living Reviews in Relativity},
	Keywords = {Experimental Foundations of Gravitation},
	Month = sep,
	Pages = {5},
	Title = {{Modern Tests of Lorentz Invariance}},
	Volume = 8,
	Year = 2005}

@article{McBreen+10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...516A..71M},
	Archiveprefix = {arXiv},
	Author = {{McBreen}, S. and {Kr{\"u}hler}, T. and {Rau}, A. and {Greiner}, J. and {Kann}, D.~A. and {Savaglio}, S. and {Afonso}, P. and {Clemens}, C. and {Filgas}, R. and {Klose}, S. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and {Olivares E.}, F. and {Rossi}, A. and {Szokoly}, G.~P. and {Updike}, A. and {Yolda{\c s}}, A.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 06:47:30 +0000},
	Doi = {10.1051/0004-6361/200913734},
	Eprint = {1003.3885},
	Journal = {\aap},
	Keywords = {gamma-ray burst: individual: GRB 090323, gamma-ray burst: individual: GRB 090328, gamma-ray burst: individual: GRB 090510, gamma-ray burst: individual: GRB 090902B},
	Month = jun,
	Pages = {A71},
	Primaryclass = {astro-ph.HE},
	Title = {{Optical and near-infrared follow-up observations of four Fermi/LAT GRBs: redshifts, afterglows, energetics, and host galaxies}},
	Volume = 516,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200913734}}

@article{DePasquale+10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...709L.146D},
	Archiveprefix = {arXiv},
	Author = {{De Pasquale}, M. and {Schady}, P. and {Kuin}, N.~P.~M. and {Page}, M.~J. and {Curran}, P.~A. and {Zane}, S. and {Oates}, S.~R. and {Holland}, S.~T. and {Breeveld}, A.~A. and {Hoversten}, E.~A. and {Chincarini}, G. and {Grupe}, D. and {Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and { de Angelis}, A. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Fishman}, G. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and { Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, {H.~F.-W.} and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and { Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Starck}, {J.-L.} and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 06:07:39 +0000},
	Doi = {10.1088/2041-8205/709/2/L146},
	Eprint = {0910.1629},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB090510, relativistic processes, shock waves},
	Month = feb,
	Pages = {L146-L151},
	Title = {{Swift and Fermi Observations of the Early Afterglow of the Short Gamma-Ray Burst 090510}},
	Volume = 709,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/709/2/L146}}

@article{Cenko+09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...711..641C},
	Archiveprefix = {arXiv},
	Author = {{Cenko}, S.~B. and {Frail}, D.~A. and {Harrison}, F.~A. and {Kulkarni}, S.~R. and {Nakar}, E. and {Chandra}, P.~C. and {Butler}, N.~R. and {Fox}, D.~B. and {Gal-Yam}, A. and {Kasliwal}, M.~M. and {Kelemen}, J. and {Moon}, {D.-S.} and {Ofek}, E.~O. and {Price}, P.~A. and {Rau}, A. and {Soderberg}, A.~M. and {Teplitz}, H.~I. and {Werner}, M.~W. and {Bock}, {D.~C.-J.} and {Bloom}, J.~S. and {Starr}, D.~A. and {Filippenko}, A.~V. and {Chevalier}, R.~A. and {Gehrels}, N. and {Nousek}, J.~N. and {Piran}, T.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 05:52:42 +0000},
	Doi = {10.1088/0004-637X/711/2/641},
	Eprint = {0905.0690},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, X-rays: individual: GRB 050820A GRB 050904 GRB 060418 GRB 070125 GRB 080319B},
	Month = mar,
	Pages = {641-654},
	Title = {{The Collimation and Energetics of the Brightest Swift Gamma-ray Bursts}},
	Volume = 711,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/711/2/641}}

@article{Atwood:09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...697.1071A},
	Archiveprefix = {arXiv},
	Author = {{Atwood}, W.~B. and {Abdo}, A.~A. and {Ackermann}, M. and {Althouse}, W. and {Anderson}, B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}, G. and {Bartelt}, J. and {Bastieri}, D. and {Baughman}, B.~M. and {Bechtol}, K. and {B{\'e}d{\'e}r{\`e}de}, D. and {Bellardi}, F. and {Bellazzini}, R. and {Berenji}, B. and {Bignami}, G.~F. and {Bisello}, D. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bogart}, J.~R. and {Bonamente}, E. and {Bonnell}, J. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Busetto}, G. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carius}, S. and {Carlson}, P. and {Casandjian}, J.~M. and {Cavazzuti}, E. and {Ceccanti}, M. and {Cecchi}, C. and {Charles}, E. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Chipaux}, R. and {Cillis}, A.~N. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and { Condamoor}, S. and {Conrad}, J. and {Corbet}, R. and {Corucci}, L. and {Costamante}, L. and {Cutini}, S. and {Davis}, D.~S. and {Decotigny}, D. and {DeKlotz}, M. and {Dermer}, C.~D. and {de Angelis}, A. and {Digel}, S.~W. and {do Couto e Silva}, E. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Edmonds}, Y. and {Fabiani}, D. and {Farnier}, C. and {Favuzzi}, C. and {Flath}, D.~L. and {Fleury}, P. and {Focke}, W.~B. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Gentit}, F.-X. and {Germani}, S. and {Giebels}, B. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Haller}, G. and {Harding}, A.~K. and {Hart}, P.~A. and {Hays}, E. and {Healey}, S.~E. and {Hirayama}, M. and {Hjalmarsdotter}, L. and {Horn}, R. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johansson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, T.~J. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kavelaars}, A. and {Kawai}, N. and {Kelly}, H. and {Kerr}, M. and {Klamra}, W. and {Kn{\"o}dlseder}, J. and {Kocian}, M.~L. and {Komin}, N. and {Kuehn}, F. and {Kuss}, M. and {Landriu}, D. and {Latronico}, L. and {Lee}, B. and {Lee}, S.-H. and {Lemoine-Goumard}, M. and {Lionetto}, A.~M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Marangelli}, B. and {Massai}, M.~M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Menon}, N. and {Meurer}, C. and {Michelson}, P.~F. and {Minuti}, M. and {Mirizzi}, N. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paccagnella}, A. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pearce}, M. and {Pepe}, M. and {Perazzo}, A. and {Pesce-Rollins}, M. and {Picozza}, P. and {Pieri}, L. and {Pinchera}, M. and {Piron}, F. and {Porter}, T.~A. and {Poupard}, L. and {Rain{\`o}}, S. and {Rando}, R. and {Rapposelli}, E. and {Razzano}, M. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Romani}, R.~W. and {Roth}, M. and {Russell}, J.~J. and {Ryde}, F. and {Sabatini}, S. and {Sadrozinski}, H.~F.-W. and {Sanchez}, D. and {Sander}, A. and {Sapozhnikov}, L. and {Parkinson}, P.~M.~S. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Scolieri}, G. and {Sgr{\`o}}, C. and {Share}, G.~H. and {Shaw}, M. and {Shimokawabe}, T. and {Shrader}, C. and {Sierpowska-Bartosik}, A. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Starck}, J.-L. and {Stephens}, T.~E. and { Strickman}, M.~S. and {Strong}, A.~W. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Tenze}, A. and {Tether}, S. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Tibolla}, O. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Turri}, M. and {Usher}, T.~L. and {Vilchez}, N. and {Vitale}, V. and {Wang}, P. and {Watters}, K. and {Winer}, B.~L. and {Wood}, K.~S. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-03-26 19:33:51 +0000},
	Doi = {10.1088/0004-637X/697/2/1071},
	Eprint = {0902.1089},
	Journal = {\apj},
	Keywords = {cosmic rays, galaxies: active, Galaxy: general, gamma rays: observations, Sun: X-rays, gamma rays, telescopes},
	Month = jun,
	Pages = {1071-1102},
	Title = {{The Large Area Telescope on the Fermi Gamma-Ray Space Telescope Mission}},
	Volume = 697,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/697/2/1071}}

@article{2008ApJ...685..361U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...685..361U},
	Archiveprefix = {arXiv},
	Author = {{Updike}, A.~C. and {Haislip}, J.~B. and {Nysewander}, M.~C. and {Fruchter}, A.~S. and {Kann}, D.~A. and {Klose}, S. and {Milne}, P.~A. and {Williams}, G.~G. and {Zheng}, W. and {Hergenrother}, C.~W. and {Prochaska}, J.~X. and {Halpern}, J.~P. and {Mirabal}, N. and {Thorstensen}, J.~R. and {van der Horst}, A.~J. and {Starling}, R.~L.~C. and {Racusin}, J.~L. and {Burrows}, D.~N. and {Kuin}, N.~P.~M. and {Roming}, P.~W.~A. and {Bellm}, E. and {Hurley}, K. and {Li}, W. and {Filippenko}, A.~V. and {Blake}, C. and {Starr}, D. and {Falco}, E.~E. and {Brown}, W.~R. and {Dai}, X. and {Deng}, J. and {Xin}, L. and {Qiu}, Y. and {Wei}, J. and {Urata}, Y. and {Nanni}, D. and {Maiorano}, E. and {Palazzi}, E. and {Greco}, G. and {Bartolini}, C. and {Guarnieri}, A. and {Piccioni}, A. and {Pizzichini}, G. and {Terra}, F. and {Misra}, K. and {Bhatt}, B.~C. and {Anupama}, G.~C. and {Fan}, X. and {Jiang}, L. and {Wijers}, R.~A.~M.~J. and {Reichart}, D.~E. and {Eid}, H.~A. and {Bryngelson}, G. and {Puls}, J. and { Goldthwaite}, R.~C. and {Hartmann}, D.~H.},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2011-07-05 16:52:08 -0700},
	Doi = {10.1086/590236},
	Eprint = {0805.1094},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = sep,
	Pages = {361-375},
	Title = {{The Rapidly Flaring Afterglow of the Very Bright and Energetic GRB 070125}},
	Volume = 685,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/590236}}

@article{Chevalier+00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...536..195C},
	Author = {{Chevalier}, R.~A. and {Li}, {Z.-Y.}},
	Date-Added = {2011-07-05 16:52:08 -0700},
	Date-Modified = {2012-02-23 05:59:48 +0000},
	Doi = {10.1086/308914},
	Eprint = {arXiv:astro-ph/9908272},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Stars: Mass Loss, Stars: Supernovae: General},
	Month = jun,
	Pages = {195-212},
	Title = {{Wind Interaction Models for Gamma-Ray Burst Afterglows: The Case for Two Types of Progenitors}},
	Volume = 536,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/308914}}

@article{EdelsonKrolik1998,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1988ApJ...333..646E},
	Author = {{Edelson}, R.~A. and {Krolik}, J.~H.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/166773},
	Journal = {\apj},
	Keywords = {ACTIVE GALACTIC NUCLEI, QUASARS, RADIO SOURCES (ASTRONOMY), SEYFERT GALAXIES, STELLAR LUMINOSITY, ULTRAVIOLET RADIATION, COMPUTATIONAL ASTROPHYSICS, CROSS CORRELATION, EMISSION SPECTRA, LINE SPECTRA},
	Month = oct,
	Pages = {646-659},
	Title = {{The discrete correlation function - A new method for analyzing unevenly sampled variability data}},
	Volume = 333,
	Year = 1988,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/166773}}

@article{Amati+06,
	Author = {Amati, L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:42:21 +0000},
	Journal = {MNRAS},
	Pages = {233},
	Volume = 372,
	Year = 2006}


@article{2007ApJ...664L...1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2007ApJ...664L...1P},
	Author = {{Pe'er}, A. and {Ryde}, F. and {Wijers}, R.~A.~M.~J. and {M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/520534},
	Eprint = {arXiv:astro-ph/0703734},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Plasmas, Radiation Mechanisms: Nonthermal, Radiation Mechanisms: Thermal},
	Month = jul,
	Pages = {L1-L4},
	Title = {{A New Method of Determining the Initial Size and Lorentz Factor of Gamma-Ray Burst Fireballs Using a Thermal Emission Component}},
	Volume = 664,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/520534}}

@article{2004ApJ...614..827R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2004ApJ...614..827R},
	Author = {{Ryde}, F.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/423782},
	Eprint = {arXiv:astro-ph/0406674},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations},
	Month = oct,
	Pages = {827-846},
	Title = {{The Cooling Behavior of Thermal Pulses in Gamma-Ray Bursts}},
	Volume = 614,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/423782}}

@article{2000ApJ...530..292M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2000ApJ...530..292M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/308371},
	Eprint = {arXiv:astro-ph/9908126},
	Journal = {\apj},
	Keywords = {COSMOLOGY: MISCELLANEOUS, GAMMA RAYS: BURSTS, RADIATION MECHANISMS: THERMAL},
	Month = feb,
	Pages = {292-298},
	Title = {{Steep Slopes and Preferred Breaks in Gamma-Ray Burst Spectra: The Role of Photospheres and Comptonization}},
	Volume = 530,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/308371}}

@article{2006ApJ...651..328L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2006ApJ...651..328L},
	Author = {{Li}, Z. and {Waxman}, E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/507413},
	Eprint = {arXiv:astro-ph/0603427},
	Journal = {\apj},
	Keywords = {Acceleration of Particles, Gamma Rays: Bursts, Magnetic Fields, Shock Waves},
	Month = nov,
	Pages = {328-332},
	Title = {{The Upstream Magnetic Field of Collisionless GRB Shocks}},
	Volume = 651,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/507413}}

@article{1995ApJ...453..583W,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/1995ApJ...453..583W},
	Author = {{Woods}, E. and {Loeb}, A.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/176421},
	Eprint = {arXiv:astro-ph/9503070},
	Journal = {\apj},
	Keywords = {COSMOLOGY: THEORY, GALAXIES: GENERAL, GAMMA RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL},
	Month = nov,
	Pages = {583},
	Title = {{Empirical Constraints on Source Properties and Host Galaxies of Cosmological Gamma-Ray Bursts}},
	Volume = 453,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/176421}}

@article{norris:2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...534..248N},
	Author = {{Norris}, J.~P. and {Marani}, G.~F. and {Bonnell}, J.~T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/308725},
	Eprint = {arXiv:astro-ph/9903233},
	Journal = {\apj},
	Keywords = {SUBJECT HEADING: GAMMA RAYS: BURSTS},
	Month = may,
	Pages = {248-257},
	Title = {{Connection between Energy-dependent Lags and Peak Luminosity in Gamma-Ray Bursts}},
	Volume = 534,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/308725}}

@article{foley:2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...484..143F},
	Author = {{Foley}, S. and {McGlynn}, S. and {Hanlon}, L. and {McBreen}, S. and {McBreen}, B.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1051/0004-6361:20078399},
	Eprint = {arXiv:0803.1821},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, gamma rays: observations},
	Month = jun,
	Pages = {143-157},
	Title = {{Global characteristics of GRBs observed with INTEGRAL and the inferred large population of low-luminosity GRBs}},
	Volume = 484,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20078399}}

@article{kocevski:2003,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...594..385K},
	Author = {{Kocevski}, D. and {Liang}, E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/376868},
	Eprint = {arXiv:astro-ph/0207052},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = sep,
	Pages = {385-389},
	Title = {{The Connection between Spectral Evolution and Gamma-Ray Burst Lag}},
	Volume = 594,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/376868}}

@article{hafizi:2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...465...67H},
	Author = {{Hafizi}, M. and {Mochkovitch}, R.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1051/0004-6361:20053790},
	Eprint = {arXiv:astro-ph/0702028},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, radiation mechanisms: non thermal},
	Month = apr,
	Pages = {67-70},
	Title = {{Is the time lag-luminosity relation of gamma-ray bursts a consequence of the Amati relation?}},
	Volume = 465,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20053790}}

@article{norris:2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...643..266N},
	Author = {{Norris}, J.~P. and {Bonnell}, J.~T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/502796},
	Eprint = {arXiv:astro-ph/0601190},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = may,
	Pages = {266-275},
	Title = {{Short Gamma-Ray Bursts with Extended Emission}},
	Volume = 643,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/502796}}

@article{yi:2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.367.1751Y},
	Author = {{Yi}, T. and {Liang}, E. and {Qin}, Y. and {Lu}, R.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1111/j.1365-2966.2006.10083.x},
	Eprint = {arXiv:astro-ph/0512270},
	Journal = {\mnras},
	Keywords = {methods: statistical, gamma-rays: bursts, gamma-rays: observations},
	Month = apr,
	Pages = {1751-1756},
	Title = {{On the spectral lags of the short gamma-ray bursts}},
	Volume = 367,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2006.10083.x}}

@article{hakkila:2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJS..169...62H},
	Author = {{Hakkila}, J. and {Giblin}, T.~W. and {Young}, K.~C. and {Fuller}, S.~P. and {Peters}, C.~D. and {Nolan}, C. and {Sonnett}, S.~M. and {Haglin}, D.~J. and {Roiger}, R.~J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/511306},
	Journal = {\apjs},
	Keywords = {Gamma Rays: Bursts, Methods: Data Analysis},
	Month = mar,
	Pages = {62-74},
	Title = {{A Gamma-Ray Burst Database of BATSE Spectral Lag and Internal Luminosity Function Values}},
	Volume = 169,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/511306}}

@article{norris:2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...579..386N},
	Author = {{Norris}, J.~P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/342747},
	Eprint = {arXiv:astro-ph/0201503},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gravitational Waves, Relativity, Stars: Supernovae: General},
	Month = nov,
	Pages = {386-403},
	Title = {{Implications of the Lag-Luminosity Relationship for Unified Gamma-Ray Burst Paradigms}},
	Volume = 579,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/342747}}

@article{Albert:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007arXiv0708.2889A},
	Author = {{Albert}, J. and {for the MAGIC Collaboration} and {Ellis}, J. and {Mavromatos}, N.~E. and {Nanopoulos}, D.~V. and {Sakharov}, A.~S. and {Sarkisyan}, E.~K.~G.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Eprint = {0708.2889},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics, General Relativity and Quantum Cosmology, High Energy Physics - Phenomenology, High Energy Physics - Theory},
	Month = aug,
	Title = {{Probing Quantum Gravity using Photons from a Mkn 501 Flare Observed by MAGIC}},
	Volume = 708,
	Year = 2007}

@article{Aptekar:95,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995SSRv...71..265A},
	Author = {{Aptekar}, R.~L. and {Frederiks}, D.~D. and {Golenetskii}, S.~V. and {Ilynskii}, V.~N. and {Mazets}, E.~P. and {Panov}, V.~N. and {Sokolova}, Z.~J. and {Terekhov}, M.~M. and {Sheshin}, L.~O. and {Cline}, T.~L. and {Stilwell}, D.~E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1007/BF00751332},
	Journal = {Space Science Reviews},
	Month = feb,
	Pages = {265-272},
	Title = {{Konus-W Gamma-Ray Burst Experiment for the GGS Wind Spacecraft}},
	Volume = 71,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/BF00751332}}

@article{Bahcall:00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000PhRvL..85.1362B},
	Author = {{Bahcall}, J.~N. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Eprint = {arXiv:hep-ph/0004019},
	Journal = {Physical Review Letters},
	Month = aug,
	Pages = {1362-1365},
	Title = {{5-10 GeV Neutrinos from Gamma-Ray Burst Fireballs}},
	Volume = 85,
	Year = 2000}

@article{Band:93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413..281B},
	Author = {{Band}, D. and {Matteson}, J. and {Ford}, L. and {Schaefer}, B. and {Palmer}, D. and {Teegarden}, B. and {Cline}, T. and {Briggs}, M. and {Paciesas}, W. and {Pendleton}, G. and {Fishman}, G. and {Kouveliotou}, C. and {Meegan}, C. and {Wilson}, R. and {Lestrade}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/172995},
	Journal = {\apj},
	Month = aug,
	Pages = {281-292},
	Title = {{BATSE observations of gamma-ray burst spectra. I - Spectral diversity}},
	Volume = 413,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/172995}}

@article{Band:02,
	Author = {Band, D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Journal = {Ap.J.},
	Pages = {806},
	Volume = 578,
	Year = 2002}

@article{Band:03,
	Author = {Band, D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Journal = {Ap.J.},
	Pages = {945},
	Volume = 588,
	Year = 2003}

@article{Band:06,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...644..378B},
	Author = {{Band}, D.~L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/503326},
	Journal = {Ap.J.},
	Month = jun,
	Pages = {378-384},
	Title = {{Postlaunch Analysis of Swift's Gamma-Ray Burst Detection Sensitivity}},
	Volume = 644,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/503326}}

@article{Baring+97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...481L..85B},
	Author = {{Baring}, M.~G. and {Harding}, A.~K.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:37:15 +0000},
	Doi = {10.1086/310665},
	Eprint = {arXiv:astro-ph/9704082},
	Journal = {\apjl},
	Month = jun,
	Pages = {L85},
	Title = {{Pair Production Absorption Troughs in Gamma-Ray Burst Spectra: A Potential Distance Discriminator}},
	Volume = 481,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/310665}}

@article{baring06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2006ApJ...650.1004B},
	Author = {{Baring}, M.~G.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/506960},
	Eprint = {arXiv:astro-ph/0606425},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal, Relativity},
	Month = oct,
	Pages = {1004-1019},
	Title = {{Temporal Evolution of Pair Attenuation Signatures in Gamma-Ray Burst Spectra}},
	Volume = 650,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/506960}}

@article{Barthelmy:05,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005SSRv..120..143B},
	Author = {{Barthelmy}, S.~D. and {Barbier}, L.~M. and {Cummings}, J.~R. and {Fenimore}, E.~E. and {Gehrels}, N. and {Hullinger}, D. and {Krimm}, H.~A. and {Markwardt}, C.~B. and {Palmer}, D.~M. and {Parsons}, A. and {Sato}, G. and {Suzuki}, M. and {Takahashi}, T. and {Tashiro}, M. and {Tueller}, J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1007/s11214-005-5096-3},
	Journal = {Space Science Reviews},
	Month = oct,
	Pages = {143-164},
	Title = {{The Burst Alert Telescope (BAT) on the SWIFT Midex Mission}},
	Volume = 120,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s11214-005-5096-3}}

@inproceedings{Battelino:07a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..921..478B},
	Author = {{Battelino}, M. and {Ryde}, F. and {Omodei}, N. and {Band}, D.~L.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1063/1.2757410},
	Editor = {{Ritz}, S. and {Michelson}, P. and {Meegan}, C.~A.},
	Month = jul,
	Pages = {478-479},
	Series = {American Institute of Physics Conference Series},
	Title = {{Simulation of prompt emission from GRBs with a photospheric component and its detectability by GLAST}},
	Volume = 921,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2757410}}

@article{beloborodov09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2009ApJ...703.1044B},
	Archiveprefix = {arXiv},
	Author = {{Beloborodov}, A.~M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1088/0004-637X/703/1/1044},
	Eprint = {0812.4873},
	Journal = {\apj},
	Keywords = {plasmas, stars: magnetic fields, stars: neutron},
	Month = sep,
	Pages = {1044-1060},
	Title = {{Untwisting Magnetospheres of Neutron Stars}},
	Volume = 703,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/703/1/1044}}

@article{donaghy05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2006ApJ...645..436D},
	Author = {{Donaghy}, T.~Q.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/504255},
	Eprint = {arXiv:astro-ph/0512577},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, ISM: Jets and Outflows, Shock Waves},
	Month = jul,
	Pages = {436-449},
	Title = {{The Importance of Off-Jet Relativistic Kinematics in Gamma-Ray Burst Jet Models}},
	Volume = 645,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/504255}}

@article{gao09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2009ApJ...706L..33G},
	Archiveprefix = {arXiv},
	Author = {{Gao}, {W.-H.} and {Mao}, J. and {Xu}, D. and {Fan}, {Y.-Z.}},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1088/0004-637X/706/1/L33},
	Eprint = {0908.3975},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts, plasmas, radiation mechanisms: non-thermal},
	Month = nov,
	Pages = {L33-L36},
	Title = {{GRB 080916C and GRB 090510: The High-Energy Emission and the Afterglow}},
	Volume = 706,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/706/1/L33}}

@article{ioka05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2005ApJ...631..429I},
	Author = {{Ioka}, K. and {Kobayashi}, S. and {Zhang}, B.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/432567},
	Eprint = {arXiv:astro-ph/0409376},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Relativity},
	Month = sep,
	Pages = {429-434},
	Title = {{Variabilities of Gamma-Ray Burst Afterglows: Long-acting Engine, Anisotropic Jet, or Many Fluctuating Regions?}},
	Volume = 631,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/432567}}

@article{Kouv93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/1993ApJ...413L.101K},
	Author = {{Kouveliotou}, C. and {Meegan}, C.~A. and {Fishman}, G.~J. and {Bhat}, N.~P. and {Briggs}, M.~S. and {Koshut}, T.~M. and {Paciesas}, W.~S. and {Pendleton}, G.~N.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/186969},
	Journal = {\apjl},
	Keywords = {ASTRONOMICAL CATALOGS, GAMMA RAY BURSTS, GAMMA RAY OBSERVATORY, FREQUENCY DISTRIBUTION, SPATIAL DISTRIBUTION, TRANSIENT RESPONSE},
	Month = aug,
	Pages = {L101-L104},
	Title = {{Identification of two classes of gamma-ray bursts}},
	Volume = 413,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/186969}}

@article{nakar03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2003NewA....8..495N},
	Author = {{Nakar}, E. and {Piran}, T. and {Granot}, J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1016/S1384-1076(03)00044-7},
	Eprint = {arXiv:astro-ph/0210631},
	Journal = {New Astronomy},
	Month = jul,
	Pages = {495-505},
	Title = {{Variability in GRB afterglows and GRB 021004}},
	Volume = 8,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S1384-1076(03)00044-7}}

@article{oates09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2009MNRAS.395..490O},
	Archiveprefix = {arXiv},
	Author = {{Oates}, S.~R. and {Page}, M.~J. and {Schady}, P. and {de Pasquale}, M. and {Koch}, T.~S. and {Breeveld}, A.~A. and {Brown}, P.~J. and {Chester}, M.~M. and {Holland}, S.~T. and {Hoversten}, E.~A. and {Kuin}, N.~P.~M. and {Marshall}, F.~E. and {Roming}, P.~W.~A. and {Still}, M. and {vanden Berk}, D.~E. and {Zane}, S. and {Nousek}, J.~A.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1111/j.1365-2966.2009.14544.x},
	Eprint = {0901.3597},
	Journal = {\mnras},
	Keywords = {gamma-rays: bursts},
	Month = may,
	Pages = {490-503},
	Title = {{A statistical study of gamma-ray burst afterglows measured by the Swift Ultraviolet Optical Telescope}},
	Volume = 395,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.14544.x}}

@article{Panaitescu+00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2000ApJ...543...66P},
	Author = {{Panaitescu}, A. and {Kumar}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:00:11 +0000},
	Doi = {10.1086/317090},
	Eprint = {arXiv:astro-ph/0003246},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Methods: Analytical, Radiation Mechanisms: Nonthermal},
	Month = nov,
	Pages = {66-76},
	Title = {{Analytic Light Curves of Gamma-Ray Burst Afterglows: Homogeneous versus Wind External Media}},
	Volume = 543,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/317090}}

@article{sari97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/1997ApJ...489L..37S},
	Author = {{Sari}, R.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/310957},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, SHOCK WAVES, RELATIVITY},
	Month = nov,
	Pages = {L37},
	Title = {{Hydrodynamics of Gamma-Ray Burst Afterglow}},
	Volume = 489,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/310957}}

@article{Sari+98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/1998ApJ...497L..17S},
	Author = {{Sari}, R. and {Piran}, T. and {Narayan}, R.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 05:59:27 +0000},
	Doi = {10.1086/311269},
	Eprint = {arXiv:astro-ph/9712005},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, SHOCK WAVES, RELATIVITY},
	Month = apr,
	Pages = {L17},
	Title = {{Spectra and Light Curves of Gamma-Ray Burst Afterglows}},
	Volume = 497,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/311269}}

@article{toma05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2005ApJ...635..481T},
	Author = {{Toma}, K. and {Yamazaki}, R. and {Nakamura}, T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/497388},
	Eprint = {arXiv:astro-ph/0504624},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = dec,
	Pages = {481-486},
	Title = {{E_{p}-Eiso Correlation in a Multiple Subjet Model of Gamma-Ray Bursts}},
	Volume = 635,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/497388}}

@article{toma09,
	Adsurl = {http://ads.nao.ac.jp/abs/2009arXiv0905.1697T},
	Author = {{Toma}, K. and {Wu}, {X.-F.} and {Meszaros}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Journal = {\apj},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Pages = {1401},
	Title = {{An up-scattered cocoon emission model of Gamma-Ray Burst high-energy lags}},
	Volume = 707,
	Year = 2009}

@article{Krolik+91,
	Author = {{Krolik}, J.~H. and {Pier}, E.~A.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:35:59 +0000},
	Journal = {\apj},
	Pages = {277},
	Volume = 373,
	Year = 1991}

@article{LATinstrument,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...697.1071A},
	Archiveprefix = {arXiv},
	Author = {{Atwood}, W.~B. and {Abdo}, A.~A. and {Ackermann}, M. and {Althouse}, W. and {Anderson}, B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}, G. and {Bartelt}, J. and {Bastieri}, D. and {Baughman}, B.~M. and {Bechtol}, K. and {B{\'e}d{\'e}r{\`e}de}, D. and {Bellardi}, F. and {Bellazzini}, R. and {Berenji}, B. and {Bignami}, G.~F. and {Bisello}, D. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bogart}, J.~R. and {Bonamente}, E. and {Bonnell}, J. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Busetto}, G. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carius}, S. and {Carlson}, P. and {Casandjian}, J.~M. and {Cavazzuti}, E. and {Ceccanti}, M. and {Cecchi}, C. and {Charles}, E. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Chipaux}, R. and {Cillis}, A.~N. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and { Condamoor}, S. and {Conrad}, J. and {Corbet}, R. and {Corucci}, L. and {Costamante}, L. and {Cutini}, S. and {Davis}, D.~S. and {Decotigny}, D. and {DeKlotz}, M. and {Dermer}, C.~D. and {de Angelis}, A. and {Digel}, S.~W. and {do Couto e Silva}, E. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Edmonds}, Y. and {Fabiani}, D. and {Farnier}, C. and {Favuzzi}, C. and {Flath}, D.~L. and {Fleury}, P. and {Focke}, W.~B. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Gentit}, F.-X. and {Germani}, S. and {Giebels}, B. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Haller}, G. and {Harding}, A.~K. and {Hart}, P.~A. and {Hays}, E. and {Healey}, S.~E. and {Hirayama}, M. and {Hjalmarsdotter}, L. and {Horn}, R. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johansson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, T.~J. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kavelaars}, A. and {Kawai}, N. and {Kelly}, H. and {Kerr}, M. and {Klamra}, W. and {Kn{\"o}dlseder}, J. and {Kocian}, M.~L. and {Komin}, N. and {Kuehn}, F. and {Kuss}, M. and {Landriu}, D. and {Latronico}, L. and {Lee}, B. and {Lee}, S.-H. and {Lemoine-Goumard}, M. and {Lionetto}, A.~M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Marangelli}, B. and {Massai}, M.~M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Menon}, N. and {Meurer}, C. and {Michelson}, P.~F. and {Minuti}, M. and {Mirizzi}, N. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paccagnella}, A. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pearce}, M. and {Pepe}, M. and {Perazzo}, A. and {Pesce-Rollins}, M. and {Picozza}, P. and {Pieri}, L. and {Pinchera}, M. and {Piron}, F. and {Porter}, T.~A. and {Poupard}, L. and {Rain{\`o}}, S. and {Rando}, R. and {Rapposelli}, E. and {Razzano}, M. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Romani}, R.~W. and {Roth}, M. and {Russell}, J.~J. and {Ryde}, F. and {Sabatini}, S. and {Sadrozinski}, H.~F.-W. and {Sanchez}, D. and {Sander}, A. and {Sapozhnikov}, L. and {Parkinson}, P.~M.~S. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Scolieri}, G. and {Sgr{\`o}}, C. and {Share}, G.~H. and {Shaw}, M. and {Shimokawabe}, T. and {Shrader}, C. and {Sierpowska-Bartosik}, A. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Starck}, J.-L. and {Stephens}, T.~E. and { Strickman}, M.~S. and {Strong}, A.~W. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Tenze}, A. and {Tether}, S. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Tibolla}, O. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Turri}, M. and {Usher}, T.~L. and {Vilchez}, N. and {Vitale}, V. and {Wang}, P. and {Watters}, K. and {Winer}, B.~L. and {Wood}, K.~S. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1088/0004-637X/697/2/1071},
	Eprint = {0902.1089},
	Journal = {\apj},
	Keywords = {cosmic rays, galaxies: active, Galaxy: general, gamma rays: observations, Sun: X-rays, gamma rays, telescopes},
	Month = jun,
	Pages = {1071-1102},
	Title = {{The Large Area Telescope on the Fermi Gamma-Ray Space Telescope Mission}},
	Volume = 697,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/697/2/1071}}

@article{GBMinstrument,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2009ApJ...702..791M},
	Archiveprefix = {arXiv},
	Author = {{Meegan}, C. and {Lichti}, G. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G. and {Greiner}, J. and {Hoover}, A.~S. and {van der Horst}, A.~J. and {von Kienlin}, A. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and {Paciesas}, W.~S. and {Preece}, R. and {Steinle}, H. and {Wallace}, M.~S. and {Wilson}, R.~B. and {Wilson-Hodge}, C.},
	Doi = {10.1088/0004-637X/702/1/791},
	Eprint = {0908.0450},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, instrumentation: detectors},
	Month = sep,
	Pages = {791-804},
	Primaryclass = {astro-ph.IM},
	Title = {{The Fermi Gamma-ray Burst Monitor}},
	Volume = 702,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/702/1/791}}

@unpublished{Meegan_GBM,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996SPIE.2806...31M},
	Author = {{Meegan}, C. and {Lichti}, G. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and others},
	Comments = {ApJ in press},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Note = {{ApJ In Press}},
	Title = {{Fermi Gamma-ray Burst Monitor}},
	Year = {2009}}

@inproceedings{Battelino:07b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..906...28B},
	Author = {{Battelino}, M. and {Ryde}, F. and {Omodei}, N. and {Longo}, F.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1063/1.2737404},
	Editor = {{Axelsson}, M. and {Ryde}, F.},
	Month = may,
	Pages = {28-39},
	Series = {American Institute of Physics Conference Series},
	Title = {{Simulation of Prompt Emission from GRBs with a Photospheric Component and its Detectability by GLAST}},
	Volume = 906,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2737404}}

@article{Berger:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...664.1000B},
	Author = {{Berger}, E. and {Fox}, D.~B. and {Price}, P.~A. and {Nakar}, E. and {Gal-Yam}, A. and {Holz}, D.~E. and {Schmidt}, B.~P. and {Cucchiara}, A. and {Cenko}, S.~B. and {Kulkarni}, S.~R. and {Soderberg}, A.~M. and {Frail}, D.~A. and {Penprase}, B.~E. and {Rau}, A. and {Ofek}, E. and {Burnell}, S.~J.~B. and {Cameron}, P.~B. and {Cowie}, L.~L. and {Dopita}, M.~A. and {Hook}, I. and {Peterson}, B.~A. and {Podsiadlowski}, P. and {Roth}, K.~C. and {Rutledge}, R.~E. and {Sheppard}, S.~S. and {Songaila}, A.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/518762},
	Eprint = {arXiv:astro-ph/0611128},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = aug,
	Pages = {1000-1010},
	Title = {{A New Population of High-Redshift Short-Duration Gamma-Ray Bursts}},
	Volume = 664,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/518762}}

@article{Biller:99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999PhRvL..83.2108B},
	Author = {{Biller}, S.~D. and {Breslin}, A.~C. and {Buckley}, J. and {Catanese}, M. and {Carson}, M. and {Carter-Lewis}, D.~A. and {Cawley}, M.~F. and {Fegan}, D.~J. and {Finley}, J.~P. and {Gaidos}, J.~A. and {Hillas}, A.~M. and {Krennrich}, F. and {Lamb}, R.~C. and {Lessard}, R. and {Masterson}, C. and {McEnery}, J.~E. and {McKernan}, B. and {Moriarty}, P. and {Quinn}, J. and {Rose}, H.~J. and {Samuelson}, F. and {Sembroski}, G. and {Skelton}, P. and {Weekes}, T.~C.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Eprint = {arXiv:gr-qc/9810044},
	Journal = {Physical Review Letters},
	Month = sep,
	Pages = {2108-2111},
	Title = {{Limits to Quantum Gravity Effects on Energy Dependence of the Speed of Light from Observations of TeV Flares in Active Galaxies}},
	Volume = 83,
	Year = 1999}

@article{Boggs:04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...611L..77B},
	Author = {{Boggs}, S.~E. and {Wunderer}, C.~B. and {Hurley}, K. and {Coburn}, W.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/423933},
	Eprint = {arXiv:astro-ph/0310307},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gravitation, Relativity},
	Month = aug,
	Pages = {L77-L80},
	Title = {{Testing Lorentz Invariance with GRB 021206}},
	Volume = 611,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/423933}}

@article{Bottcher:98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...499L.131B},
	Author = {{Bottcher}, M. and {Dermer}, C.~D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/311366},
	Eprint = {arXiv:astro-ph/9801027},
	Journal = {\apjl},
	Month = jun,
	Pages = {L131},
	Title = {{High-energy Gamma Rays from Ultra-high-energy Cosmic-Ray Protons in Gamma-Ray Bursts}},
	Volume = 499,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/311366}}

@inproceedings{Briggs:99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ASPC..190..133B},
	Author = {{Briggs}, M.~S.},
	Booktitle = {Gamma-Ray Bursts: The First Three Minutes},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Editor = {{Poutanen}, J. and {Svensson}, R.},
	Pages = {133},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{Gamma-Ray Burst Lines}},
	Volume = 190,
	Year = 1999}

@inproceedings{Burnett:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..921..530B},
	Author = {{Burnett}, T.~H.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1063/1.2757436},
	Editor = {{Ritz}, S. and {Michelson}, P. and {Meegan}, C.~A.},
	Keywords = {gamma-ray sources (astronomical), gamma-ray detection, astronomical telescopes, Monte Carlo methods},
	Month = jul,
	Pages = {530-531},
	Series = {American Institute of Physics Conference Series},
	Title = {{Localization of Gamma-ray Point Sources with the GLAST LAT}},
	Volume = 921,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2757436}}

@article{Cash:79,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1979ApJ...228..939C},
	Author = {{Cash}, W.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/156922},
	Journal = {\apj},
	Month = mar,
	Pages = {939-947},
	Title = {{Parameter estimation in astronomy through application of the likelihood ratio}},
	Volume = 228,
	Year = 1979,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/156922}}

@article{Coppi:97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...487L...9C},
	Author = {{Coppi}, P.~S. and {Aharonian}, F.~A.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/310883},
	Eprint = {arXiv:astro-ph/9610176},
	Journal = {\apjl},
	Month = sep,
	Pages = {L9},
	Title = {{Constraints on the Very High Energy Emissivity of the Universe from the Diffuse GeV Gamma-Ray Background}},
	Volume = 487,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/310883}}

@article{Costa:01,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001AIPC..599..582C},
	Author = {{Costa}, E. and {Barbanera}, L. and {Feroci}, M. and {Frutti}, M. and {Lapshov}, I. and {Martino}, B. and {Mastropietro}, M. and {Morelli}, E. and {Rapisarda}, M. and {Rubini}, A. and {Soffitta}, P. and {Tavani}, M. and {Mereghetti}, S. and {Vercellone}, S. and {Caraveo}, P. and {Perotti}, F. and {Barbiellini}, G. and {Budini}, G. and {Longo}, F. and {Prest}, M. and {Vallazza}, E. and {Morselli}, A. and {Picozza}, P. and {Cocco}, V. and {Pittori}, C. and {Cocco}, G.~D. and {Labanti}, C.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Journal = {X-ray Astronomy: Stellar Endpoints, AGN, and the Diffuse X-ray Background},
	Month = dec,
	Pages = {582-585},
	Title = {{Super-agile-The X-ray detector for the gamma-ray mission agile}},
	Volume = 599,
	Year = 2001}

@article{Crider:97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...479L..39C},
	Author = {{Crider}, A. and {Liang}, E.~P. and {Smith}, I.~A. and {Preece}, R.~D. and {Briggs}, M.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L. and {Matteson}, J.~L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/310574},
	Eprint = {arXiv:astro-ph/9612118},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: OBSERVATIONS, METHODS: STATISTICAL},
	Month = apr,
	Pages = {L39},
	Title = {{Evolution of the Low-Energy Photon Spectral in Gamma-Ray Bursts}},
	Volume = 479,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/310574}}

@article{DAgostini:95,
	Author = {{D'Agostini}, G.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Journal = {Nuclear Instruments and Methods in Physics Resarch A},
	Pages = {487-498},
	Title = {{A multidimensional unfolding method based on Bayes' theorem}},
	Volume = 362,
	Year = 1995}

@inproceedings{Davis:94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994AIPC..307..182D},
	Author = {{Davis}, S.~P. and {Norris}, J.~P. and {Kouveliotou}, C. and {Fishman}, G.~J. and {Meegan}, C.~A. and {Paciesas}, W.~S.},
	Booktitle = {Gamma-Ray Bursts},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Editor = {{Fishman}, G.~J.},
	Pages = {182},
	Series = {American Institute of Physics Conference Series},
	Title = {{Pulse Width Distributions and Total Counts as Indicators of Cosmological Time Dilation in Gamma-Ray Bursts}},
	Volume = 307,
	Year = 1994}

@article{deJager:02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...566..738D},
	Author = {{de Jager}, O.~C. and {Stecker}, F.~W.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/338275},
	Eprint = {arXiv:astro-ph/0107103},
	Journal = {\apj},
	Month = feb,
	Pages = {738-743},
	Title = {{Extragalactic Gamma-Ray Absorption and the Intrinsic Spectrum of Markarian 501 during the 1997 Flare}},
	Volume = 566,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/338275}}

@inproceedings{Derishev:00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000AIPC..526..460D},
	Author = {{Derishev}, E.~V. and {Kocharovsky}, V.~V. and {Kocharovsky v.}, V.},
	Booktitle = {Gamma-ray Bursts, 5th Huntsville Symposium},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1063/1.1361581},
	Editor = {{Kippen}, R.~M. and {Mallozzi}, R.~S. and {Fishman}, G.~J.},
	Month = sep,
	Pages = {460-464},
	Series = {American Institute of Physics Conference Series},
	Title = {{Emission of cosmological gamma-ray bursts in the GeV-TeV energy domain}},
	Volume = 526,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.1361581}}

@article{1999ApJ...513L...5D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/1999ApJ...513L...5D},
	Author = {{Dermer}, C.~D. and {Mitman}, K.~E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/311898},
	Eprint = {arXiv:astro-ph/9809411},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL},
	Month = mar,
	Pages = {L5-L8},
	Title = {{Short-Timescale Variability in the External Shock Model of Gamma-Ray Bursts}},
	Volume = 513,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/311898}}

@article{Dermer:00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...534L.155D},
	Author = {{Dermer}, C.~D. and {B{\"o}ttcher}, M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/312669},
	Eprint = {arXiv:astro-ph/0002306},
	Journal = {\apjl},
	Month = may,
	Pages = {L155-L158},
	Title = {{Flash Heating of Circumstellar Clouds by Gamma-Ray Bursts}},
	Volume = 534,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/312669}}

@article{Dermer:00b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...537..785D},
	Author = {{Dermer}, C.~D. and {Chiang}, J. and {Mitman}, K.~E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:54 -0700},
	Doi = {10.1086/309061},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal},
	Month = jul,
	Pages = {785-795},
	Title = {{Beaming, Baryon Loading, and the Synchrotron Self-Compton Component in Gamma-Ray Bursts}},
	Volume = 537,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/309061}}

@article{Dermer:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007astro.ph..3223D},
	Author = {{Dermer}, C.~D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {astro-ph/0703223},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = mar,
	Title = {{Nonthermal Synchrotron Radiation from Gamma Ray Burst External Shocks and the X-ray Flares Observed with Swift}},
	Year = 2007}

@inproceedings{Dingus:03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003AIPC..662..240D},
	Author = {{Dingus}, B.~L.},
	Booktitle = {Gamma-Ray Burst and Afterglow Astronomy 2001: A Workshop Celebrating the First Year of the HETE Mission},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Editor = {{Ricker}, G.~R. and {Vanderspek}, R.~K.},
	Month = apr,
	Pages = {240-243},
	Series = {American Institute of Physics Conference Series},
	Title = {{Observations of the Highest Energy Gamma Rays from Gamma-Ray Bursts}},
	Volume = 662,
	Year = 2003}

@article{Fan:05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...629..334F},
	Author = {{Fan}, Y.~Z. and {Zhang}, B. and {Wei}, D.~M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/431473},
	Eprint = {arXiv:astro-ph/0504039},
	Journal = {\apj},
	Month = aug,
	Pages = {334-340},
	Title = {{Early Photon-Shock Interaction in a Stellar Wind: A Sub-GeV Photon Flash and High-Energy Neutrino Emission from Long Gamma-Ray Bursts}},
	Volume = 629,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/431473}}

@inproceedings{2008AIPC.1000..611F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2008AIPC.1000..611F},
	Author = {{Falcone}, A.~D. and {Williams}, D.~A. and {Baring}, M.~G. and {Blandford}, R. and {Connaughton}, V. and {Coppi}, P. and {Dermer}, C. and {Dingus}, B. and {Fryer}, C. and {Gehrels}, N. and {Granot}, J. and {Horan}, D. and {Katz}, J.~I. and {Kuehn}, K. and {M{\'e}sz{\'a}ros}, P. and {Norris}, J. and {Parkinson}, P.~S. and {Pe'er}, A. and {Ramirez-Ruiz}, E. and {Razzaque}, S. and {Wang}, X. and {Zhang}, B.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1063/1.2943545},
	Editor = {{M.~Galassi, D.~Palmer, \& E.~Fenimore}},
	Keywords = {gamma-ray sources (astronomical), astronomy, gamma-rays},
	Month = may,
	Pages = {611-615},
	Series = {American Institute of Physics Conference Series},
	Title = {{The Gamma Ray Burst section of the White Paper on the Status and Future of Very High Energy Gamma Ray Astronomy: A Brief Preliminary Report}},
	Volume = 1000,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2943545}}

@article{Fan:08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.384.1483F},
	Author = {{Fan}, Y.-Z. and {Piran}, T. and {Narayan}, R. and {Wei}, D.-M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1111/j.1365-2966.2007.12765.x},
	Eprint = {arXiv:0704.2063},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, ISM: jets and outflows, gamma rays: bursts},
	Month = mar,
	Pages = {1483-1501},
	Title = {{High-energy afterglow emission from gamma-ray bursts}},
	Volume = 384,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2007.12765.x}}

@article{Fenimore+95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...448L.101F},
	Author = {{Fenimore}, E.~E. and {in 't Zand}, J.~J.~M. and {Norris}, J.~P. and {Bonnell}, J.~T. and {Nemiroff}, R.~J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:36:52 +0000},
	Doi = {10.1086/309603},
	Eprint = {arXiv:astro-ph/9504075},
	Journal = {\apjl},
	Month = aug,
	Pages = {L101},
	Title = {{Gamma-Ray Burst Peak Duration as a Function of Energy}},
	Volume = 448,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/309603}}

@article{Firmani:06,
	Author = {Firmani, C. and Ghisellini, G. andAvila-Reese, V. and Ghirlanda, G.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {MNRAS},
	Pages = {185},
	Volume = 370,
	Year = 2006}

@article{Ford:95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...439..307F},
	Author = {{Ford}, L.~A. and {Band}, D.~L. and {Matteson}, J.~L. and {Briggs}, M.~S. and {Pendleton}, G.~N. and {Preece}, R.~D. and {Paciesas}, W.~S. and {Teegarden}, B.~J. and {Palmer}, D.~M. and {Schaefer}, B.~E. and {Cline}, T.~L. and {Fishman}, G.~J. and {Kouveliotou}, C. and {Meegan}, C.~A. and {Wilson}, R.~B. and {Lestrade}, J.~P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/175174},
	Eprint = {arXiv:astro-ph/9407090},
	Journal = {\apj},
	Month = jan,
	Pages = {307-321},
	Title = {{BATSE observations of gamma-ray burst spectra. 2: Peak energy evolution in bright, long bursts}},
	Volume = 439,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/175174}}

@article{Fragile:04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004APh....20..591F},
	Author = {{Fragile}, P.~C. and {Mathews}, G.~J. and {Poirier}, J. and {Totani}, T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1016/j.astropartphys.2003.08.005},
	Eprint = {arXiv:astro-ph/0206383},
	Journal = {Astroparticle Physics},
	Month = feb,
	Pages = {591-607},
	Title = {{Constraints on models for TeV gamma rays from gamma-ray bursts}},
	Volume = 20,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.astropartphys.2003.08.005}}

@article{Galli:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...475..421G},
	Author = {{Galli}, A. and {Piro}, L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:20077954},
	Eprint = {arXiv:0705.4061},
	Journal = {\aap},
	Keywords = {radiation mechanism: non-thermal, gamma rays: bursts},
	Month = nov,
	Pages = {421-434},
	Title = {{High energy afterglows and flares from gamma-ray burst by inverse Compton emission}},
	Volume = 475,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20077954}}

@article{Galli:2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...553A..33G},
	Archiveprefix = {arXiv},
	Author = {{Galli}, M. and {Marisaldi}, M. and {Fuschino}, F. and {Labanti}, C. and {Argan}, A. and {Barbiellini}, G. and {Bulgarelli}, A. and {Cattaneo}, P.~W. and {Colafrancesco}, S. and {Del Monte}, E. and {Feroci}, M. and {Gianotti}, F. and {Giuliani}, A. and {Longo}, F. and {Mereghetti}, S. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Pittori}, C. and {Rapisarda}, M. and {Rappoldi}, A. and {Tavani}, M. and {Trifoglio}, M. and {Trois}, A. and {Vercellone}, S. and {Verrecchia}, F.},
	Doi = {10.1051/0004-6361/201220833},
	Eid = {A33},
	Eprint = {1303.0114},
	Journal = {\aap},
	Keywords = {catalogs, X-rays: bursts, gamma rays: general},
	Month = may,
	Pages = {A33},
	Primaryclass = {astro-ph.HE},
	Title = {{AGILE mini-calorimeter gamma-ray burst catalog}},
	Volume = 553,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201220833}}

@article{Galli:08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...480....5G},
	Author = {{Galli}, A. and {Guetta}, D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:20078518},
	Eprint = {arXiv:0709.4568},
	Journal = {\aap},
	Keywords = {radiation mechanisms: non-thermal, gamma rays: bursts},
	Month = mar,
	Pages = {5-13},
	Title = {{Gamma-ray burst high energy emission from internal shocks}},
	Volume = 480,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20078518}}

@article{Gehrels:04,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...611.1005G},
	Author = {{Gehrels}, N. and {Chincarini}, G. and {Giommi}, P. and {Mason}, K.~O. and {Nousek}, J.~A. and {Wells}, A.~A. and {White}, N.~E. and {Barthelmy}, S.~D. and {Burrows}, D.~N. and {Cominsky}, L.~R. and {Hurley}, K.~C. and {Marshall}, F.~E. and {M{\'e}sz{\'a}ros}, P. and {Roming}, P.~W.~A. and {Angelini}, L. and {Barbier}, L.~M. and {Belloni}, T. and {Campana}, S. and {Caraveo}, P.~A. and {Chester}, M.~M. and {Citterio}, O. and {Cline}, T.~L. and {Cropper}, M.~S. and {Cummings}, J.~R. and {Dean}, A.~J. and {Feigelson}, E.~D. and {Fenimore}, E.~E. and {Frail}, D.~A. and {Fruchter}, A.~S. and {Garmire}, G.~P. and {Gendreau}, K. and {Ghisellini}, G. and {Greiner}, J. and {Hill}, J.~E. and {Hunsberger}, S.~D. and {Krimm}, H.~A. and {Kulkarni}, S.~R. and {Kumar}, P. and {Lebrun}, F. and {Lloyd-Ronning}, N.~M. and {Markwardt}, C.~B. and {Mattson}, B.~J. and {Mushotzky}, R.~F. and {Norris}, J.~P. and {Osborne}, J. and {Paczynski}, B. and {Palmer}, D.~M. and {Park}, H.-S. and {Parsons}, A.~M. and {Paul}, J. and {Rees}, M.~J. and {Reynolds}, C.~S. and {Rhoads}, J.~E. and {Sasseen}, T.~P. and {Schaefer}, B.~E. and {Short}, A.~T. and {Smale}, A.~P. and {Smith}, I.~A. and {Stella}, L. and {Tagliaferri}, G. and {Takahashi}, T. and {Tashiro}, M. and {Townsley}, L.~K. and {Tueller}, J. and {Turner}, M.~J.~L. and {Vietri}, M. and {Voges}, W. and {Ward}, M.~J. and {Willingale}, R. and {Zerbi}, F.~M. and {Zhang}, W.~W.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/422091},
	Journal = {Ap.J.},
	Month = aug,
	Pages = {1005-1020},
	Title = {{The Swift Gamma-Ray Burst Mission}},
	Volume = 611,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/422091}}

@article{Ghirlanda:04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...616..331G},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Lazzati}, D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/424913},
	Eprint = {arXiv:astro-ph/0405602},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
	Month = nov,
	Pages = {331-338},
	Title = {{The Collimation-corrected Gamma-Ray Burst Energies Correlate with the Peak Energy of Their {$\nu$}F_{?} Spectrum}},
	Volume = 616,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/424913}}

@article{Gonzalez:03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003Natur.424..749G},
	Author = {{Gonz{\'a}lez}, M.~M. and {Dingus}, B.~L. and {Kaneko}, Y. and {Preece}, R.~D. and {Dermer}, C.~D. and {Briggs}, M.~S.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {\nat},
	Month = aug,
	Pages = {749-751},
	Title = {{A {$\gamma$}-ray burst with a high-energy spectral component inconsistent with the synchrotron shock model}},
	Volume = 424,
	Year = 2003}

@article{Gou:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...668..392G},
	Author = {{Gou}, L.-J. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/521045},
	Eprint = {arXiv:0705.1545},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
	Month = oct,
	Pages = {392-399},
	Title = {{GLAST Prospects for Swift-Era Afterglows}},
	Volume = 668,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/521045}}

@article{2000ApJ...534L.163G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2000ApJ...534L.163G},
	Author = {{Granot}, J. and {Piran}, T. and {Sari}, R.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/312661},
	Eprint = {arXiv:astro-ph/0001160},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL, SHOCK WAVES, TURBULENCE},
	Month = may,
	Pages = {L163-L166},
	Title = {{The Synchrotron Spectrum of Fast Cooling Electrons Revisited}},
	Volume = 534,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/312661}}

@article{Granot:08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2008ApJ...677...92G},
	Author = {{Granot}, J. and {Cohen-Tanugi}, J. and {do Couto e Silva}, E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/526414},
	Eprint = {arXiv:0708.4228},
	Journal = {\apj},
	Keywords = {Galaxies: Jets, Gamma Rays: Bursts, Gamma Rays: Theory, Methods: Analytical, Relativity},
	Month = apr,
	Pages = {92-126},
	Title = {{Opacity Buildup in Impulsive Relativistic Sources}},
	Volume = 677,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/526414}}

@article{Guetta:03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...585..885G},
	Author = {{Guetta}, D. and {Granot}, J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/346221},
	Eprint = {arXiv:astro-ph/0209578},
	Journal = {\apj},
	Month = mar,
	Pages = {885-889},
	Title = {{High-Energy Emission from the Prompt Gamma-Ray Burst}},
	Volume = 585,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/346221}}

@article{Guetta:05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...435..421G},
	Author = {{Guetta}, D. and {Piran}, T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:20041702},
	Eprint = {arXiv:astro-ph/0407429},
	Journal = {\aap},
	Month = may,
	Pages = {421-426},
	Title = {{The luminosity and redshift distributions of short-duration GRBs}},
	Volume = 435,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20041702}}

@article{Gupta:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.380...78G},
	Author = {{Gupta}, N. and {Zhang}, B.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1111/j.1365-2966.2007.12051.x},
	Eprint = {arXiv:0704.1329},
	Journal = {\mnras},
	Keywords = {gamma-rays: bursts},
	Month = sep,
	Pages = {78-92},
	Title = {{Prompt emission of high-energy photons from gamma ray bursts}},
	Volume = 380,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2007.12051.x}}

@article{Hoover:05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005NCimC..28..825H},
	Author = {{Hoover}, A.~S. and {Kippen}, R.~M. and {McConnell}, M.~L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {Nuovo Cimento C Geophysics Space Physics C},
	Month = jul,
	Pages = {825},
	Title = {{The MeV spectra of gamma-ray bursts measured with COMPTEL}},
	Volume = 28,
	Year = 2005}

@article{Hurley:94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994Natur.372..652H},
	Author = {{Hurley}, K. and {Dingus}, B.~L. and {Mukherjee}, R. and {Sreekumar}, P. and {Kouveliotou}, C. and {Meegan}, C. and {Fishman}, G.~J. and {Band}, D. and {Ford}, L. and {Bertsch}, D. and {Cline}, T. and {Fichtel}, C. and {Hartman}, R. and {Hunter}, S. and {Thompson}, D.~J. and {Kanbach}, G. and {Mayer-Hasselwander}, H. and {von Montigny}, C. and {Sommer}, M. and {Lin}, Y. and {Nolan}, P. and {Michelson}, P. and {Kniffen}, D. and {Mattox}, J. and {Schneid}, E. and {Boer}, M. and {Niel}, M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1038/372652a0},
	Journal = {\nat},
	Month = dec,
	Pages = {652},
	Title = {{Detection of a Gamma-Ray Burst of Very Long Duration and Very High Energy}},
	Volume = 372,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/372652a0}}

@article{Jackson:03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003math......9285J},
	Author = {{Jackson}, B. and {Scargle}, J.~D. and {Barnes}, D. and {Arabhi}, S. and {Alt}, A. and {Gioumousis}, P. and {Gwin}, E. and {Sangtrakulcharoen}, P. and {Tan}, L. and {Tsai}, T.~T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {math/0309285},
	Journal = {ArXiv Mathematics e-prints},
	Keywords = {Mathematics - Numerical Analysis, Astrophysics, Computer Science - Computational Engineering, Finance, and Science, Computer Science - Data Structures and Algorithms, Computer Science - Information Theory, Mathematics - Combinatorics, 65C60},
	Month = sep,
	Title = {{An Algorithm for Optimal Partitioning of Data on an Interval}},
	Year = 2003}

@article{Jakobsson:06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...447..897J},
	Author = {{Jakobsson}, P. and {Levan}, A. and {Fynbo}, J.~P.~U. and {Priddey}, R. and {Hjorth}, J. and {Tanvir}, N. and {Watson}, D. and {Jensen}, B.~L. and {Sollerman}, J. and {Natarajan}, P. and {Gorosabel}, J. and {Castro Cer{\'o}n}, J.~M. and {Pedersen}, K. and {Pursimo}, T. and {{\'A}rnad{\'o}ttir}, A.~S. and {Castro-Tirado}, A.~J. and {Davis}, C.~J. and {Deeg}, H.~J. and {Fiuza}, D.~A. and {Mykolaitis}, S. and {Sousa}, S.~G.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:20054287},
	Eprint = {arXiv:astro-ph/0509888},
	Journal = {\aap},
	Keywords = {cosmology: observations, dust, extinction, early Universe, galaxies: high-redshift, gamma rays: bursts},
	Month = mar,
	Pages = {897-903},
	Title = {{A mean redshift of 2.8 for Swift gamma-ray bursts}},
	Volume = 447,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20054287}}

@article{Kanbach:93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993A%26AS...97..349K},
	Author = {{Kanbach}, G. and {Bertsch}, D.~L. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Kniffen}, D.~A. and {Kwok}, P.~W. and {Lin}, Y.~C. and {Mattox}, J.~R. and {Mayer-Hasselwander}, H.~A.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {\aaps},
	Month = jan,
	Pages = {349-353},
	Title = {{Detection of a long-duration solar gamma-ray flare on June 11, 1991 with EGRET on COMPTON-GRO}},
	Volume = 97,
	Year = 1993}

@article{Kaneko:06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJS..166..298K},
	Author = {{Kaneko}, Y. and {Preece}, R.~D. and {Briggs}, M.~S. and {Paciesas}, W.~S. and {Meegan}, C.~A. and {Band}, D.~L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/505911},
	Eprint = {arXiv:astro-ph/0601188},
	Journal = {\apjs},
	Month = sep,
	Pages = {298-340},
	Title = {{The Complete Spectral Catalog of Bright BATSE Gamma-Ray Bursts}},
	Volume = 166,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/505911}}

@article{Kaneko:08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...677.1168K},
	Author = {{Kaneko}, Y. and {Gonz{\'a}lez}, M.~M. and {Preece}, R.~D. and {Dingus}, B.~L. and {Briggs}, M.~S.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/529486},
	Eprint = {arXiv:0801.1869},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations},
	Month = apr,
	Pages = {1168-1183},
	Title = {{Broadband Spectral Properties of Bright High-Energy Gamma-Ray Bursts Observed with BATSE and EGRET}},
	Volume = 677,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/529486}}

@article{Kashlinsky:05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...633L...5K},
	Author = {{Kashlinsky}, A.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/498243},
	Eprint = {arXiv:astro-ph/0508089},
	Journal = {\apjl},
	Month = nov,
	Pages = {L5-L8},
	Title = {{Cosmic Infrared Background from Population III Stars and Its Effect on Spectra of High-z Gamma-Ray Bursts}},
	Volume = 633,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/498243}}

@article{Kobayashi:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...655..391K},
	Author = {{Kobayashi}, S. and {Zhang}, B. and {M{\'e}sz{\'a}ros}, P. and {Burrows}, D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/510198},
	Eprint = {arXiv:astro-ph/0506157},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves},
	Month = jan,
	Pages = {391-395},
	Title = {{Inverse Compton X-Ray Flare from Gamma-Ray Burst Reverse Shock}},
	Volume = 655,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/510198}}

@article{Kouveliotou:94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...422L..59K},
	Author = {{Kouveliotou}, C. and {Preece}, R. and {Bhat}, N. and {Fishman}, G.~J. and {Meegan}, C.~A. and {Horack}, J.~M. and {Briggs}, M.~S. and {Paciesas}, W.~S. and {Pendleton}, G.~N. and {Band}, D. and {Matteson}, J. and {Palmer}, D. and {Teegarden}, B. and {Norris}, J.~P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/187212},
	Journal = {\apjl},
	Keywords = {ENERGY SPECTRA, GAMMA RAY BURSTS, SPECTRUM ANALYSIS, TIME SERIES ANALYSIS, GAMMA RAY OBSERVATORY, PHOTONS, TEMPORAL RESOLUTION},
	Month = feb,
	Pages = {L59-L62},
	Title = {{BATSE observations of the very intense gamma-ray burst GRB 930131}},
	Volume = 422,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/187212}}

@article{Kneiske:04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2004A%26A...413..807K},
	Author = {{Kneiske}, T.~M. and {Bretz}, T. and {Mannheim}, K. and {Hartmann}, D.~H.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:20031542},
	Eprint = {arXiv:astro-ph/0309141},
	Journal = {\aap},
	Month = jan,
	Pages = {807-815},
	Title = {{Implications of cosmological gamma-ray absorption. II. Modification of gamma-ray spectra}},
	Volume = 413,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20031542}}

@inproceedings{Kuehn:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..921..556K},
	Author = {{Kuehn}, F. and {Bonnell}, J. and {Hughes}, R. and {Norris}, J. and {Ritz}, S. and {Russell}, J. and {Smith}, P. and {Winer}, B.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1063/1.2757449},
	Editor = {{Ritz}, S. and {Michelson}, P. and {Meegan}, C.~A.},
	Month = jul,
	Pages = {556-557},
	Series = {American Institute of Physics Conference Series},
	Title = {{LAT Onboard Science: Gamma-Ray Burst Identification}},
	Volume = 921,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2757449}}

@inproceedings{Labanti:06,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006SPIE.6266E.110L},
	Author = {{Labanti}, C. and {Marisaldi}, M. and {Fuschino}, F. and {Galli}, M. and {Argan}, A. and {Bulgarelli}, A. and {Costa}, E. and {Di Cocco}, G. and {Gianotti}, F. and {Tavani}, M. and {Trifoglio}, M.},
	Booktitle = {Space Telescopes and Instrumentation II: Ultraviolet to Gamma Ray. Edited by Turner, Martin J. L.; Hasinger, G{\"u}nther. Proceedings of the SPIE, Volume 6266, pp. 62663Q (2006).},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1117/12.673294},
	Month = jul,
	Series = {Presented at the Society of Photo-Optical Instrumentation Engineers (SPIE) Conference},
	Title = {{The mini-calorimeter of the AGILE satellite}},
	Volume = 6266,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1117/12.673294}}

@article{Lebrun:03,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003A%26A...411L.141L},
	Author = {{Lebrun}, F. and {Leray}, J.~P. and {Lavocat}, P. and {Cr{\'e}tolle}, J. and {Arqu{\`e}s}, M. and {Blondel}, C. and {Bonnin}, C. and {Bou{\`e}re}, A. and {Cara}, C. and {Chaleil}, T. and {Daly}, F. and {Desages}, F. and {Dzitko}, H. and {Horeau}, B. and {Laurent}, P. and {Limousin}, O. and {Mathy}, F. and {Mauguen}, V. and {Meignier}, F. and {Molini{\'e}}, F. and {Poindron}, E. and {Rouger}, M. and {Sauvageon}, A. and {Tourrette}, T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:20031367},
	Journal = {A\&amp;A},
	Month = nov,
	Pages = {L141-L148},
	Title = {{ISGRI: The INTEGRAL Soft Gamma-Ray Imager}},
	Volume = 411,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20031367}}

@article{Lithwick+01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...555..540L},
	Author = {{Lithwick}, Y. and {Sari}, R.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:37:37 +0000},
	Doi = {10.1086/321455},
	Eprint = {arXiv:astro-ph/0011508},
	Journal = {\apj},
	Month = jul,
	Pages = {540-545},
	Title = {{Lower Limits on Lorentz Factors in Gamma-Ray Bursts}},
	Volume = 555,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/321455}}

@article{Martinez:08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008arXiv0803.2120M},
	Author = {{Martinez}, M. and {Errando}, M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {0803.2120},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics},
	Month = mar,
	Title = {{A new method to study energy-dependent arrival delays on photons from astrophysical sources}},
	Volume = 803,
	Year = 2008}

@article{Mattingly:05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005LRR.....8....5M},
	Author = {{Mattingly}, D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {arXiv:gr-qc/0502097},
	Journal = {Living Reviews in Relativity},
	Keywords = {Experimental Foundations of Gravitation},
	Month = sep,
	Pages = {5},
	Title = {{Modern Tests of Lorentz Invariance}},
	Volume = 8,
	Year = 2005}

@article{Mattox:96,
	Abstract = {The use of likelihood for the analysis of high-energy
,AN3(B-ray data from the EGRET instrument aboard the Compton Gamma-Ray
Observatory is described. Maximum likelihood is used to estimate point-source
flux densities, source locations, and background model parameters. The
likelihood ratio test is used to determine the significance of point sources.
Monte Carlo simulations have been done to confirm the validity of these techniques.},
	Author = {J. R Mattox and D. L Bertsch and J Chiang and B. L Dingus and S. W Digel and J. A Esposito and J. M Fierro and R. C Hartman and S. D Hunter and G Kanbach and D. A Kniffen and Y. C Lin and D. J Macomb and H. A Mayer-Hasselwander and P. F Michelson and C von Montigny and R Mukherjee and P. L Nolan and P. V Ramanamurthy and E Schneid and P Sreekumar and D. J Thompson and T. D Willis},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/177068},
	Journal = {Astrophysical Journal v.461},
	Keywords = {METHODS: STATISTICAL, METHODS: DATA ANALYSIS, GAMMA RAYS: OBSERVATIONS},
	Month = {Apr},
	Pages = {396},
	Pmid = {1996ApJ...461..396M},
	Rating = {0},
	Read = {Yes},
	Title = {The Likelihood Analysis of EGRET Data},
	Uri = {papers://ED343B15-FDF0-4CC9-9BAD-AC29D9155642/Paper/p1048},
	Volume = {461},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/177068}}

@inproceedings{Mazets:04,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ASPC..312..102M},
	Author = {{Mazets}, E.~P. and {Aptekar}, R.~L. and {Frederiks}, D.~D. and {Golenetskii}, S.~V. and {Il'Inskii}, V.~N. and {Palshin}, V.~D. and {Cline}, T.~L. and {Butterworth}, P.~S.},
	Booktitle = {Astronomical Society of the Pacific Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Editor = {{Feroci}, M. and {Frontera}, F. and {Masetti}, N. and {Piro}, L.},
	Month = jun,
	Pages = {102-105},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{Konus catalog of short GRBs}},
	Volume = 312,
	Year = 2004}

@article{McEnery2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2010GCN.10777....1M},
	Author = {{McEnery}, J. and {Thayer}, G. and {Russell}, J.~J. and {Zhu}, S. and {Omodei}, N.},
	Journal = {GRB Coordinates Network, Circular Service, 10777, 1 (2010)},
	Title = {{Update to the configuration of the Fermi-LAT onboard GRB search.}},
	Volume = 777,
	Year = 2010}

@inproceedings{Meegan:07,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..921...13M},
	Author = {{Meegan}, C. and {Bhat}, N. and {Connaughton}, V. and {Briggs}, M. and {Diehl}, R. and {Fishman}, G. and {Greiner}, J. and {Kippen}, R.~M. and {von Kienlin}, A. and {Kouveliotou}, C. and {Lichti}, G. and {Paciesas}, W. and {Preece}, R. and {Steinle}, H. and {Wilson-Hodge}, C.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1063/1.2757257},
	Editor = {{Ritz}, S. and {Michelson}, P. and {Meegan}, C.~A.},
	Month = jul,
	Pages = {13-18},
	Series = {American Institute of Physics Conference Series},
	Title = {{The GLAST Burst Monitor}},
	Volume = 921,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2757257}}

@article{Mereghetti:05,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005NCimC..28..259M},
	Author = {{Mereghetti}, S. and {G{\"o}tz}, D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {Nuovo Cimento C Geophysics Space Physics C},
	Month = may,
	Pages = {259},
	Title = {{Two years of GRB localizations with the INTEGRAL Burst Alert System}},
	Volume = 28,
	Year = 2005}

@article{MeszarosRees:94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994MNRAS.269L..41M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1093/mnras/269.1.L41},
	Eprint = {arXiv:astro-ph/9404056},
	Journal = {\mnras},
	Month = jul,
	Pages = {L41},
	Title = {{Delayed GEV Emission from Cosmological Gamma-Ray Bursts - Impact of a Relativistic Wind on External Matter}},
	Volume = 269,
	Year = 1994}

@article{2006NCimB.121.1337M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2006NCimB.121.1337M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Razzaque}, S.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1393/ncb/i2007-10260-7},
	Journal = {Nuovo Cimento B Serie},
	Month = oct,
	Pages = {1337-1347},
	Title = {{Ultra-high energy radiation from GRB}},
	Volume = 121,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1393/ncb/i2007-10260-7}}

@article{Meszaros:94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...432..181M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J. and {Papathanassiou}, H.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/174559},
	Eprint = {arXiv:astro-ph/9311071},
	Journal = {\apj},
	Month = sep,
	Pages = {181-193},
	Title = {{Spectral properties of blast-wave models of gamma-ray burst sources}},
	Volume = 432,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/174559}}

@article{2006Natur.444.1010Z,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2006Natur.444.1010Z},
	Author = {{Zhang}, B.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1038/4441010a},
	Eprint = {arXiv:astro-ph/0612614},
	Journal = {\nat},
	Month = dec,
	Pages = {1010-1011},
	Title = {{Astrophysics: A burst of new ideas}},
	Volume = 444,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/4441010a}}

@article{Neyman:28,
	Abstract = { Criteria for Purposes of Statistical Inference: Part I. J. . ES Pearson. Biometrika, Vol. 20A, No. 1/2, 175-240. Jul., . },
	Author = {J Neyman and E Pearson},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {Biometrika},
	Month = {Jan},
	Pmid = {15115836269528439056related:EFk1AAA9xtEJ},
	Rating = {0},
	Read = {Yes},
	Title = {On the Use and Interpretation of Certain Test Criteria for Purposes of Statistical Inference: Part I},
	Uri = {papers://ED343B15-FDF0-4CC9-9BAD-AC29D9155642/Paper/p973},
	Url = {http://links.jstor.org/sici?sici=0006-3444(192807)20A%253A1%252F2%253C175%253AOTUAIO%253E2.0.CO%253B2-V},
	Year = {1928},
	Bdsk-Url-1 = {http://links.jstor.org/sici?sici=0006-3444(192807)20A%253A1%252F2%253C175%253AOTUAIO%253E2.0.CO%253B2-V}}

@article{Norris:96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...459..393N},
	Author = {{Norris}, J.~P. and {Nemiroff}, R.~J. and {Bonnell}, J.~T. and {Scargle}, J.~D. and {Kouveliotou}, C. and {Paciesas}, W.~S. and {Meegan}, C.~A. and {Fishman}, G.~J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/176902},
	Journal = {\apj},
	Month = mar,
	Pages = {393},
	Title = {{Attributes of Pulses in Long Bright Gamma-Ray Bursts}},
	Volume = 459,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/176902}}

@article{Norris:06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...643..266N},
	Author = {{Norris}, J.~P. and {Bonnell}, J.~T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/502796},
	Eprint = {arXiv:astro-ph/0601190},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = may,
	Pages = {266-275},
	Title = {{Short Gamma-Ray Bursts with Extended Emission}},
	Volume = 643,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/502796}}

@article{Nowak:00,
	Author = {Robert D. Nowak and Eric D. Kolaczyk},
	Bibsource = {DBLP, http://dblp.uni-trier.de},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {IEEE Transactions on Information Theory},
	Number = {5},
	Pages = {1811-1825},
	Title = {A statistical multiscale framework for Poisson inverse problems},
	Volume = {46},
	Year = {2000}}

@inproceedings{Omodei:07,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..921..472O},
	Author = {{Omodei}, N. and {Norris}, J.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1063/1.2757407},
	Editor = {{Ritz}, S. and {Michelson}, P. and {Meegan}, C.~A.},
	Month = jul,
	Pages = {472-475},
	Series = {American Institute of Physics Conference Series},
	Title = {{LAT observation of GRBs: Simulations and Sensitivity studies}},
	Volume = 921,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2757407}}

@article{Paciesas:99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJS..122..465P},
	Author = {{Paciesas}, W.~S. and {Meegan}, C.~A. and {Pendleton}, G.~N. and {Briggs}, M.~S. and {Kouveliotou}, C. and {Koshut}, T.~M. and {Lestrade}, J.~P. and {McCollough}, M.~L. and {Brainerd}, J.~J. and {Hakkila}, J. and {Henze}, W. and {Preece}, R.~D. and {Connaughton}, V. and {Kippen}, R.~M. and {Mallozzi}, R.~S. and {Fishman}, G.~J. and {Richardson}, G.~A. and {Sahi}, M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/313224},
	Eprint = {arXiv:astro-ph/9903205},
	Journal = {\apjs},
	Month = jun,
	Pages = {465-495},
	Title = {{The Fourth BATSE Gamma-Ray Burst Catalog (Revised)}},
	Volume = 122,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/313224}}

@article{Panaitescu+98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...503..314P},
	Author = {{Panaitescu}, A. and {M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:00:19 +0000},
	Doi = {10.1086/305995},
	Eprint = {arXiv:astro-ph/9801258},
	Journal = {\apj},
	Month = aug,
	Pages = {314},
	Title = {{Multiwavelength Afterglows in Gamma-Ray Bursts: Refreshed Shock and Jet Effects}},
	Volume = 503,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/305995}}

@article{Piran:99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999PhR...314..575P},
	Author = {{Piran}, T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {arXiv:astro-ph/9810256},
	Journal = {\physrep},
	Month = jun,
	Pages = {575-667},
	Title = {{Gamma-ray bursts and the fireball model}},
	Volume = 314,
	Year = 1999}

@article{Pollock:81,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1981A%26A....94..116P},
	Author = {{Pollock}, A.~M.~T. and {Masnou}, J.~L. and {Bignami}, G.~F. and {Hermsen}, W. and {Swanenburg}, B.~N. and {Kanbach}, G. and {Lichti}, G.~G. and {Wills}, R.~D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {\aap},
	Keywords = {EXTRATERRESTRIAL RADIATION, GALACTIC RADIATION, GAMMA RAY ASTRONOMY, LIKELIHOOD RATIO, RADIATION SOURCES, SPACEBORNE ASTRONOMY, BL LACERTAE OBJECTS, COS-B SATELLITE, PHOTONS, QUASARS, SAS-2, SEYFERT GALAXIES, X RAY SOURCES},
	Month = jan,
	Pages = {116-120},
	Title = {{Search for gamma-radiation from extragalactic objects using a likelihood method}},
	Volume = 94,
	Year = 1981}

@article{Pollock:85,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1985A%26A...146..352P},
	Author = {{Pollock}, A.~M.~T. and {Bennett}, K. and {Bignami}, G.~F. and {Bloemen}, J.~B.~G.~M. and {Buccheri}, R. and {Caraveo}, P.~A. and {Hermsen}, W. and {Kanbach}, G. and {Lebrun}, F. and {Mayer-Hasselwander}, H.~A. and {Strong}, A.~W.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {\aap},
	Keywords = {COS-B SATELLITE, GAMMA RAY SPECTRA, INTERSTELLAR GAS, MILKY WAY GALAXY, SPACEBORNE ASTRONOMY, ASTRONOMICAL MODELS, COSMIC RAYS, INTERNATIONAL COOPERATION, PROBABILITY THEORY, RADIO SOURCES (ASTRONOMY)},
	Month = may,
	Pages = {352-362},
	Title = {{COS-B gamma-ray sources and interstellar gas in the first galactic quadrant - Caravane collaboration for the COS-B satellite}},
	Volume = 146,
	Year = 1985}

@article{Porciani:01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...548..522P},
	Author = {{Porciani}, C. and {Madau}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/319027},
	Eprint = {arXiv:astro-ph/0008294},
	Journal = {\apj},
	Month = feb,
	Pages = {522-531},
	Title = {{On the Association of Gamma-Ray Bursts with Massive Stars: Implications for Number Counts and Lensing Statistics}},
	Volume = 548,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/319027}}

@article{Primack:05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005NewAR..49...25P},
	Author = {{Primack}, J.~R.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1016/j.newar.2005.01.039},
	Eprint = {arXiv:astro-ph/0408359},
	Journal = {New Astronomy Review},
	Month = may,
	Pages = {25-34},
	Title = {{Precision cosmology}},
	Volume = 49,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.newar.2005.01.039}}

@article{Preece:98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...506L..23P},
	Author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Mallozzi}, R.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/311644},
	Eprint = {arXiv:astro-ph/9808184},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL},
	Month = oct,
	Pages = {L23-L26},
	Title = {{The Synchrotron Shock Model Confronts a ``Line of Death'' in the BATSE Gamma-Ray Burst Data}},
	Volume = 506,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/311644}}

@article{Preece:00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJS..126...19P},
	Author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Mallozzi}, R.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/313289},
	Eprint = {arXiv:astro-ph/9908119},
	Journal = {\apjs},
	Month = jan,
	Pages = {19-36},
	Title = {{The BATSE Gamma-Ray Burst Spectral Catalog. I. High Time Resolution Spectroscopy of Bright Bursts Using High Energy Resolution Data}},
	Volume = 126,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/313289}}

@article{Preece:02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...581.1248P},
	Author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Giblin}, T.~W. and {Mallozzi}, R.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/344252},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves},
	Month = dec,
	Pages = {1248-1255},
	Title = {{On the Consistency of Gamma-Ray Burst Spectral Indices with the Synchrotron Shock Model}},
	Volume = 581,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/344252}}

@article{Rees:05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...628..847R},
	Author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/430818},
	Eprint = {arXiv:astro-ph/0412702},
	Journal = {\apj},
	Month = aug,
	Pages = {847-852},
	Title = {{Dissipative Photosphere Models of Gamma-Ray Bursts and X-Ray Flashes}},
	Volume = 628,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/430818}}

@inproceedings{Reyes:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..921..359R},
	Author = {{Reyes}, L.~C.},
	Booktitle = {American Institute of Physics Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1063/1.2757351},
	Editor = {{Ritz}, S. and {Michelson}, P. and {Meegan}, C.~A.},
	Month = jul,
	Pages = {359-360},
	Series = {American Institute of Physics Conference Series},
	Title = {{Detecting the EBL Attenuation of Blazars with GLAST}},
	Volume = 921,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2757351}}

@article{Ryde:04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...614..827R},
	Author = {{Ryde}, F.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/423782},
	Eprint = {arXiv:astro-ph/0406674},
	Journal = {\apj},
	Month = oct,
	Pages = {827-846},
	Title = {{The Cooling Behavior of Thermal Pulses in Gamma-Ray Bursts}},
	Volume = 614,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/423782}}

@article{Ryde:05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...625L..95R},
	Author = {{Ryde}, F.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/431239},
	Eprint = {arXiv:astro-ph/0504450},
	Journal = {\apjl},
	Month = jun,
	Pages = {L95-L98},
	Title = {{Is Thermal Emission in Gamma-Ray Bursts Ubiquitous?}},
	Volume = 625,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/431239}}

@article{Schaefer:99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999PhRvL..82.4964S},
	Author = {{Schaefer}, B.~E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {arXiv:astro-ph/9810479},
	Journal = {Physical Review Letters},
	Month = jun,
	Pages = {4964-4966},
	Title = {{Severe Limits on Variations of the Speed of Light with Frequency}},
	Volume = 82,
	Year = 1999}

@article{Sommer:94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...422L..63S},
	Author = {{Sommer}, M. and {Bertsch}, D.~L. and {Dingus}, B.~L. and {Fichtel}, C.~E. and {Fishman}, G.~J. and {Harding}, A.~K. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Hurley}, K. and {Kanbach}, G. and {Kniffen}, D.~A. and {Kouveliotou}, C. and {Lin}, Y.~C. and {Mattox}, J.~R. and {Mayer-Hasselwander}, H.~A. and {Michelson}, P.~F. and {von Montigny}, C. and {Nolan}, P.~L. and {Schneid}, E. and {Sreekumar}, P. and {Thompson}, D.~J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/187213},
	Journal = {\apjl},
	Keywords = {GAMMA RAY BURSTS, HIGH ENERGY INTERACTIONS, PARTICLE ACCELERATION, RADIO SOURCES (ASTRONOMY), GAMMA RAY OBSERVATORY, LIGHT CURVE, MAXIMUM LIKELIHOOD ESTIMATES, POWER SPECTRA},
	Month = feb,
	Pages = {L63-L66},
	Title = {{High-energy gamma rays from the intense 1993 January 31 gamma-ray burst}},
	Volume = 422,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/187213}}

@article{Strong:07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007Ap%26SS.309...35S},
	Author = {{Strong}, A.~W.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1007/s10509-007-9480-1},
	Eprint = {arXiv:astro-ph/0609359},
	Journal = {\apss},
	Keywords = {Gamma rays, Diffuse emission, Gamma-ray sources},
	Month = jun,
	Pages = {35-41},
	Title = {{Source population synthesis and the Galactic diffuse gamma-ray emission}},
	Volume = 309,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s10509-007-9480-1}}

@inproceedings{Tavani:06,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006SPIE.6266E...2T},
	Author = {{Tavani}, M. and {Barbiellini}, G. and {Argan}, A. and {Basset}, M. and {Boffelli}, F. and {Bulgarelli}, A. and {Caraveo}, P. and {Chen}, A. and {Costa}, E. and {De Paris}, G. and {Del Monte}, E. and {Di Cocco}, G. and {Donnarumma}, I. and {Feroci}, M. and {Fiorini}, M. and {Foggetta}, L. and {Froysland}, T. and {Frutti}, M. and {Fuschino}, F. and {Galli}, M. and {Gianotti}, F. and {Giuliani}, A. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Liello}, F. and {Lipari}, P. and {Longo}, F. and {Marisaldi}, M. and {Mastropietro}, M. and {Mattaini}, E. and {Mauri}, F. and {Mereghetti}, S. and {Morelli}, E. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Perotti}, F. and {Picozza}, P. and {Pittori}, C. and {Pontoni}, C. and {Porrovecchio}, G. and {Prest}, M. and {Pucella}, G. and {Rapisarda}, M. and {Rossi}, E. and {Rubini}, A. and {Soffitta}, P. and {Traci}, A. and {Trifoglio}, M. and {Trois}, A. and {Vallazza}, E. and {Vercellone}, S. and {Zambra}, A. and {Zanello}, D.},
	Booktitle = {Space Telescopes and Instrumentation II: Ultraviolet to Gamma Ray. Edited by Turner, Martin J. L.; Hasinger, G{\"u}nther. Proceedings of the SPIE, Volume 6266, pp. 626603 (2006).},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1117/12.673207},
	Month = jul,
	Series = {Presented at the Society of Photo-Optical Instrumentation Engineers (SPIE) Conference},
	Title = {{The AGILE mission and its scientific instrument}},
	Volume = 6266,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1117/12.673207}}

@article{Totani:98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...509L..81T},
	Author = {{Totani}, T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/311772},
	Eprint = {arXiv:astro-ph/9810206},
	Journal = {\apjl},
	Month = dec,
	Pages = {L81-L84},
	Title = {{TEV Burst of Gamma-Ray Bursts and Ultra-High-Energy Cosmic Rays}},
	Volume = 509,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/311772}}

@article{Vietri:95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...453..883V},
	Author = {{Vietri}, M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/176448},
	Eprint = {arXiv:astro-ph/9506081},
	Journal = {\apj},
	Month = nov,
	Pages = {883},
	Title = {{The Acceleration of Ultra--High-Energy Cosmic Rays in Gamma-Ray Bursts}},
	Volume = 453,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/176448}}

@inproceedings{vonKienlin:04,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ASPC..312..551K},
	Author = {{Kienlin}, A.~V. and {Arend}, N. and {Lichti}, G. and {Strong}, A. and {Connell}, P.},
	Booktitle = {Astronomical Society of the Pacific Conference Series},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Editor = {{Feroci}, M. and {Frontera}, F. and {Masetti}, N. and {Piro}, L.},
	Month = jun,
	Pages = {551},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{Gamma-Ray Burst Detection with INTEGRAL/SPI}},
	Volume = 312,
	Year = 2004}

@article{Walker:00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...537..264W},
	Author = {{Walker}, K.~C. and {Schaefer}, B.~E. and {Fenimore}, E.~E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/308995},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Methods: Statistical},
	Month = jul,
	Pages = {264-269},
	Title = {{Gamma-Ray Bursts Have Millisecond Variability}},
	Volume = 537,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/308995}}

@article{Wang:01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...546L..33W},
	Author = {{Wang}, X.~Y. and {Dai}, Z.~G. and {Lu}, T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/318064},
	Eprint = {arXiv:astro-ph/0010320},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
	Month = jan,
	Pages = {L33-L37},
	Title = {{Prompt High-Energy Gamma-Ray Emission from the Synchrotron Self-Compton Process in the Reverse Shocks of Gamma-Ray Bursts}},
	Volume = 546,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/318064}}

@article{Wang:06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...641L..89W},
	Author = {{Wang}, X.-Y. and {Li}, Z. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/504151},
	Eprint = {arXiv:astro-ph/0601229},
	Journal = {\apjl},
	Month = apr,
	Pages = {L89-L92},
	Title = {{GeV-TeV and X-Ray Flares from Gamma-Ray Bursts}},
	Volume = 641,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/504151}}

@article{Wang+09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...641L..89W},
	Author = {{Wang}, X.-Y. and {Li}, Z. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:23:29 +0000},
	Doi = {10.1086/504151},
	Eprint = {arXiv:astro-ph/0601229},
	Journal = {\apjl},
	Month = apr,
	Pages = {L89-L92},
	Title = {{GeV-TeV and X-Ray Flares from Gamma-Ray Bursts}},
	Volume = 641,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/504151}}

@article{Wang:09b,
	Author = {{Wang}},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {\apj},
	Pages = {L98},
	Volume = 698,
	Year = 2009}

@article{Waxman:97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...485L...5W},
	Author = {{Waxman}, E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/310809},
	Eprint = {arXiv:astro-ph/9704116},
	Journal = {\apjl},
	Month = aug,
	Pages = {L5},
	Title = {{Gamma-Ray--Burst Afterglow: Supporting the Cosmological Fireball Model, Constraining Parameters, and Making Predictions}},
	Volume = 485,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/310809}}

@article{Wigger:07,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007arXiv0704.3038W},
	Author = {{Wigger}, C. and {Hajdas}, W. and {Zehnder}, A. and {Hurley}, K. and {Bellm}, E. and {Boggs}, S. and {Bandstra}, M. and {Smith}, D.~M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {0704.3038},
	Journal = {ArXiv e-prints},
	Month = apr,
	Title = {{Spectral Analysis of GRBs Measured by RHESSI}},
	Volume = 704,
	Year = 2007}

@article{Wilks:38,
	Author = {Wilks, S. S.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {Ann. Math. Stat.},
	Pages = 60,
	Volume = 9,
	Year = 1938}

@inproceedings{Yamaoka:06,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006SPIE.6266E.122Y},
	Author = {{Yamaoka}, K. and {Sugita}, S. and {Ohno}, M. and {Takahashi}, T. and {Fukazawa}, Y. and {Terada}, Y. and {Tamagawa}, T. and {Abe}, K. and {Endo}, Y. and {Onda}, K. and {Matsumura}, S. and {Tashiro}, M. and {Soojing}, H. and {Sato}, G. and {Nakazawa}, K. and {Takahashi}, T. and {Miyawaki}, R. and {Enoto}, T. and {Kokubun}, M. and {Makishima}, K. and {Murakami}, T.},
	Booktitle = {Space Telescopes and Instrumentation II: Ultraviolet to Gamma Ray. Edited by Turner, Martin J. L.; Hasinger, G{\"u}nther. Proceedings of the SPIE, Volume 6266, pp. 626643 (2006).},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1117/12.671994},
	Month = jul,
	Series = {Presented at the Society of Photo-Optical Instrumentation Engineers (SPIE) Conference},
	Title = {{In-orbit performance of the Suzaku wideband all-sky monitor}},
	Volume = 6266,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1117/12.671994}}

@article{Zhang:02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...581.1236Z},
	Author = {{Zhang}, B. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/344338},
	Eprint = {arXiv:astro-ph/0206158},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves, Stars: Magnetic Fields},
	Month = dec,
	Pages = {1236-1247},
	Title = {{An Analysis of Gamma-Ray Burst Spectral Break Models}},
	Volume = 581,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/344338}}

@article{giuliani08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...491L..25G},
	Archiveprefix = {arXiv},
	Author = {{Giuliani}, A. and {Mereghetti}, S. and {Fornari}, F. and {Del Monte}, E. and {Feroci}, M. and {Marisaldi}, M. and {Esposito}, P. and {Perotti}, F. and {Tavani}, M. and {Argan}, A. and {Barbiellini}, G. and {Boffelli}, F. and {Bulgarelli}, A. and {Caraveo}, P. and {Cattaneo}, P.~W. and {Chen}, A.~W. and {Costa}, E. and {D'Ammando}, F. and {di Cocco}, G. and {Donnarumma}, I. and {Evangelista}, Y. and {Fiorini}, M. and {Fuschino}, F. and {Galli}, M. and {Gianotti}, F. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Lipari}, P. and {Longo}, F. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Piano}, G. and {Picozza}, P. and {Prest}, M. and {Pucella}, G. and {Rapisarda}, M. and {Rappoldi}, A. and {Soffitta}, P. and {Trifoglio}, M. and {Trois}, A. and {Vallazza}, E. and {Vercellone}, S. and {Zanello}, D. and {Salotti}, L. and {Cutini}, S. and {Pittori}, C. and {Preger}, B. and {Santolamazza}, P. and {Verrecchia}, F. and {Gehrels}, N. and {Page}, K. and {Burrows}, D. and { Rossi}, A. and {Hurley}, K. and {Mitrofanov}, I. and {Boynton}, W.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:200810737},
	Eprint = {0809.1230},
	Journal = {\aap},
	Keywords = {gamma rays: bursts},
	Month = nov,
	Pages = {L25-L28},
	Title = {{AGILE detection of delayed gamma-ray emission from GRB 080514B}},
	Volume = 491,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200810737}}

@article{1994Natur.372..652H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994Natur.372..652H},
	Author = {{Hurley}, K. and {Dingus}, B.~L. and {Mukherjee}, R. and {Sreekumar}, P. and {Kouveliotou}, C. and {Meegan}, C. and {Fishman}, G.~J. and {Band}, D. and {Ford}, L. and {Bertsch}, D. and {Cline}, T. and {Fichtel}, C. and {Hartman}, R. and {Hunter}, S. and {Thompson}, D.~J. and {Kanbach}, G. and {Mayer-Hasselwander}, H. and {von Montigny}, C. and {Sommer}, M. and {Lin}, Y. and {Nolan}, P. and {Michelson}, P. and {Kniffen}, D. and {Mattox}, J. and {Schneid}, E. and {Boer}, M. and {Niel}, M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1038/372652a0},
	Journal = {\nat},
	Month = dec,
	Pages = {652-654},
	Title = {{Detection of a {$\gamma$}-ray burst of very long duration and very high energy}},
	Volume = 372,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/372652a0}}

@article{1995Ap&SS.231..187D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/1995Ap%26SS.231..187D},
	Author = {{Dingus}, B.~L.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1007/BF00658613},
	Journal = {\apss},
	Keywords = {GeV: Gamma-ray bursts},
	Month = sep,
	Pages = {187-190},
	Title = {{EGRET Observations of {\gt} 30 MeV Emission from the Brightest Bursts Detected by BATSE}},
	Volume = 231,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/BF00658613}}

@article{VLA_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Chandra}, P. and {Frail}, D.~A.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: VLA radio detection}},
	Volume = 9889,
	Year = 2009}

@article{WSRT_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{van der Horst }, A.~J. and {Kamble}, A.~P. and {Wijers}, R.~A.~M.~J. and {Kouveliotou}, C.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: WSRT Radio Observation}},
	Volume = 9883,
	Year = 2009}

@article{ROTSE_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Pandey}, S~B. and {Zheng}, W. and {Yuan}, F. and {Akerlof}, C.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: ROTSE-III Detection of Optical Afterglow}},
	Volume = 9878,
	Year = 2009}

@article{Faulkes_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Guidorzi}, C. and {Tanvir}, N.~R. and {Cano}, Z. and {Steele}, I.~A.. and {Bersier}, D. and others},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: Faulkes Telescope North observations}},
	Volume = 9875,
	Year = 2009}

@article{GROND_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Olivares}, F. and {Afonso}, F. and {Greiner}, J. and {McBreen}, S. and {Kruehler}, T. and {Rau}, A. and {Yoldas}, A. and {Kanbach} G.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: GROND NIR Afterglow Observations}},
	Volume = 9874,
	Year = 2009}

@article{Swift_UVOT2_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Swenson}, C.~A. and {Stratta}, G..},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: Swift/UVOT refined analysis}},
	Volume = 9877,
	Year = 2009}

@article{Swift_UVOT_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Swenson}, C.~A. and {Siegel}, M.~H..},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: Swift/UVOT refined analysis}},
	Volume = 9869,
	Year = 2009}

@article{Swift_XRT2_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Stratta}, G. and {D'Elia}, V. and {Perri}, M},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB090902B: Swift XRT refined analysis}},
	Volume = 9876,
	Year = 2009}

@article{Swift_XRT_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Author = {{Kennea}, J. and {Stratta}, G.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: Swift/XRT Afterglow Candidate}},
	Volume = 9868,
	Year = 2009}

@article{SUZAKU.090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://gcn.gsfc.nasa.gov/gcn3/9897.gcn3},
	Author = {{Terada}, Y. and {Tashiro}, M. and {Endo}, A. and {Onda}, K. and {Sugasahara}, T. and {Iwakiri}, W. and {Yamaoka}, K. and {Sugita}, S. and {Ohno}, M. and {Suzuki}, M. and {Kokubun}, M. and {Takahashi}, T. and {Nakagawa}, Y.~E. and {Tamagawa}, T. and {Ohmori}, N. and {Daikyuji}, A. and {Sonoda}, E. and {Kono}, K. and {Hayashi}, H. and {Noda}, K. and {Nishioka}, Y. and {Yamauchi}, M. and {Vasquez}, N. and {Urata}, Y. and {Hanabata}, Y. and {Uehara}, T. and {Takahashi}, T. and {Fukazawa}, Y. and {Enoto}, T. and {Nakazawa}, K. and {Makishima}, K. and {Hong}, S.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: Suzaku WAM observation of the prompt emission .}},
	Volume = 9897,
	Year = 2009}

@article{Redshift_090902B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9024....1K},
	Author = {{Cucchiara}, A. and {Fox}, D.~B. and {Tanvir}, N. and {Berger}, E},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GCN},
	Title = {{GRB 090902B: Gemini-N absorption redshift}},
	Volume = 9873,
	Year = 2009}

@article{2009GCN..9934....1U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9934....1U},
	Author = {{Uehara}, T. and {Takahashi}, H. and {McEnery}, J.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926: Fermi LAT detection.}},
	Volume = 9934,
	Year = 2009}

@article{2005RvMP...76.1143P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005RvMP...76.1143P},
	Author = {{Piran}, T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1103/RevModPhys.76.1143},
	Journal = {Reviews of Modern Physics},
	Month = jan,
	Pages = {1143-1210},
	Title = {{The physics of gamma-ray bursts}},
	Volume = 76,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/RevModPhys.76.1143}}

@article{GRB080916C:Science,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Sci...323.1688A},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Arimoto}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Battelino}, M. and {Baughman}, B.~M. and {Bechtol}, K. and {Bellardi}, F. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bogaert}, G. and {Bogart}, J.~R. and {Bonamente}, E. and {Bonnell}, J. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Burrows}, D. and {Busetto}, G. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Ceccanti}, M. and {Cecchi}, C. and {Celotti}, A. and {Charles}, E. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Costamante}, L. and {Cutini}, S. and {DeKlotz}, M. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Dingus}, B.~L. and {do Couto e Silva}, E. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Edmonds}, Y. and {Evans}, P.~A. and {Fabiani}, D. and {Farnier}, C. and {Favuzzi}, C. and {Finke}, J. and {Fishman}, G. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giebels}, B. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Haller}, G. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Morata}, J.~A.~H. and {Hoover}, A. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, T.~J. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kavelaars}, A. and {Kawai}, N. and {Kelly}, H. and {Kennea}, J. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kocian}, M.~L. and {Komin}, N. and {Kouveliotou}, C. and {Kuehn}, F. and {Kuss}, M. and {Lande}, J. and {Landriu}, D. and {Larsson}, S. and {Latronico}, L. and {Lavalley}, C. and {Lee}, B. and {Lee}, S.-H. and {Lemoine-Goumard}, M. and {Lichti}, G.~G. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Marangelli}, B. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Minuti}, M. and {Mirizzi}, N. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori} , T. and {Nelson}, D. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Perri}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Pinchera}, M. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Ramirez-Ruiz}, E. and {Rando}, R. and {Rapposelli}, E. and {Razzano}, M. and {Razzaque}, S. and {Rea}, N. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sanchez}, D. and {Sander}, A. and {Parkinson}, P.~M.~S. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Segal}, K.~N. and {Sgr{\`o}}, C. and {Shimokawabe}, T. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and { Stamatikos}, M. and {Starck}, J.-L. and {Stecker}, F.~W. and {Steinle}, H. and {Stephens}, T.~E. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tagliaferri}, G. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Tenze}, A. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Turri}, M. and {Tuvi}, S. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vigiani}, L. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Williams}, D.~A. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M. and {The Fermi LAT Collaboration} and {The Fermi GBM Collaboration}},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 07:04:40 +0000},
	Doi = {10.1126/science.1169101},
	Journal = {Science},
	Month = mar,
	Pages = {1688-},
	Title = {{Fermi Observations of High-Energy Gamma-Ray Emission from GRB 080916C}},
	Volume = 323,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1126/science.1169101}}

@article{GRB090902B:Fermi,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2009ApJ...706L.138A},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burgess}, J.~M. and {Burrows}, D.~N. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {d'Elia}, V. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and { Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Fishman}, G. and {Focke}, W.~B. and {Fortin}, P. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and {Germani}, S. and {Giavitto}, G. and {Giebels}, B. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Komin}, N. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Mazziotta}, M.~N. and {Mc Breen}, S. and {Mc Enery}, J.~E. and {Mc Glynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roming}, P.~W.~A. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, {H.~F.-W.} and {Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Stratta}, G. and {Strickman}, M.~S. and {Suson}, D.~J. and {Swenson}, C.~A. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 05:50:55 +0000},
	Doi = {10.1088/0004-637X/706/1/L138},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts},
	Month = nov,
	Pages = {L138-L144},
	Title = {{Fermi Observations of GRB 090902B: A Distinct Spectral Component in the Prompt and Delayed Emission}},
	Volume = 706,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/706/1/L138}}

@article{GRB110731A:Fermi,
	Author = {{Ackermann}, M. and {Ajello}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hadasch}, D. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lee}, S.-H. and {Llena Garde}, M. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Naumann-Godo}, M. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ripken}, J. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and {Ziegler}, M. and {Fermi-LAT Collaboration} and {Fermi-GBM Collaboration}},
	Date-Modified = {2012-09-28 22:06:07 +0000},
	Journal = {\apj, submitted},
	Keywords = {gamma rays: bursts},
	Title = {{Multiwavelength observations of GRB 110731A: GeV emission from onset to afterglow}},
	Year = 2012}

@article{2009arXiv0905.1144G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0905.1144G},
	Archiveprefix = {arXiv},
	Author = {{Gilmore}, R.~C. and {Madau}, P. and {Primack}, J.~R. and {Somerville}, R.~S. and {Haardt}, F.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {0905.1144},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
	Month = may,
	Title = {{GeV Gamma-Ray Attenuation and the High-Redshift UV Background}},
	Year = 2009}

@article{2009arXiv0905.1115F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0905.1115F},
	Archiveprefix = {arXiv},
	Author = {{Finke}, J.~D. and {Razzaque}, S. and {Dermer}, C.~D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {0905.1115},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Extragalactic Astrophysics},
	Month = may,
	Title = {{Modeling the Extragalactic Background Light from Stars and Dust}},
	Year = 2009}

@article{Preece:1996,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...473..310P},
	Author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Matteson}, J.~L. and {Band}, D.~L. and {Skelton}, R.~T. and {Meegan}, C.~A.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/178146},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, METHODS: DATA ANALYSIS, X-RAYS: GENERAL},
	Month = dec,
	Pages = {310},
	Title = {{BATSE Observations of Gamma-Ray Burst Spectra. III. Low-Energy Behavior of Time-averaged Spectra}},
	Volume = 473,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/178146}}

@article{Asano+09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2009ApJ...699..953A},
	Archiveprefix = {arXiv},
	Author = {{Asano}, K. and {Inoue}, S. and {M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:33:51 +0000},
	Doi = {10.1088/0004-637X/699/2/953},
	Eprint = {0807.0951},
	Journal = {\apj},
	Keywords = {cosmic rays, gamma rays: bursts, gamma rays: theory, radiation mechanisms: non-thermal},
	Month = jul,
	Pages = {953-957},
	Title = {{Prompt High-Energy Emission from Proton-Dominated Gamma-Ray Bursts}},
	Volume = 699,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/699/2/953}}

@article{peer07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2007ApJ...664L...1P},
	Author = {{Pe'er}, A. and {Ryde}, F. and {Wijers}, R.~A.~M.~J. and {M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1086/520534},
	Eprint = {arXiv:astro-ph/0703734},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Plasmas, Radiation Mechanisms: Nonthermal, Radiation Mechanisms: Thermal},
	Month = jul,
	Pages = {L1-L4},
	Title = {{A New Method of Determining the Initial Size and Lorentz Factor of Gamma-Ray Burst Fireballs Using a Thermal Emission Component}},
	Volume = 664,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/520534}}

@article{finke09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2009arXiv0905.1115F},
	Archiveprefix = {arXiv},
	Author = {{Finke}, J.~D. and {Razzaque}, S. and {Dermer}, C.~D.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {0905.1115},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Extragalactic Astrophysics},
	Month = may,
	Title = {{Modeling the Extragalactic Background Light from Stars and Dust}},
	Year = 2009}

@article{gilmore09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2009arXiv0908.2830G},
	Archiveprefix = {arXiv},
	Author = {{Gilmore}, R.~C. and {Prada}, F. and {Primack}, J.~R.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {0908.2830},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
	Month = aug,
	Title = {{Modeling gamma-ray burst observations by Fermi and MAGIC including attenuation due to diffuse background light}},
	Year = 2009}

@article{franceschini08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2008A%26A...487..837F},
	Archiveprefix = {arXiv},
	Author = {{Franceschini}, A. and {Rodighiero}, G. and {Vaccari}, M.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:200809691},
	Eprint = {0805.1841},
	Journal = {\aap},
	Keywords = {galaxies: evolution, infrared: galaxies, BL Lacertae objects: general},
	Month = sep,
	Pages = {837-852},
	Title = {{Extragalactic optical-infrared background radiation, its time evolution and the cosmic photon-photon opacity}},
	Volume = 487,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200809691}}

@article{kneiske04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2004A%26A...413..807K},
	Author = {{Kneiske}, T.~M. and {Bretz}, T. and {Mannheim}, K. and {Hartmann}, D.~H.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:20031542},
	Eprint = {arXiv:astro-ph/0309141},
	Journal = {\aap},
	Keywords = {cosmology: diffuse radiation, galaxies: BL Lacertae objects: general, galaxies: BL Lacertae objects: individual: Mkn 421, Mkn 501, H1426+428},
	Month = jan,
	Pages = {807-815},
	Title = {{Implications of cosmological gamma-ray absorption. II. Modification of gamma-ray spectra}},
	Volume = 413,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20031542}}

@article{metcalfe03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2003A%26A...407..791M},
	Author = {{Metcalfe}, L. and {Kneib}, {J.-P.} and {McBreen}, B. and {Altieri}, B. and {Biviano}, A. and {Delaney}, M. and {Elbaz}, D. and {Kessler}, M.~F. and {Leech}, K. and {Okumura}, K. and {Ott}, S. and {Perez-Martinez}, R. and {Sanchez-Fernandez}, C. and {Schulz}, B.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1051/0004-6361:20030621-1},
	Eprint = {arXiv:astro-ph/0305400},
	Journal = {\aap},
	Keywords = {surveys, galaxies: clusters: individual: Abell 370, galaxies: clusters: individual: Abell 2218, galaxies: clusters: individual: Abell 2390, gravitational lensing, infrared: galaxies},
	Month = sep,
	Pages = {791-822},
	Title = {{An ISOCAM survey through gravitationally lensing galaxy clusters. I. Source lists and source counts for A370, A2218 and A2390}},
	Volume = 407,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20030621-1}}

@article{granot08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2008arXiv0811.1657G},
	Archiveprefix = {arXiv},
	Author = {{Granot}, J.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {0811.1657},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics},
	Month = nov,
	Title = {{Critical Review of Basic Afterglow Concepts}},
	Year = 2008}

@article{Fenimore+93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/1993A%26AS...97...59F},
	Author = {{Fenimore}, E.~E. and {Epstein}, R.~I. and {Ho}, C.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 06:36:44 +0000},
	Journal = {\aaps},
	Keywords = {COSMOLOGY, GAMMA RAY ASTRONOMY, GAMMA RAY BURSTS, PHOTONS, ASTRONOMICAL SPECTROSCOPY, EMISSION SPECTRA, PHOTOSPHERE, RELATIVISTIC PARTICLES},
	Month = jan,
	Pages = {59-62},
	Title = {{The escape of 100 MeV photons from cosmological gamma-ray bursts}},
	Volume = 97,
	Year = 1993}

@article{2009GCN..9936....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2009GCN..9936},
	Author = {{Vetere}, L. and {Evans}, P.A. and {Goad}, M.R.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: UVOT-enhanced XRT position}},
	Volume = 9936,
	Year = 2009}

@article{2009GCN..9951....1N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2009GCN..9951....1N},
	Author = {{Noda}, K. and {Sonoda}, E. and {Ohmori}, N. and {Kono}, K. and {Hayashi}, H. and {Daikyuji}, A. and {Nishioka}, Y. and {Yamauchi}, M. and {Hanabata}, Y. and {Uehara}, T. and {Takahashi}, T. and {Fukazawa}, Y. and {Ohno}, M. and {Suzuki}, M. and {Kokubun}, M. and {Iwakiri}, W. and {Tashiro}, M. and {Terada}, Y. and {Endo}, A. and {Onda}, K. and {Sugasahara}, T. and {Urata}, Y. and {Enoto}, T. and {Nakazawa}, K. and {Makishima}, K. and {Yamaoka}, K. and {Sugita}, S. and {Nakagawa}, Y.~E. and {Tamagawa}, T. and {Hong}, S. and {Vasquez}, N.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: Suzaku WAM observation of the prompt emission.}},
	Volume = 9951,
	Year = 2009}

@article{2001STIN...0238729B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2001STIN...0238729B},
	Author = {{Briggs}, M.~S. and {Preece}, R.~E.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Journal = {NASA STI/Recon Technical Report N},
	Keywords = {GAMMA RAY BURSTS, SPECTROSCOPY, GAMMA RAY OBSERVATORY, GAMMA RAY TELESCOPES, OPTICAL SCANNERS, SPECTRUM ANALYSIS, TIME SERIES ANALYSIS, CAMERAS, CALORIMETERS},
	Month = dec,
	Pages = {38729},
	Title = {{Testing the Physical Mechanisms of Gamma-Ray Bursts with Multi-Instrument Time-Resolved Spectroscopy}},
	Volume = 2,
	Year = 2001}

@article{2007ChJAA...7....1Z,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2007ChJAA...7....1Z},
	Author = {{Zhang}, B.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1088/1009-9271/7/1/01},
	Eprint = {arXiv:astro-ph/0701520},
	Journal = {Chinese Journal of Astronomy and Astrophysics},
	Month = feb,
	Pages = {1-50},
	Title = {{Gamma-Ray Bursts in the Swift Era}},
	Volume = 7,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1009-9271/7/1/01}}

@article{Meszaros+06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2006RPPh...69.2259M},
	Author = {{M{\'e}sz{\'a}ros}, P.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2012-02-23 07:01:17 +0000},
	Doi = {10.1088/0034-4885/69/8/R01},
	Eprint = {arXiv:astro-ph/0605208},
	Journal = {Reports on Progress in Physics},
	Month = aug,
	Pages = {2259-2321},
	Title = {{Gamma-ray bursts}},
	Volume = 69,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0034-4885/69/8/R01}}

@article{2008arXiv0810.0520F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2008arXiv0810.0520F},
	Archiveprefix = {arXiv},
	Author = {{Falcone}, A.~D. and {Williams}, D.~A. and {Baring}, M.~G. and {Blandford}, R. and {Buckley}, J. and {Connaughton}, V. and {Coppi}, P. and {Dermer}, C. and {Dingus}, B. and {Fryer}, C. and {Gehrels}, N. and {Granot}, J. and {Horan}, D. and {Katz}, J.~I. and {Kuehn}, K. and {Meszaros}, P. and {Norris}, J. and {Saz Parkinson}, P. and {Pe'er}, A. and {Ramirez-Ruiz}, E. and {Razzaque}, S. and {Wang}, X.~Y. and {Zhang}, B.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Eprint = {0810.0520},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics},
	Month = oct,
	Title = {{Gamma Ray Burst Section of the White Paper on the Status and Future of Ground-based TeV Gamma-ray Astronomy}},
	Year = 2008}

@article{2008FrPhC...3..306F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2008FrPhC...3..306F},
	Archiveprefix = {arXiv},
	Author = {{Fan}, {Y.-Z.} and {Piran}, T.},
	Date-Added = {2010-09-13 23:01:54 -0700},
	Date-Modified = {2010-09-13 23:01:55 -0700},
	Doi = {10.1007/s11467-008-0033-z},
	Eprint = {0805.2221},
	Journal = {Frontiers of Physics in China},
	Month = sep,
	Pages = {306-330},
	Title = {{High-energy {$\gamma$}-ray emission from gamma-ray bursts {\mdash} before GLAST}},
	Volume = 3,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s11467-008-0033-z}}

@article{LATBSL,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJS..183...46A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0067-0049/183/1/46},
	Eprint = {0902.1340},
	Journal = {\apjs},
	Keywords = {galaxies: active, gamma rays: observations, pulsars: general, surveys},
	Month = jul,
	Pages = {46-66},
	Title = {{Fermi/Large Area Telescope Bright Gamma-Ray Source List}},
	Volume = 183,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0067-0049/183/1/46}}

@article{LBAS,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...700..597A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others others},
	Doi = {10.1088/0004-637X/700/1/597},
	Eprint = {0902.1559},
	Journal = {\apj},
	Keywords = {BL Lacertae objects: general, galaxies: active, galaxies: jets, gamma rays: observations},
	Month = jul,
	Pages = {597-622},
	Title = {{Bright Active Galactic Nuclei Source List from the First Three Months of the Fermi Large Area Telescope All-Sky Survey}},
	Volume = 700,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/700/1/597}}

@article{LATPulsars,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0910.1608A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Eprint = {0910.1608},
	Journal = {arXiv:0910.1608},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = oct,
	Title = {{The First Fermi Large Area Telescope Catalog of Gamma-ray Pulsars}},
	Year = 2009}

@article{LATMSPs,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Sci...325..848A},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1126/science.1176113},
	Journal = {Science},
	Month = aug,
	Pages = {848-},
	Title = {{A Population of Gamma-Ray Millisecond Pulsars Seen with the Fermi Large Area Telescope}},
	Volume = 325,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1126/science.1176113}}

@article{LATBSPs,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Sci...325..840A},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1126/science.1175558},
	Journal = {Science},
	Month = aug,
	Pages = {840-},
	Title = {{Detection of 16 Gamma-Ray Pulsars Through Blind Frequency Searches Using the Fermi LAT}},
	Volume = 325,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1126/science.1175558}}

@article{LATtiming,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...492..923S},
	Archiveprefix = {arXiv},
	Author = {{Smith}, D.~A. and others},
	Doi = {10.1051/0004-6361:200810285},
	Eprint = {0810.1637},
	Journal = {\aap},
	Keywords = {space vehicles: instruments, stars: pulsars: general, gamma-rays: observations, ephemerides},
	Month = dec,
	Pages = {923-931},
	Title = {{Pulsar timing for the Fermi gamma-ray space telescope}},
	Volume = 492,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200810285}}

@article{LATpulsarsim,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006astro.ph.12637R},
	Author = {{Razzano}, M.},
	Eprint = {arXiv:astro-ph/0612637},
	Journal = {\app},
	Keywords = {Astrophysics},
	Month = dec,
	Title = {{Gamma-ray Pulsar Simulations for the Gamma-ray Large Area Space Telescope (GLAST)}},
	Year = 2006}

@article{LATDiffuse,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {in preparation - Diffuse},
	Title = {{Fermi Diffuse Paper}},
	Year = 2009}

@article{LATCRspectrum,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009PhRvL.102r1101A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1103/PhysRevLett.102.181101},
	Eprint = {0905.0025},
	Journal = {Physical Review Letters},
	Month = may,
	Number = 18,
	Pages = {181101},
	Title = {{Measurement of the Cosmic Ray e^{}+e^{-} Spectrum from 20GeV to 1TeV with the Fermi Large Area Telescope}},
	Volume = 102,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.102.181101}}

@article{LATHIemissivity,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...703.1249A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/703/2/1249},
	Eprint = {0908.1171},
	Journal = {\apj},
	Keywords = {cosmic rays, diffuse radiation, gamma rays: observations},
	Month = oct,
	Pages = {1249-1256},
	Title = {{Fermi LAT Observation of Diffuse Gamma Rays Produced Through Interactions Between Local Interstellar Matter and High-energy Cosmic Rays}},
	Volume = 703,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/703/2/1249}}

@article{LATGeVexcess,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009PhRvL.103y1101A},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1103/PhysRevLett.103.251101},
	Journal = {Physical Review Letters},
	Keywords = {gamma-ray, Composition, energy spectra and interactions, Cosmic rays},
	Month = dec,
	Number = 25,
	Pages = {251101},
	Title = {{Fermi Large Area Telescope Measurements of the Diffuse Gamma-Ray Emission at Intermediate Galactic Latitudes}},
	Volume = 103,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.103.251101}}

@article{atwood06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...652L..49A},
	Author = {{Atwood}, W.~B. and {Ziegler}, M. and {Johnson}, R.~P. and {Baughman}, B.~M.},
	Doi = {10.1086/510018},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Observations, Methods: Data Analysis, Stars: Pulsars: General},
	Month = nov,
	Pages = {L49-L52},
	Title = {{A Time-differencing Technique for Detecting Radio-quiet Gamma-Ray Pulsars}},
	Volume = 652,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/510018}}

@article{LATCTA1,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008Sci...322.1218A},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1126/science.1165572},
	Journal = {Science},
	Month = nov,
	Pages = {1218-},
	Title = {{The Fermi Gamma-Ray Space Telescope Discovers the Pulsar in the Young Galactic Supernova Remnant CTA 1}},
	Volume = 322,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1126/science.1165572}}

@article{LATPSR0030,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...699.1171A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/699/2/1171},
	Eprint = {0904.4377},
	Journal = {\apj},
	Keywords = {gamma rays: observations, pulsars: general, pulsars: individual: PSR J0030+0451},
	Month = jul,
	Pages = {1171-1177},
	Title = {{Pulsed Gamma Rays from the Millisecond Pulsar J0030+0451 with the Fermi Large Area Telescope}},
	Volume = 699,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/699/2/1171}}

@article{LATPSR0205,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...699L.102A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/699/2/L102},
	Eprint = {0906.1217},
	Journal = {\apjl},
	Keywords = {pulsars: general, stars: neutron},
	Month = jul,
	Pages = {L102-L107},
	Title = {{Discovery of Pulsations from the Pulsar J0205+6449 in SNR 3C 58 with the Fermi Gamma-Ray Space Telescope}},
	Volume = 699,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/699/2/L102}}

@article{LATPSR1028,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...695L..72A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/695/1/L72},
	Eprint = {0903.1602},
	Journal = {\apjl},
	Keywords = {pulsars: general, stars: neutron},
	Month = apr,
	Pages = {L72-L77},
	Title = {{Discovery of Pulsed {$\gamma$}-Rays from the Young Radio Pulsar PSR J1028{\ndash}5819 with the Fermi Large Area Telescope}},
	Volume = 695,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/695/1/L72}}

@article{LATVela,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...696.1084A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/696/2/1084},
	Eprint = {0812.2960},
	Journal = {\apj},
	Keywords = {gamma rays: observations, pulsars: individual: PSR B0833-45},
	Month = may,
	Pages = {1084-1093},
	Title = {{Fermi Large Area Telescope Observations of the Vela Pulsar}},
	Volume = 696,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/696/2/1084}}

@article{LATVela2,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {submitted},
	Title = {{The Vela Pulsar: Results from the First Year of Fermi LAT Observations}},
	Year = 2010}

@article{LATPSR2021,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...700.1059A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/700/2/1059},
	Eprint = {0905.4400},
	Journal = {\apj},
	Keywords = {gamma rays: observations, pulsars: general, pulsars: individual: PSR J2021+3651},
	Month = aug,
	Pages = {1059-1066},
	Title = {{Pulsed Gamma-rays from PSR J2021+3651 with the Fermi Large Area Telescope}},
	Volume = 700,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/700/2/1059}}

@article{LATLSI+61,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...701L.123A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/701/2/L123},
	Eprint = {0907.4307},
	Journal = {\apjl},
	Keywords = {binaries: close, gamma rays: observations, stars: variables: other, X-rays: binaries, X-rays: individual: LS I +61{\deg} 303},
	Month = aug,
	Pages = {L123-L128},
	Title = {{Fermi LAT Observations of LS I +61{\deg}303: First Detection of an Orbital Modulation in GeV Gamma Rays}},
	Volume = 701,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/701/2/L123}}

@article{LAT30Doradus,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\aap},
	Note = {in press (FERMI LAT OBSERVATIONS OF THE LMC)},
	Title = {{Fermi 30 Doradus Paper}},
	Year = 2009}

@article{LAT47Tuc,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {in prep (FERMI LAT OBSERVATIONS OF 47 Tuc)},
	Title = {{Discovery of high-energy gamma-ray emission from the globular cluster 47 Tucanae with Fermi}},
	Year = 2009}

@article{LATGeminga,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {in prep (FERMI LAT OBSERVATIONS OF THE GEMINGA PULSAR)},
	Year = 2009}

@article{LATCygX3,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Sci...326.1512F},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1126/science.1182174},
	Journal = {Science},
	Month = dec,
	Pages = {1512-},
	Title = {{Modulated High-Energy Gamma-Ray Emission from the Microquasar Cygnus X-3}},
	Volume = 326,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1126/science.1182174}}

@article{LATCrab,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...708.1254A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/708/2/1254},
	Eprint = {0911.2412},
	Journal = {\apj},
	Keywords = {gamma rays: observations, ISM: individual: Crab Nebula, pulsars: individual: Crab, supernova remnants},
	Month = jan,
	Pages = {1254-1267},
	Title = {{Fermi Large Area Telescope Observations of the Crab Pulsar And Nebula}},
	Volume = 708,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/708/2/1254}}

@article{LATPSR1048_2229,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...706.1331A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/706/2/1331},
	Eprint = {0910.2249},
	Journal = {\apj},
	Keywords = {gamma rays: observations, pulsars: general, pulsars: individual: PSR J1048{\ndash}5832 PSr J222+6114},
	Month = dec,
	Pages = {1331-1340},
	Title = {{Fermi Large Area Telescope Detection of Pulsed {$\gamma$}-rays from the Vela-like Pulsars PSR J1048{\ndash}5832 and PSR J2229+6114}},
	Volume = 706,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/706/2/1331}}

@article{LATCasA,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apjl},
	Note = {submitted (CASSIOPEA A)},
	Title = {{Fermi-LAT discovery of GeV gamma-ray emission from the young Supernova remnant Cassiopeia A}},
	Year = 2010}

@article{LATPG1553,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...708.1310A},
	Author = {{The Fermi-LAT Collaboration}},
	Doi = {10.1088/0004-637X/708/2/1310},
	Journal = {\apj},
	Keywords = {BL Lacertae objects: individual: PG 1553+113, gamma rays: observations},
	Month = jan,
	Pages = {1310-1320},
	Title = {{Fermi Observations of the Very Hard Gamma-ray Blazar PG 1553+113}},
	Volume = 708,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/708/2/1310}}

@article{LATPKS1454,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...697..934A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/697/1/934},
	Eprint = {0903.1713},
	Journal = {\apj},
	Keywords = {galaxies: active, gamma rays: observations, quasars: individual: PKS 1454{\ndash}354},
	Month = may,
	Pages = {934-941},
	Title = {{Fermi/Large Area Telescope Discovery of Gamma-Ray Emission from the Flat-Spectrum Radio Quasar PKS 1454{\ndash}354}},
	Volume = 697,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/697/1/934}}

@article{LAT3C454.3,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...699..817A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/699/1/817},
	Eprint = {0904.4280},
	Journal = {\apj},
	Keywords = {galaxies: active, gamma rays: observations, quasars: individual: 3C 454.3},
	Month = jul,
	Pages = {817-823},
	Title = {{Early Fermi Gamma-ray Space Telescope Observations of the Quasar 3C 454.3}},
	Volume = 699,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/699/1/817}}

@article{LATNGC1275,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...699...31A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/699/1/31},
	Eprint = {0904.1904},
	Journal = {\apj},
	Keywords = {galaxies: active, galaxies: individual: NGC 1275, galaxies: jets, gamma rays: observations, radiation mechanisms: non-thermal},
	Month = jul,
	Pages = {31-39},
	Title = {{Fermi Discovery of Gamma-ray Emission from NGC 1275}},
	Volume = 699,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/699/1/31}}

@article{LATJ0948,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...699..976A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/699/2/976},
	Eprint = {0905.4558},
	Journal = {\apj},
	Keywords = {galaxies: active, gamma rays: observations, quasars: individual: PMN J0948+0022},
	Month = jul,
	Pages = {976-984},
	Title = {{Fermi/Large Area Telescope Discovery of Gamma-Ray Emission from a Relativistic Jet in the Narrow-Line Quasar PMN J0948+0022}},
	Volume = 699,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/699/2/976}}

@article{LATPKS1502,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {submitted (FERMI LAT OBSERVATIONS OF PKS 1502+106)},
	Title = {{PKS 1502+106: a new and distant gamma-ray blazar in outburst discovered by the Fermi Large Area Telescope}},
	Year = 2010}

@article{LATAGNCatalog,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {submitted (THE FIRST FERMI LAT CATALOG OF AGN)},
	Title = {{The First Catalog of Active Galactic Nuclei Detected by the Fermi Large Area Telescope}},
	Year = 2010}

@article{LATAGNSpectra,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {in press (SPECTRAL PROPERTY OF BRIGHT AGN)},
	Title = {{Spectral Properties of Bright Fermi-detected Blazars in the Gamma-ray Band}},
	Year = 2010}

@article{aharonian09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...696L.150A},
	Archiveprefix = {arXiv},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1088/0004-637X/696/2/L150},
	Eprint = {0903.2924},
	Journal = {\apjl},
	Keywords = {BL Lacertae objects: individual: PKS 2155-304, galaxies: active, gamma rays: observations},
	Month = may,
	Pages = {L150-L155},
	Title = {{Simultaneous Observations of PKS 2155-304 with HESS, Fermi, RXTE, and Atom: Spectral Energy Distributions and Variability in a Low State}},
	Volume = 696,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/696/2/L150}}

@article{HESS1023,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...467.1075A},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361:20066950},
	Eprint = {arXiv:astro-ph/0703427},
	Journal = {\aap},
	Keywords = {ISM: individual objects: <ASTROBJ>HESS J1023-575</ASTROBJ>, ISM: individual objects: <ASTROBJ>RCW 49 (NGC 3247, G284.3-0.3)</ASTROBJ>, stars: Wolf-Rayet, stars: individual: WR 20a, gamma rays: observations, ISM: HII regions},
	Month = jun,
	Pages = {1075-1080},
	Title = {{Detection of extended very-high-energy {$\gamma$}-ray emission towards the young stellar cluster Westerlund 2}},
	Volume = 467,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20066950}}

@article{HESSGCMNRAS,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.tmp.1915A},
	Author = {{Acero}, F. and others},
	Doi = {10.1111/j.1365-2966.2009.16014.x},
	Journal = {\mnras},
	Keywords = {ISM: individual: Sgr A East, ISM: individual: Sgr A*, ISM: individual: G 359.95-0.04, Galaxy: centre, gamma-rays: observations},
	Month = dec,
	Pages = {1915},
	Title = {{Localizing the VHE {$\gamma$}-ray source at the Galactic Centre}},
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.16014.x}}

@article{HESS1745,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...483..509A},
	Archiveprefix = {arXiv},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361:20079230},
	Eprint = {0803.2844},
	Journal = {\aap},
	Keywords = {gamma rays: observations, X-rays: general, Galaxy: general, ISM: cosmic rays, ISM: clouds},
	Month = may,
	Pages = {509-517},
	Title = {{Exploring a SNR/molecular cloud association within HESS J1745-303}},
	Volume = 483,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20079230}}

@inproceedings{HESS1741,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008AIPC.1085..249T},
	Author = {{Tibolla}, O. and {Komin}, N. and {Kosack}, K. and {Naumann-Godo}, M.},
	Booktitle = {American Institute of Physics Conference Series},
	Doi = {10.1063/1.3076652},
	Editor = {{F.~A.~Aharonian, W.~Hofmann, \& F.~Rieger}},
	Keywords = {gamma-rays, interstellar molecular clouds, Galactic centre},
	Month = dec,
	Pages = {249-252},
	Series = {American Institute of Physics Conference Series},
	Title = {{A new source discovered close to the Galactic Center: HESS J1741-302}},
	Volume = 1085,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.3076652}}

@article{HESSJ1843,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007arXiv0710.4057T},
	Archiveprefix = {arXiv},
	Author = {{The H.~E.~S.~S.~Collaboration}},
	Eprint = {0710.4057},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics},
	Month = oct,
	Title = {{H.E.S.S. ICRC 2007 contributions}},
	Year = 2007}

@article{LATSeyfert,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...707L.142A},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/707/2/L142},
	Journal = {\apjl},
	Keywords = {galaxies: active, galaxies: Seyfert, gamma rays: observations, quasars: general},
	Month = dec,
	Pages = {L142-L147},
	Title = {{Radio-Loud Narrow-Line Seyfert 1 as a New Class of Gamma-Ray Active Galactic Nuclei}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/707/2/L142}}

@article{LATM87,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...707...55A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/707/1/55},
	Eprint = {0910.3565},
	Journal = {\apj},
	Keywords = {galaxies: active, galaxies: individual: M87, galaxies: jets, gamma rays: observations, radiation mechanisms: non-thermal},
	Month = dec,
	Pages = {55-60},
	Title = {{Fermi Large Area Telescope Gamma-Ray Detection of the Radio Galaxy M87}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/707/1/55}}

@article{PSR0034,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {submitted (PSR J0034-0534)},
	Title = {{Discovery of Pulsed Gamma-rays from PSR J0034-0534 with the Fermi LAT: A Case for Co-located Radio and Gamma-ray Emission Regions}},
	Year = 2010}

@article{MOREBSP,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {submitted (EIGHT GAMMA-RAY PULSARS DISCOVERED IN BLIND SEARCHES BY FERMI LAT)},
	Title = {{Eight gamma-ray pulsars discovered in blind frequency searches of Fermi LAT data}},
	Year = 2010}

@article{LATCenALOBES,
	Author = {{Abdo}, A.~A. and others},
	Journal = {Science},
	Note = {in press (CEN A LOBES)},
	Title = {{Fermi Gamma-ray Imaging of a Radio Galaxy}},
	Year = 2010}

@article{LATinstrumentAstroph,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...697.1071A},
	Archiveprefix = {arXiv},
	Author = {{Atwood}, W.~B. and others},
	Doi = {10.1088/0004-637X/697/2/1071},
	Eprint = {0902.1089},
	Journal = {\apj},
	Keywords = {cosmic rays, galaxies: active, Galaxy: general, gamma rays: observations, Sun: X-rays, gamma rays, telescopes},
	Month = jun,
	Pages = {1071-1102},
	Title = {{The Large Area Telescope on the Fermi Gamma-Ray Space Telescope Mission}},
	Volume = 697,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/697/2/1071}}

@article{LATTKRtesting1,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007APh....28..422A},
	Author = {{Atwood}, W.~B. and others},
	Doi = {10.1016/j.astropartphys.2007.08.010},
	Journal = {Astroparticle Physics},
	Keywords = {95.55.KA},
	Month = dec,
	Pages = {422-434},
	Title = {{Design and initial tests of the Tracker-converter of the Gamma-ray Large Area Space Telescope}},
	Volume = 28,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.astropartphys.2007.08.010}}

@article{LATbeam,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Note = {in preparation - LAT Beam Test paper},
	Title = {{Beam test of the Fermi Large Area Telescope}},
	Year = 2009}

@article{LATCompBeamTest,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000NIMPA.446..444A},
	Author = {{Atwood}, W.~B. and others},
	Doi = {10.1016/S0168-9002(99)00980-8},
	Eprint = {arXiv:physics/9905002},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Keywords = {Space Telescopes: Tests},
	Month = may,
	Pages = {444-460},
	Title = {{Beam test of Gamma-ray Large Area Space Telescope components.}},
	Volume = 446,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0168-9002(99)00980-8}}

@article{LATTKRdesign3,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ITNS...53..466B},
	Author = {{Baldini}, L. and others},
	Doi = {10.1109/TNS.2006.871259},
	Journal = {IEEE Transactions on Nuclear Science},
	Month = apr,
	Pages = {466-473},
	Title = {{The Silicon Tracker Readout Electronics of the Gamma-Ray Large Area Space Telescope}},
	Volume = 53,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1109/TNS.2006.871259}}

@article{baltz08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008JCAP...07..013B},
	Archiveprefix = {arXiv},
	Author = {{Baltz}, E.~A. and others},
	Doi = {10.1088/1475-7516/2008/07/013},
	Eprint = {0806.2911},
	Journal = {Journal of Cosmology and Astro-Particle Physics},
	Month = jul,
	Pages = {13},
	Title = {{Pre-launch estimates for GLAST sensitivity to dark matter annihilation signals}},
	Volume = 7,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1475-7516/2008/07/013}}

@article{LATEMBeamTest,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001NIMPA.474...19C},
	Author = {{Couto e Silva}, E.~d. and others},
	Doi = {10.1016/S0168-9002(01)00863-4},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Month = nov,
	Pages = {19-37},
	Title = {{Results from the beam test of the engineering model of the GLAST large area telescope}},
	Volume = 474,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0168-9002(01)00863-4}}

@article{LATCALpaper,
	Author = {{Grove}, J.~E. and others},
	Journal = {\apj},
	Note = {in preparation - LAT CAL paper},
	Title = {{The Calorimeter for the GLAST Large Area Telescope}},
	Year = 2009}

@article{LATTKRdesign1,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ITNS...45..927J},
	Author = {{Johnson}, R.~P. and {Poplevin}, P. and {Sadrozinski}, H.~F.-W. and {Spencer}, E.~N.},
	Doi = {10.1109/23.682672},
	Journal = {IEEE Transactions on Nuclear Science},
	Month = jun,
	Pages = {927-930},
	Title = {{An amplifier-discriminator chip for the GLAST silicon-strip tracker}},
	Volume = 45,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1109/23.682672}}

@article{LATCALresponse,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006NIMPA.560..395L},
	Author = {{Lott}, B. and and others},
	Doi = {10.1016/j.nima.2005.12.211},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Month = may,
	Pages = {395-404},
	Title = {{Response of the GLAST LAT calorimeter to relativistic heavy ions}},
	Volume = 560,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nima.2005.12.211}}

@inproceedings{GLASTmission1,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008cosp...37.2028M},
	Author = {{Michelson}, P.},
	Booktitle = {37th COSPAR Scientific Assembly. Held 13-20 July 2008, in Montr{\'e}al, Canada., p.2028},
	Pages = {2028},
	Series = {COSPAR, Plenary Meeting},
	Title = {{GLAST: The Gamma-ray Large Area Space Telescope Mission}},
	Volume = 37,
	Year = 2008}

@article{LATACD,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007APh....27..339M},
	Author = {{Moiseev}, A.~A. and {Hartman}, R.~C. and {Ormes}, J.~F. and {Thompson}, D.~J. and {Amato}, M.~J. and {Johnson}, T.~E. and {Segal}, K.~N. and {Sheppard}, D.~A.},
	Doi = {10.1016/j.astropartphys.2006.12.003},
	Eprint = {arXiv:astro-ph/0702581},
	Journal = {Astroparticle Physics},
	Keywords = {95.55.Ka, 95.55.Vj, 29.40.Mc},
	Month = jun,
	Pages = {339-358},
	Title = {{The anti-coincidence detector for the GLAST large area telescope}},
	Volume = 27,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.astropartphys.2006.12.003}}

@article{GLASTmission2,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008NIMPA.588...41M},
	Author = {{Moiseev}, A.~A.},
	Doi = {10.1016/j.nima.2008.01.005},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Keywords = {95.55.Ka},
	Month = apr,
	Pages = {41-47},
	Title = {{Gamma-ray Large Area Space Telescope: Mission overview}},
	Volume = 588,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nima.2008.01.005}}

@article{moiseev07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007NIMPA.583..372M},
	Author = {{Moiseev}, A.~A. and {Deering}, P.~L. and {Hartman}, R.~C. and {Johnson}, T.~E. and {Nebel}, T.~R. and {Ormes}, J.~F. and {Thompson}, D.~J.},
	Doi = {10.1016/j.nima.2007.09.040},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Keywords = {07.87.+v, 95.55.Ka},
	Month = dec,
	Pages = {372-381},
	Title = {{High efficiency plastic scintillator detector with wavelength-shifting fiber readout for the GLAST Large Area Telescope}},
	Volume = 583,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nima.2007.09.040}}

@inproceedings{moiseev05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ICRC....5..423M},
	Author = {{Moiseev}, A.~A. and others},
	Booktitle = {International Cosmic Ray Conference},
	Pages = {423},
	Series = {International Cosmic Ray Conference},
	Title = {{The Large Area Gamma-Ray Telescope for GLAST Observatory}},
	Volume = 5,
	Year = 2005}

@article{moiseev04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004APh....22..275M},
	Author = {{Moiseev}, A.~A. and {Ormes}, J.~F. and {Hartman}, R.~C. and {Johnson}, T.~E. and {Mitchell}, J.~W. and {Thompson}, D.~J.},
	Doi = {10.1016/j.astropartphys.2004.07.008},
	Journal = {Astroparticle Physics},
	Keywords = {95.55.Ka, 07.05.Fb, 07.05.Tp},
	Month = nov,
	Pages = {275-283},
	Title = {{Observation and simulations of the backsplash effects in high-energy {$\gamma$}-ray telescopes containing a massive calorimeter}},
	Volume = 22,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.astropartphys.2004.07.008}}

@article{morselli08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008NIMPA.596...79M},
	Author = {{Morselli}, A.},
	Doi = {10.1016/j.nima.2008.07.114},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Month = oct,
	Pages = {79-84},
	Title = {{Silicon detectors in space for {$\gamma$}-ray astroparticle physics}},
	Volume = 596,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nima.2008.07.114}}

@article{dd04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004NewAR..48..537D},
	Author = {{Dermer}, C.~D. and {Dingus}, B.~L.},
	Doi = {10.1016/j.newar.2003.12.013},
	Eprint = {arXiv:astro-ph/0312590},
	Journal = {New Astronomy Review},
	Keywords = {Blazars, {$\gamma$}-rays},
	Month = apr,
	Pages = {537-541},
	Title = {{Blazar flaring rates measured with GLAST}},
	Volume = 48,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.newar.2003.12.013}}

@article{bloom04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004NuPhS.134..103B},
	Author = {{Bloom}, E.~D.},
	Doi = {10.1016/j.nuclphysbps.2004.08.016},
	Journal = {Nuclear Physics B Proceedings Supplements},
	Month = sep,
	Pages = {103-111},
	Title = {{The Search for Dark Matter via Gamma Rays from Astronomical Sources Using EGRET and GLAST}},
	Volume = 134,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysbps.2004.08.016}}

@article{cecchi07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007NuPhS.166..120C},
	Author = {{Cecchi}, C.},
	Doi = {10.1016/j.nuclphysbps.2006.12.073},
	Journal = {Nuclear Physics B Proceedings Supplements},
	Month = apr,
	Pages = {120-125},
	Title = {{Gamma Ray Physics with GLAST}},
	Volume = 166,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysbps.2006.12.073}}

@article{morselli04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004NuPhS.134..127M},
	Author = {{Morselli}, A.},
	Doi = {10.1016/j.nuclphysbps.2004.08.020},
	Journal = {Nuclear Physics B Proceedings Supplements},
	Month = sep,
	Pages = {127-129},
	Title = {{Search for Dark Matter with GLAST}},
	Volume = 134,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysbps.2004.08.020}}

@article{morselli03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003NuPhS.122..413M},
	Author = {{Morselli}, A. and {Lionetto}, A. and {Cesarini}, A. and {Fucito}, F. and {Ullio}, P.},
	Doi = {10.1016/S0920-5632(03)80431-0},
	Journal = {Nuclear Physics B Proceedings Supplements},
	Month = jul,
	Pages = {413-416},
	Title = {{Search for supersymmetric dark matter with GLAST}},
	Volume = 122,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0920-5632(03)80431-0}}

@article{LATTKRdesign2,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005NIMPA.541...29G},
	Author = {{GLAST-LAT collaboration} and {Ohsugi}, T. and {Yoshida}, S. and {Fukazawa}, Y. and {Yamamura}, K. and {Sato}, K. and {Yamamoto}, K. and {Sadrozinski}, H.~F.~W.},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Month = apr,
	Pages = {29-39},
	Title = {{Design and properties of the GLAST flight silicon micro-strip sensors }},
	Volume = 541,
	Year = 2005}

@inproceedings{GLASTbackground,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..921..560O},
	Author = {{Ormes}, J.~F. and {Atwood}, W. and {Burnett}, T. and {Grove}, E. and {Longo}, F. and {McEnery}, J. and {Mizuno}, T. and {Ritz}, S.},
	Booktitle = {The First GLAST Symposium},
	Doi = {10.1063/1.2757451},
	Editor = {{Ritz}, S. and {Michelson}, P. and {Meegan}, C.~A.},
	Keywords = {astronomical telescopes, gamma-ray detection, gamma-ray sources (astronomical), cosmic ray interactions},
	Month = jul,
	Pages = {560-561},
	Series = {American Institute of Physics Conference Series},
	Title = {{The GLAST Background Model}},
	Volume = 921,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2757451}}

@article{smith08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...492..923S},
	Archiveprefix = {arXiv},
	Author = {{Smith}, D.~A. and others},
	Doi = {10.1051/0004-6361:200810285},
	Eprint = {0810.1637},
	Journal = {\aap},
	Keywords = {space vehicles: instruments, stars: pulsars: general, gamma-rays: observations, ephemerides},
	Month = dec,
	Pages = {923-931},
	Title = {{Pulsar timing for the Fermi gamma-ray space telescope}},
	Volume = 492,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200810285}}

@article{spandre07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007NIMPA.572..500S},
	Author = {{Spandre}, G. and {The GLAST Collaboration}},
	Doi = {10.1016/j.nima.2006.10.192},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Keywords = {07.85.{\minus}m, 52.70.La, 29.40.Wk, 29.40.Gx},
	Month = mar,
	Pages = {500-502},
	Title = {{The {$\gamma$}-ray large-area space telescope: An astro-particle mission to explore the high-energy {$\gamma$}-ray sky}},
	Volume = 572,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nima.2006.10.192}}

@article{Thompson+04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004NewAR..48..543T},
	Author = {{Thompson}, D.~J.},
	Date-Modified = {2012-02-23 07:00:38 +0000},
	Doi = {10.1016/j.newar.2003.12.014},
	Journal = {New Astronomy Review},
	Keywords = {{$\gamma$}-rays, GLAST},
	Month = apr,
	Pages = {543-549},
	Title = {{GLAST: GeV astronomy in a multiwavelength context}},
	Volume = 48,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.newar.2003.12.014}}

@article{Milagro09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...700L.127A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/700/2/L127},
	Eprint = {0904.1018},
	Journal = {\apjl},
	Keywords = {gamma rays: observations, pulsars: general, supernova remnants},
	Month = aug,
	Pages = {L127-L131},
	Title = {{Milagro Observations of Multi-TeV Emission from Galactic Sources in the Fermi Bright Source List}},
	Volume = 700,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/700/2/L127}}

@article{Milagro07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...664L..91A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1086/520717},
	Eprint = {0705.0707},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Observations},
	Month = aug,
	Note = {- Milagro},
	Pages = {L91-L94},
	Title = {{TeV Gamma-Ray Sources from a Survey of the Galactic Plane with Milagro}},
	Volume = 664,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/520717}}

@article{aharonian09b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...499..723A},
	Archiveprefix = {arXiv},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361/200811357},
	Eprint = {0904.3409},
	Journal = {\aap},
	Keywords = {gamma rays: observations},
	Month = jun,
	Pages = {723-728},
	Title = {{Detection of very high energy radiation from HESS J1908+063 confirms the Milagro unidentified source MGRO J1908+06}},
	Volume = 499,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200811357}}

@article{aharonian07b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...472..489A},
	Archiveprefix = {arXiv},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361:20077280},
	Eprint = {0705.1605},
	Journal = {\aap},
	Keywords = {gamma rays: observations, ISM: individual objects: HESS J1718, ISM: individual objects: HESS J1809},
	Month = sep,
	Pages = {489-495},
	Title = {{Discovery of two candidate pulsar wind nebulae in very-high-energy gamma rays}},
	Volume = 472,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20077280}}

@article{aharonian07a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...467.1075A},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361:20066950},
	Eprint = {arXiv:astro-ph/0703427},
	Journal = {\aap},
	Keywords = {ISM: individual objects: <ASTROBJ>HESS J1023-575</ASTROBJ>, ISM: individual objects: <ASTROBJ>RCW 49 (NGC 3247, G284.3-0.3)</ASTROBJ>, stars: Wolf-Rayet, stars: individual: WR 20a, gamma rays: observations, ISM: HII regions},
	Month = jun,
	Pages = {1075-1080},
	Title = {{Detection of extended very-high-energy {$\gamma$}-ray emission towards the young stellar cluster Westerlund 2}},
	Volume = 467,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20066950}}

@article{aharonian06d,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...460..743A},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361:20065940},
	Eprint = {arXiv:astro-ph/0607192},
	Journal = {\aap},
	Keywords = {gamma rays: observations, acceleration of particles, block hole physics, stars: binaries: close},
	Month = dec,
	Pages = {743-749},
	Title = {{3.9 day orbital modulation in the TeV {$\gamma$}-ray flux and spectrum from the X-ray binary LS 5039}},
	Volume = 460,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20065940}}

@article{aharonian06c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...457..899A},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361:20065351},
	Eprint = {arXiv:astro-ph/0607333},
	Journal = {\aap},
	Keywords = {gamma rays: observations, ISM: individual objects: Crab, nebula, ISM: supernova remnants},
	Month = oct,
	Pages = {899-915},
	Title = {{Observations of the Crab nebula with HESS}},
	Volume = 457,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20065351}}

@article{aharonian06b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...456..245A},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361:20065511},
	Eprint = {arXiv:astro-ph/0606311},
	Journal = {\aap},
	Keywords = {ISM: general, gamma rays: observations, radiation mechanisms: non-thermal},
	Month = sep,
	Pages = {245-251},
	Title = {{Discovery of the two ''wings'' of the Kookaburra complex in VHE {$\gamma$}-rays with HESS}},
	Volume = 456,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20065511}}

@article{aharonian06a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...448L..43A},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361:200600014},
	Eprint = {arXiv:astro-ph/0601575},
	Journal = {\aap},
	Keywords = {ISM: plerions, Gamma rays: observations},
	Month = mar,
	Pages = {L43-L47},
	Title = {{First detection of a VHE gamma-ray spectral maximum from a cosmic source: HESS discovery of the Vela X nebula}},
	Volume = 448,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200600014}}

@article{ajello09B,
	Author = {{Ajello}, M. and others},
	Journal = {\apj},
	Note = {submitted},
	Title = {{Decline in space density of FSRQs - temporary title}},
	Year = 2009}

@article{ajello09A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...690..367A},
	Archiveprefix = {arXiv},
	Author = {{Ajello}, M. and others},
	Doi = {10.1088/0004-637X/690/1/367},
	Eprint = {0809.0006},
	Journal = {\apj},
	Keywords = {acceleration of particles, galaxies: clusters: general, magnetic fields, radiation mechanisms: non-thermal, X-rays: general},
	Month = jan,
	Pages = {367-388},
	Title = {{Galaxy Clusters in the Swift/burst Alert Telescope Era: Hard X-Rays in the Intracluster Medium}},
	Volume = 690,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/690/1/367}}

@article{ajello08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...673...96A},
	Archiveprefix = {arXiv},
	Author = {{Ajello}, M. and others},
	Doi = {10.1086/524104},
	Eprint = {0709.4333},
	Journal = {\apj},
	Keywords = {Galaxies: Active, Surveys, X-Rays: Binaries, X-Rays: Galaxies},
	Month = jan,
	Pages = {96-113},
	Title = {{The Swift BAT X-Ray Survey. III. X-Ray Spectra and Statistical Properties}},
	Volume = 673,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/524104}}

@article{albert08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...684.1351A},
	Archiveprefix = {arXiv},
	Author = {{Albert}, J. and others},
	Doi = {10.1086/590332},
	Eprint = {0801.3150},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, X-Rays: Binaries, X-rays: individual (LS I +61 303)},
	Month = sep,
	Pages = {1351-1358},
	Title = {{Multiwavelength (Radio, X-Ray, and {$\gamma$}-Ray) Observations of the {$\gamma$}-Ray Binary LS I +61 303}},
	Volume = 684,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/590332}}

@inproceedings{aller97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997AIPC..410.1423A},
	Author = {{Aller}, M.~F. and others},
	Booktitle = {Proceedings of the Fourth Compton Symposium},
	Doi = {10.1063/1.53955},
	Editor = {{Dermer}, C.~D. and {Strickman}, M.~S. and {Kurfess}, J.~D.},
	Pages = {1423},
	Series = {American Institute of Physics Conference Series},
	Title = {{Radio to gamma Ray Observations of 3C 454.3: 1993-1995}},
	Volume = 410,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.53955}}

@article{aller85,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1985ApJS...59..513A},
	Author = {{Aller}, H.~D. and {Aller}, M.~F. and {Latimer}, G.~E. and {Hodge}, P.~E.},
	Doi = {10.1086/191083},
	Journal = {\apjs},
	Keywords = {CENTIMETER WAVES, EXTRAGALACTIC RADIO SOURCES, LINEAR POLARIZATION, RADIANT FLUX DENSITY, BL LACERTAE OBJECTS, QUASARS, RADIO SPECTRA},
	Month = dec,
	Pages = {513-768},
	Title = {{Spectra and linear polarizations of extragalactic variable sources at centimeter wavelengths}},
	Volume = 59,
	Year = 1985,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/191083}}

@article{anderhub08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008arXiv0811.1680A},
	Archiveprefix = {arXiv},
	Author = {{Anderhub}, H. and {Vercellone}, S. and {Donnarumma}, I. and {D'Ammando}, F. and {Tavani}, M.},
	Eprint = {0811.1680},
	Journal = {arXiv:0811.1680},
	Keywords = {Astrophysics},
	Month = nov,
	Title = {{MAGIC upper limits to the VHE gamma-ray flux of 3C454.3 in high emission state}},
	Year = 2008}

@article{angel80,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1980ARA%26A..18..321A},
	Author = {{Angel}, J.~R.~P. and {Stockman}, H.~S.},
	Doi = {10.1146/annurev.aa.18.090180.001541},
	Journal = {\araa},
	Keywords = {EXTRAGALACTIC RADIO SOURCES, INFRARED ASTRONOMY, OPTICAL POLARIZATION, POLARIZATION CHARACTERISTICS, BL LACERTAE OBJECTS, BLAZARS, ELLIPTICAL GALAXIES, GALACTIC NUCLEI, PECULIAR GALAXIES, POLARIMETRY, QUASARS, SEYFERT GALAXIES, TABLES (DATA)},
	Pages = {321-361},
	Title = {{Optical and infrared polarization of active extragalactic objects}},
	Volume = 18,
	Year = 1980,
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.aa.18.090180.001541}}

@article{arons96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996A%26AS..120C..49A},
	Author = {{Arons}, J.},
	Journal = {\aaps},
	Keywords = {GAMMA-RAYS, THEORY, PULSARS: GENERAL, SUPERNOVA REMNANTS, ISM: INDIVIDUAL: CRAB NEBULA},
	Month = nov,
	Pages = {C49},
	Title = {{Pulsars as gamma ray sources.}},
	Volume = 120,
	Year = 1996}

@article{arons93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...408..160A},
	Author = {{Arons}, J.},
	Doi = {10.1086/172576},
	Journal = {\apj},
	Keywords = {PULSARS, STELLAR MAGNETIC FIELDS, STELLAR MAGNETOSPHERES, STELLAR PHYSICS, TOPOLOGY, ACCRETION DISKS, GAMMA RAY BURSTS, NEUTRON STARS},
	Month = may,
	Pages = {160-166},
	Title = {{Magnetic field topology in pulsars}},
	Volume = 408,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/172576}}

@article{asada06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006PASJ...58..261A},
	Author = {{Asada}, K. and {Kameno}, S. and {Shen}, Z.-Q. and {Horiuchi}, S. and {Gabuzda}, D.~C. and {Inoue}, M.},
	Journal = {\pasj},
	Keywords = {galaxies:active, techniques: interferometric},
	Month = apr,
	Pages = {261-270},
	Title = {{The Expanding Radio Lobe of 3C 84 Revealed by VSOP Observations}},
	Volume = 58,
	Year = 2006}

@article{atoyan03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...586...79A},
	Author = {{Atoyan}, A.~M. and {Dermer}, C.~D.},
	Doi = {10.1086/346261},
	Eprint = {arXiv:astro-ph/0209231},
	Journal = {\apj},
	Keywords = {Galaxies: Active, Galaxies: Jets, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal, X-Rays: Galaxies},
	Month = mar,
	Pages = {79-96},
	Title = {{Neutral Beams from Blazar Jets}},
	Volume = 586,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/346261}}

@article{atoyan00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...535...45A},
	Author = {{Atoyan}, A.~M. and {V{\"o}lk}, H.~J.},
	Doi = {10.1086/308828},
	Eprint = {arXiv:astro-ph/9912557},
	Journal = {\apj},
	Keywords = {ISM: Cosmic Rays, Cosmology: Diffuse Radiation, Galaxies: Clusters: Individual: Name: Coma, Galaxies: Starburst, Galaxies: Intergalactic Medium, Radiation Mechanisms: Nonthermal},
	Month = may,
	Pages = {45-52},
	Title = {{Implications of a Nonthermal Origin of the Excess Extreme-Ultraviolet Emission from the Coma Cluster of Galaxies}},
	Volume = 535,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/308828}}

@article[auger2007]{pao07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007Sci...318..938T},
	Archiveprefix = {arXiv},
	Author = {The Pierre Auger Collaboration},
	Doi = {10.1126/science.1151124},
	Eprint = {0711.2256},
	Journal = {Science},
	Month = nov,
	Pages = {938-},
	Title = {{Correlation of the Highest-Energy Cosmic Rays with Nearby Extragalactic Objects}},
	Volume = 318,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1126/science.1151124}}

@article{avni76,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1976ApJ...210..642A},
	Author = {{Avni}, Y.},
	Doi = {10.1086/154870},
	Journal = {\apj},
	Keywords = {ENERGY SPECTRA, GALACTIC CLUSTERS, STATISTICAL ANALYSIS, X RAY SOURCES, X RAY SPECTRA, COMPUTERIZED SIMULATION, MONTE CARLO METHOD, RANGE (EXTREMES), SPECTRAL ENERGY DISTRIBUTION, SPECTRUM ANALYSIS},
	Month = dec,
	Pages = {642-646},
	Title = {{Energy spectra of X-ray clusters of galaxies}},
	Volume = 210,
	Year = 1976,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/154870}}

@article{avni80,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1980ApJ...235..694A},
	Author = {{Avni}, Y. and {Bahcall}, J.~N.},
	Doi = {10.1086/157673},
	Journal = {\apj},
	Keywords = {COSMOLOGY, DATA SAMPLING, QUASARS, STELLAR EVOLUTION, ASTROPHYSICS, POISSON DENSITY FUNCTIONS, STELLAR LUMINOSITY},
	Month = feb,
	Pages = {694-716},
	Title = {{On the simultaneous analysis of several complete samples - The V/Vmax and Ve/Va variables, with applications to quasars}},
	Volume = 235,
	Year = 1980,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/157673}}

@article{baars77,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1977A%26A....61...99B},
	Author = {{Baars}, J.~W.~M. and {Genzel}, R. and {Pauliny-Toth}, I.~I.~K. and {Witzel}, A.},
	Journal = {\aap},
	Keywords = {CALIBRATING, CASSIOPEIA A, RADIANT FLUX DENSITY, RADIO SPECTRA, RADIO TELESCOPES, INSTRUMENT ERRORS, RADIO ASTRONOMY, SECULAR VARIATIONS},
	Month = oct,
	Pages = {99-106},
	Title = {{The absolute spectrum of CAS A - an accurate flux density scale and a set of secondary calibrators}},
	Volume = 61,
	Year = 1977}

@article{balmaverde06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...451...35B},
	Author = {{Balmaverde}, B. and {Capetti}, A. and {Grandi}, P.},
	Doi = {10.1051/0004-6361:20053799},
	Eprint = {arXiv:astro-ph/0601175},
	Journal = {\aap},
	Keywords = {galaxies: active, galaxies: BL Lacertae objects: general, galaxies: nuclei, galaxies: jets},
	Month = may,
	Pages = {35-44},
	Title = {{The Chandra view of the 3C/FR I sample of low luminosity radio-galaxies}},
	Volume = 451,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20053799}}

@article{bassa03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003A\%26A...403.1067B},
	Author = {{Bassa}, C.~G. and {van Kerkwijk}, M.~H. and {Kulkarni}, S.~R.},
	Doi = {10.1051/0004-6361:20030384},
	Eprint = {arXiv:astro-ph/0303439},
	Journal = {\aap},
	Keywords = {pulsars: individual: PSR J0218+4232, stars: neutron stars: white dwarfs},
	Month = jun,
	Pages = {1067-1075},
	Title = {{Temperature and cooling age of the white dwarf companion of PSR J0218+4232}},
	Volume = 403,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20030384}}

@article{beckmann03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003A\%26A...401..927B},
	Author = {{Beckmann}, V. and {Engels}, D. and {Bade}, N. and {Wucknitz}, O.},
	Doi = {10.1051/0004-6361:20030184},
	Eprint = {arXiv:astro-ph/0302242},
	Journal = {\aap},
	Keywords = {BL Lacertae objects: general, X-rays: galaxies},
	Month = apr,
	Pages = {927-938},
	Title = {{The HRX-BL Lac sample - Evolution of BL Lac objects}},
	Volume = 401,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20030184}}

@article{begelman08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.384L..19B},
	Archiveprefix = {arXiv},
	Author = {{Begelman}, M.~C. and {Fabian}, A.~C. and {Rees}, M.~J.},
	Doi = {10.1111/j.1745-3933.2007.00413.x},
	Eprint = {0709.0540},
	Journal = {\mnras},
	Keywords = {accretion, accretion discs , galaxies: active , BL Lacertae objects: individual: PKS2155-304 , BL Lacertae objects: individual: Mrk501 , galaxies: jets , gamma-rays: observations},
	Month = feb,
	Pages = {L19-L23},
	Title = {{Implications of very rapid TeV variability in blazars}},
	Volume = 384,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1745-3933.2007.00413.x}}

@article{berezinsky97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...487..529B},
	Author = {{Berezinsky}, V.~S. and {Blasi}, P. and {Ptuskin}, V.~S.},
	Doi = {10.1086/304622},
	Eprint = {arXiv:astro-ph/9609048},
	Journal = {\apj},
	Keywords = {ISM: COSMIC RAYS, COSMOLOGY: DIFFUSE RADIATION, GALAXIES: CLUSTERS: GENERAL, GALAXIES: INTERGALACTIC MEDIUM},
	Month = oct,
	Pages = {529},
	Title = {{Clusters of Galaxies as Storage Room for Cosmic Rays}},
	Volume = 487,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/304622}}

@article{SExtractor,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996A%26AS..117..393B},
	Author = {{Bertin}, E. and {Arnouts}, S.},
	Journal = {\aaps},
	Keywords = {METHODS: DATA ANALYSIS, TECHNIQUES: IMAGE PROCESSING, GALAXIES: PHOTOMETRY},
	Month = jun,
	Pages = {393-404},
	Title = {{SExtractor: Software for source extraction.}},
	Volume = 117,
	Year = 1996}

@article{bhattacharya08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008arXiv0811.4388B},
	Archiveprefix = {arXiv},
	Author = {{Bhattacharya}, D. and {Sreekumar}, P. and {Mukherjee}, R.},
	Eprint = {0811.4388},
	Journal = {arXiv:0811.4388},
	Keywords = {Astrophysics},
	Month = nov,
	Title = {{Gamma-ray luminosity function of Gamma-ray bright AGNs}},
	Year = 2008}

@inproceedings{Blandford+78,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1978bllo.conf..328B},
	Author = {{Blandford}, R.~D. and {Rees}, M.~J.},
	Booktitle = {BL Lac Objects},
	Date-Modified = {2012-02-23 06:20:37 +0000},
	Editor = {{Wolfe}, A.~M.},
	Keywords = {ASTRONOMICAL MODELS, BL LACERTAE OBJECTS, DYNAMIC MODELS, LUMINOUS INTENSITY, PERIODIC VARIATIONS, RADIATION SOURCES, NONTHERMAL RADIATION, PLASMA RADIATION, POLARIZATION CHARACTERISTICS, QUASARS, RADIO SOURCES (ASTRONOMY), RELATIVISTIC EFFECTS, SYNCHROTRON RADIATION, THERMAL EMISSION},
	Pages = {328-341},
	Title = {{Some comments on radiation mechanisms in Lacertids}},
	Year = 1978}

@article{boehringer93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993MNRAS.264L..25B},
	Author = {{Boehringer}, H. and {Voges}, W. and {Fabian}, A.~C. and {Edge}, A.~C. and {Neumann}, D.~M.},
	Journal = {\mnras},
	Keywords = {ROSAT MISSION, ASTRONOMICAL INTERFEROMETRY, RADIO GALAXIES, RADIO JETS (ASTRONOMY), X RAY SOURCES, PLASMA-PARTICLE INTERACTIONS, COSMIC PLASMA, HIGH RESOLUTION, THERMAL PLASMAS, RELATIVISTIC PARTICLES, COOLING FLOWS (ASTROPHYSICS)},
	Month = oct,
	Pages = {L25-L28},
	Title = {{A ROSAT HRI study of the interaction of the X-ray-emitting gas and radio lobes of NGC 1275}},
	Volume = 264,
	Year = 1993}

@article{boettcher08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008arXiv0810.4864B},
	Archiveprefix = {arXiv},
	Author = {{Boettcher}, M. and {Reimer}, A. and {Marscher}, A.~P.},
	Eprint = {0810.4864},
	Journal = {arXiv:0810.4864},
	Keywords = {Astrophysics},
	Month = nov,
	Title = {{Implications of the VHE Gamma-Ray Detection of the Quasar 3C279}},
	Year = 2008}

@article{bottcher07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007Ap%26SS.309...95B},
	Author = {{B{\"o}ttcher}, M.},
	Doi = {10.1007/s10509-007-9404-0},
	Eprint = {arXiv:astro-ph/0608713},
	Journal = {\apss},
	Keywords = {Galaxies: active, BL Lacertae objects, Gamma-rays: theory, Radiation mechanisms: non-thermal},
	Month = jun,
	Pages = {95-104},
	Title = {{Modeling the emission processes in blazars}},
	Volume = 309,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s10509-007-9404-0}}

@article{boettcher02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...564...86B},
	Author = {{B{\"o}ttcher}, M. and {Dermer}, C.~D.},
	Doi = {10.1086/324134},
	Eprint = {arXiv:astro-ph/0106395},
	Journal = {\apj},
	Keywords = {Galaxies: Active, Gamma Rays: Theory},
	Month = jan,
	Pages = {86-91},
	Title = {{An Evolutionary Scenario for Blazar Unification}},
	Volume = 564,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/324134}}

@article{browning71,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1971Natur.232...99B},
	Author = {{Browning}, R. and {Ramsden}, D. and {Wright}, P.~J.},
	Journal = {\nat},
	Month = aug,
	Pages = {99},
	Title = {{NP 0532-Pulsed gamma rays above 50 MeV}},
	Volume = 232,
	Year = 1971}

@article{brisken03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003AJ....126.3090B},
	Author = {{Brisken}, W.~F. and {Fruchter}, A.~S. and {Goss}, W.~M. and {Herrnstein}, R.~M. and {Thorsett}, S.~E.},
	Doi = {10.1086/379559},
	Eprint = {arXiv:astro-ph/0309215},
	Journal = {\aj},
	Keywords = {Astrometry, Stars: Pulsars: General, Stars: Kinematics, Stars: Neutron},
	Month = dec,
	Pages = {3090-3098},
	Title = {{Proper-Motion Measurements with the VLA. II. Observations of 28 Pulsars}},
	Volume = 126,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/379559}}

@article{buccheri83,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1983A%26A...128..245B},
	Author = {{Buccheri}, R. and {Bennett}, K. and {Bignami}, G.~F. and {Bloemen}, J.~B.~G.~M. and {Boriakoff}, V. and {Caraveo}, P.~A. and {Hermsen}, W. and {Kanbach}, G. and {Manchester}, R.~N. and {Masnou}, J.~L. and {Mayer-Hasselwander}, H.~A. and {Ozel}, M.~E. and {Paul}, J.~A. and {Sacco}, B. and {Scarsi}, L. and {Strong}, A.~W.},
	Journal = {\aap},
	Keywords = {COS-B SATELLITE, GAMMA RAYS, PULSARS, STELLAR RADIATION, RADIO EMISSION},
	Month = nov,
	Pages = {245-251},
	Title = {{Search for pulsed gamma-ray emission from radio pulsars in the COS-B data}},
	Volume = 128,
	Year = 1983}

@article{burns90,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1990AJ.....99...14B},
	Author = {{Burns}, J.~O.},
	Doi = {10.1086/115307},
	Journal = {\aj},
	Keywords = {ELLIPTICAL GALAXIES, EXTRAGALACTIC RADIO SOURCES, RADIO GALAXIES, VERY LARGE ARRAY (VLA), X RAY ASTRONOMY, X RAY IMAGERY, GALACTIC EVOLUTION, RADIANT COOLING, RADIO EMISSION, STELLAR MASS ACCRETION},
	Month = jan,
	Pages = {14-30},
	Title = {{The radio properties of cD galaxies in Abell clusters. I - an X-ray selected sample}},
	Volume = 99,
	Year = 1990,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/115307}}

@article{calabretta02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2002A%26A...395.1077C},
	Author = {{Calabretta}, M.~R. and {Greisen}, E.~W.},
	Doi = {10.1051/0004-6361:20021327},
	Eprint = {arXiv:astro-ph/0207413},
	Journal = {\aap},
	Keywords = {methods: data analysis, techniques: image processing, astronomical data bases: miscellaneous, astrometry},
	Month = dec,
	Pages = {1077-1122},
	Title = {{Representations of celestial coordinates in FITS}},
	Volume = 395,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20021327}}

@article{Camilo09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...705....1C},
	Archiveprefix = {arXiv},
	Author = {{Camilo}, F. and others},
	Doi = {10.1088/0004-637X/705/1/1},
	Eprint = {0908.2626},
	Journal = {\apj},
	Keywords = {gamma rays: observations},
	Month = nov,
	Pages = {1-13},
	Title = {{Radio Detection of LAT PSRs J1741-2054 and J2032+4127: No Longer Just Gamma-ray Pulsars}},
	Volume = 705,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/705/1/1}}

@article{camilo06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...637..456C},
	Author = {{Camilo}, F. and {Ransom}, S.~M. and {Gaensler}, B.~M. and {Slane}, P.~O. and {Lorimer}, D.~R. and {Reynolds}, J. and {Manchester}, R.~N. and {Murray}, S.~S.},
	Doi = {10.1086/498386},
	Eprint = {arXiv:astro-ph/0509823},
	Journal = {\apj},
	Keywords = {ISM: individual (G21.5-0.9), pulsars: individual (PSR J1833-1034), Stars: Neutron, ISM: Supernova Remnants},
	Month = jan,
	Pages = {456-465},
	Title = {{PSR J1833-1034: Discovery of the Central Young Pulsar in the Supernova Remnant G21.5-0.9}},
	Volume = 637,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/498386}}

@article{camilo02c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...579L..25C},
	Author = {{Camilo}, F. and {Manchester}, R.~N. and {Gaensler}, B.~M. and {Lorimer}, D.~R.},
	Doi = {10.1086/344832},
	Eprint = {arXiv:astro-ph/0209480},
	Journal = {\apjl},
	Keywords = {ISM: Individual: Alphanumeric: G359.23-0.82, Stars: Pulsars: Individual: Alphanumeric: PSR J1747-2958},
	Month = nov,
	Pages = {L25-L28},
	Title = {{Heartbeat of the Mouse: A Young Radio Pulsar Associated with the Axisymmetric Nebula G359.23-0.82}},
	Volume = 579,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/344832}}

@article{camilo02b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...571L..41C},
	Author = {{Camilo}, F. and {Stairs}, I.~H. and {Lorimer}, D.~R. and {Backer}, D.~C. and {Ransom}, S.~M. and {Klein}, B. and {Wielebinski}, R. and {Kramer}, M. and {McLaughlin}, M.~A. and {Arzoumanian}, Z. and {M{\"u}ller}, P.},
	Doi = {10.1086/341178},
	Eprint = {arXiv:astro-ph/0204219},
	Journal = {\apjl},
	Keywords = {ISM: Individual: Alphanumeric: 3C 58, Stars: Pulsars: Individual: Alphanumeric: PSR J0205+6449, ISM: Supernova Remnants},
	Month = may,
	Pages = {L41-L44},
	Title = {{Discovery of Radio Pulsations from the X-Ray Pulsar J0205+6449 in Supernova Remnant 3C 58 with the Green Bank Telescope}},
	Volume = 571,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/341178}}

@article{camilo2002a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...567L..71C},
	Author = {{Camilo}, F. and {Manchester}, R.~N. and {Gaensler}, B.~M. and {Lorimer}, D.~R. and {Sarkissian}, J.},
	Doi = {10.1086/339799},
	Eprint = {arXiv:astro-ph/0201384},
	Journal = {\apjl},
	Keywords = {ISM: Individual: Alphanumeric: G292.0+1.8, Stars: Pulsars: Individual: Alphanumeric: PSR J1124-5916, ISM: Supernova Remnants},
	Month = mar,
	Pages = {L71-L75},
	Title = {{PSR J1124-5916: Discovery of a Young Energetic Pulsar in the Supernova Remnant G292.0+1.8}},
	Volume = 567,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/339799}}

@article{cappelluti07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJS..172..341C},
	Author = {{Cappelluti}, N. and {Hasinger}, G. and {Brusa}, M. and {Comastri}, A. and {Zamorani}, G. and {B{\"o}hringer}, H. and {Brunner}, H. and {Civano}, F. and {Finoguenov}, A. and {Fiore}, F. and {Gilli}, R. and {Griffiths}, R.~E. and {Mainieri}, V. and {Matute}, I. and {Miyaji}, T. and {Silverman}, J.},
	Doi = {10.1086/516586},
	Eprint = {arXiv:astro-ph/0701196},
	Journal = {\apjs},
	Keywords = {Cosmology: Observations, Cosmology: Dark Matter, Galaxies: Evolution, Galaxies: Formation, Cosmology: Large-Scale Structure of Universe, Surveys},
	Month = sep,
	Pages = {341-352},
	Title = {{The XMM-Newton Wide-Field Survey in the COSMOS Field. II. X-Ray Data and the logN-logS Relations}},
	Volume = 172,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/516586}}

@article{caraveo99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999A%26A...344..367C},
	Author = {{Caraveo}, P.~A. and {Mignani}, R.~P.},
	Eprint = {arXiv:astro-ph/9901031},
	Journal = {\aap},
	Keywords = {STARS: PULSARS: INDIVIDUAL: CRAB, ASTROMETRY},
	Month = apr,
	Pages = {367-370},
	Title = {{A new HST measurement of the Crab Pulsar proper motion}},
	Volume = 344,
	Year = 1999}

@article{caraveo96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...461L..91C},
	Author = {{Caraveo}, P.~A. and {Bignami}, G.~F. and {Mignani}, R. and {Taff}, L.~G.},
	Doi = {10.1086/310012},
	Journal = {\apjl},
	Keywords = {STARS: NEUTRON, STARS: PULSARS: INDIVIDUAL NAME: GEMINGA, ASTROMETRY},
	Month = apr,
	Pages = {L91},
	Title = {{Parallax Observations with the Hubble Space Telescope Yield the Distance to Geminga}},
	Volume = 461,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/310012}}

@article{caswell87,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1987A%26A...171..261C},
	Author = {{Caswell}, J.~L. and {Haynes}, R.~F.},
	Journal = {\aap},
	Keywords = {EMISSION SPECTRA, H II REGIONS, HYDROGEN RECOMBINATIONS, LINE SPECTRA, MILKY WAY GALAXY, RADIO SPECTRA, ELECTRON ENERGY, FORMALDEHYDE, SPIRAL GALAXIES, SUPERNOVA REMNANTS, TABLES (DATA), VISIBLE SPECTRUM},
	Month = jan,
	Pages = {261-276},
	Title = {{Southern H II regions - an extensive study of radio recombination line emission}},
	Volume = 171,
	Year = 1987}

@article{caswell75,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1975A%26A....45..239C},
	Author = {{Caswell}, J.~L. and {Murray}, J.~D. and {Roger}, R.~S. and {Cole}, D.~J. and {Cooke}, D.~J.},
	Journal = {\aap},
	Keywords = {ABSORPTION SPECTRA, RADIO SOURCES (ASTRONOMY), SUPERNOVA REMNANTS, DISTANCE, GRAPHS (CHARTS), H II REGIONS, INTERFEROMETRY, KINEMATICS, RADIAL VELOCITY, VELOCITY DISTRIBUTION},
	Month = dec,
	Pages = {239-258},
	Title = {{Neutral hydrogen absorption measurements yielding kinematic distances for 42 continuum sources in the galactic plane}},
	Volume = 45,
	Year = 1975}

@article{cavaliere02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...571..226C},
	Author = {{Cavaliere}, A. and {D'Elia}, V.},
	Doi = {10.1086/339778},
	Eprint = {arXiv:astro-ph/0106512},
	Journal = {\apj},
	Keywords = {Galaxies: BL Lacertae Objects: General, Galaxies: Nuclei, Galaxies: Quasars: General},
	Month = may,
	Pages = {226-233},
	Title = {{The Blazar Main Sequence}},
	Volume = 571,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/339778}}

@article{cavaliere76,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1976A%26A....49..137C},
	Author = {{Cavaliere}, A. and {Fusco-Femiano}, R.},
	Journal = {\aap},
	Keywords = {BREMSSTRAHLUNG, GALACTIC CLUSTERS, HIGH TEMPERATURE PLASMAS, INTERGALACTIC MEDIA, PLASMA RADIATION, X RAY SOURCES, BACKGROUND RADIATION, COSMIC PLASMA, GAS DENSITY, LIGHT CURVE, LUMINOUS INTENSITY},
	Month = may,
	Pages = {137-144},
	Title = {{X-rays from hot plasma in clusters of galaxies}},
	Volume = 49,
	Year = 1976}

@article{celotti97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.286..415C},
	Author = {{Celotti}, A. and {Padovani}, P. and {Ghisellini}, G.},
	Eprint = {arXiv:astro-ph/9611111},
	Journal = {\mnras},
	Keywords = {GALAXIES: ACTIVE, BL LACERTAE OBJECTS: GENERAL, GALAXIES: JETS, QUASARS: EMISSION LINES},
	Month = apr,
	Pages = {415-424},
	Title = {{Jets and accretion processes in active galactic nuclei: further clues}},
	Volume = 286,
	Year = 1997}

@article{chandler01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...556...59C},
	Author = {{Chandler}, A.~M. and {Koh}, D.~T. and {Lamb}, R.~C. and {Macomb}, D.~J. and {Mattox}, J.~R. and {Prince}, T.~A. and {Ray}, P.~S.},
	Doi = {10.1086/321573},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, Stars: Pulsars: General},
	Month = jul,
	Pages = {59-69},
	Title = {{A Search for Radio-quiet Gamma-Ray Pulsars}},
	Volume = 556,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/321573}}

@article{cheng98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...498..327C},
	Author = {{Cheng}, K.~S. and {Zhang}, L.},
	Doi = {10.1086/305531},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: THEORY, STARS: PULSARS: GENERAL, STARS: NEUTRON, STARS: STATISTICS},
	Month = may,
	Pages = {327},
	Title = {{The Statistics of Gamma-Ray Pulsars}},
	Volume = 498,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/305531}}

@article{chiaberge00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000A%26A...358..104C},
	Author = {{Chiaberge}, M. and {Celotti}, A. and {Capetti}, A. and {Ghisellini}, G.},
	Eprint = {arXiv:astro-ph/0003197},
	Journal = {\aap},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: BL LACERTAE OBJECTS: GENERAL, GALAXIES: JETS, GALAXIES: NUCLEI},
	Month = jun,
	Pages = {104-112},
	Title = {{Does the unification of BL Lac and FR I radio galaxies require jet velocity structures?}},
	Volume = 358,
	Year = 2000}

@article{chiang95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...452..156C},
	Author = {{Chiang}, J. and {Fichtel}, C.~E. and {von Montigny}, C. and {Nolan}, P.~L. and {Petrosian}, V.},
	Doi = {10.1086/176287},
	Journal = {\apj},
	Keywords = {GALAXIES: ACTIVE, GAMMA RAYS: OBSERVATIONS, GALAXIES: QUASARS: GENERAL},
	Month = oct,
	Pages = {156},
	Title = {{The Evolution of Gamma-Ray--loud Active Galactic Nuclei}},
	Volume = 452,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/176287}}

@article{chiang96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...465.1011C},
	Author = {{Chiang}, J. and {Fichtel}, C.~E. and {von Montigny}, C. and {Nolan}, P.~L. and {Petrosian}, V.},
	Doi = {10.1086/177487},
	Journal = {\apj},
	Keywords = {ERRATA, ADDENDA},
	Month = jul,
	Pages = {1011},
	Title = {{The Evolution of Gamma-Ray Loud Active Galactic Nuclei: Erratum}},
	Volume = 465,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/177487}}

@article{chiang98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...496..752C},
	Author = {{Chiang}, J. and {Mukherjee}, R.},
	Doi = {10.1086/305403},
	Journal = {\apj},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: LUMINOSITY FUNCTION, MASS FUNCTION, GAMMA RAYS: OBSERVATIONS, GALAXIES: QUASARS: GENERAL},
	Month = mar,
	Pages = {752},
	Title = {{The Luminosity Function of the EGRET Gamma-Ray Blazars}},
	Volume = 496,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/305403}}

@article{churazov03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...590..225C},
	Author = {{Churazov}, E. and {Forman}, W. and {Jones}, C. and {B{\"o}hringer}, H.},
	Doi = {10.1086/374923},
	Eprint = {arXiv:astro-ph/0301482},
	Journal = {\apj},
	Keywords = {Galaxies: Cooling Flows, Galaxies: Active, Galaxies: Clusters: Individual: Name: Perseus, Galaxies: Individual: NGC Number: NGC 1275, X-Rays: Galaxies, X-Rays: Galaxies: Clusters},
	Month = jun,
	Pages = {225-237},
	Title = {{XMM-Newton Observations of the Perseus Cluster. I. The Temperature and Surface Brightness Structure}},
	Volume = 590,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/374923}}

@inproceedings{ciprini08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008bves.confE..72C},
	Author = {{Ciprini}, S. and others},
	Booktitle = {Blazar Variability across the Electromagnetic Spectrum},
	Title = {{The Perugia variability monitoring of blazars}},
	Year = 2008}

@inproceedings{ciprini07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..921..546C},
	Author = {{Ciprini}, S. and others},
	Booktitle = {The First GLAST Symposium},
	Doi = {10.1063/1.2757444},
	Editor = {{Ritz}, S. and {Michelson}, P. and {Meegan}, C.~A.},
	Keywords = {gamma-ray sources (astronomical), wavelet transforms, gamma-ray detection},
	Month = jul,
	Pages = {546-547},
	Series = {American Institute of Physics Conference Series},
	Title = {{1D, 2D, 3D wavelet methods for gamma-ray source analysis}},
	Volume = 921,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2757444}}

@article{cognard09,
	Author = {{Cognard I. et al}, al.},
	Journal = {A\&A in prep.},
	Title = {{PSRJ0248+6021, a young pulsar in the northern Galactic plane Discovery and timing observations}},
	Year = 2009}

@article{cordes02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002astro.ph..7156C},
	Author = {{Cordes}, J.~M. and {Lazio}, T.~J.~W.},
	Eprint = {arXiv:astro-ph/0207156},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = jul,
	Title = {{NE2001.I. A New Model for the Galactic Distribution of Free Electrons and its Fluctuations}},
	Year = 2002}

@article{crawford06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...652.1499C},
	Author = {{Crawford}, F. and {Roberts}, M.~S.~E. and {Hessels}, J.~W.~T. and {Ransom}, S.~M. and {Livingstone}, M. and {Tam}, C.~R. and {Kaspi}, V.~M.},
	Doi = {10.1086/508403},
	Eprint = {arXiv:astro-ph/0608225},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, Stars: Pulsars: General},
	Month = dec,
	Pages = {1499-1507},
	Title = {{A Survey of 56 Midlatitude EGRET Error Boxes for Radio Pulsars}},
	Volume = 652,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/508403}}

@article{dagostini95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995NIMPA.362..487D},
	Author = {{D'Agostini}, G.},
	Doi = {10.1016/0168-9002(95)00274-X},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Month = feb,
	Pages = {487-498},
	Title = {{A multidimensional unfolding method based on Bayes' theorem}},
	Volume = 362,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0168-9002(95)00274-X}}

@article{damiani97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/1997ApJ...483..350D},
	Author = {{Damiani}, F. and {Maggio}, A. and {Micela}, G. and {Sciortino}, S.},
	Doi = {10.1086/304217},
	Journal = {\apj},
	Keywords = {METHODS: DATA ANALYSIS, METHODS: STATISTICAL, TECHNIQUES: IMAGE PROCESSING},
	Month = jul,
	Pages = {350},
	Title = {{A Method Based on Wavelet Transforms for Source Detection in Photon-counting Detector Images. I. Theory and General Properties}},
	Volume = 483,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/304217}}

@article{damico01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...552L..45D},
	Author = {{D'Amico}, N. and {Kaspi}, V.~M. and {Manchester}, R.~N. and {Camilo}, F. and {Lyne}, A.~G. and {Possenti}, A. and {Stairs}, I.~H. and {Kramer}, M. and {Crawford}, F. and {Bell}, J.~F. and {McKay}, N.~P.~F. and {Gaensler}, B.~M. and {Roberts}, M.~S.~E.},
	Doi = {10.1086/320264},
	Journal = {\apjl},
	Keywords = {Stars: Pulsars: General, Stars: Pulsars: Individual: Alphanumeric: PSR 1420-6048, pulsars: individual (PSR J1837-0604), Stars: Neutron},
	Month = may,
	Pages = {L45-L48},
	Title = {{Two Young Radio Pulsars Coincident with EGRET Sources}},
	Volume = 552,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/320264}}

@article{deBecker2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005Ap%26SS.297..291D},
	Author = {{De Becker}, M. and {Rauw}, G. and {Swings}, J.-P.},
	Doi = {10.1007/s10509-005-7667-x},
	Eprint = {arXiv:astro-ph/0407641},
	Journal = {\apss},
	Keywords = {binaries: spectroscopic, stars: individual: Cyg OB2 \#8A, stars: early-type, radiation mechanisms: non-thermal},
	Month = jan,
	Pages = {291-298},
	Title = {{On the Multiplicity of the O-Star Cyg OB2 \#8a and its Contribution to the {$\gamma$}-ray Source 3EG J2033+4118}},
	Volume = 297,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s10509-005-7667-x}}

@article{deller08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...685L..67D},
	Archiveprefix = {arXiv},
	Author = {{Deller}, A.~T. and {Verbiest}, J.~P.~W. and {Tingay}, S.~J. and {Bailes}, M.},
	Doi = {10.1086/592401},
	Eprint = {0808.1594},
	Journal = {\apjl},
	Keywords = {Astrometry, Gravitation, Stars: Pulsars: Individual: Alphanumeric: PSR J0437-4715},
	Month = sep,
	Pages = {L67-L70},
	Title = {{Extremely High Precision VLBI Astrometry of PSR J0437-4715 and Implications for Theories of Gravity}},
	Volume = 685,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/592401}}

@article{deJager89,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1989A%26A...221..180D},
	Author = {{de Jager}, O.~C. and {Raubenheimer}, B.~C. and {Swanepoel}, J.~W.~H.},
	Journal = {\aap},
	Keywords = {DATA FLOW ANALYSIS, GAMMA RAY ASTRONOMY, LIGHT CURVE, PULSARS, COMPUTATIONAL ASTROPHYSICS, PEARSON DISTRIBUTIONS, STATISTICAL TESTS, X RAY ASTRONOMY},
	Month = aug,
	Pages = {180-190},
	Title = {{A poweful test for weak periodic signals with unknown light curve shape in sparse data}},
	Volume = 221,
	Year = 1989}

@article{da07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007arXiv0710.2247H},
	Archiveprefix = {arXiv},
	Author = {{H.~E.~S.~S.~Collaboration: A.~Djannati-Atai} and {De Jager}, O.~C. and {Terrier}, R. and {Gallant}, Y.~A. and {Hoppe}, S.},
	Eprint = {0710.2247},
	Journal = {arXiv:0710.2247},
	Keywords = {Astrophysics},
	Month = oct,
	Title = {{New Companions for the lonely Crab? VHE emission from young pulsar wind nebulae revealed by H.E.S.S}},
	Year = 2007}

@article{deNaurois02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...566..343D},
	Author = {{de Naurois}, M. and {Holder}, J. and {Bazer-Bachi}, R. and {Bergeret}, H. and {Bruel}, P. and {Cordier}, A. and {Debiais}, G. and {Dezalay}, J.-P. and {Dumora}, D. and {Durand}, E. and {Eschstruth}, P. and {Espigat}, P. and {Fabre}, B. and {Fleury}, P. and {H{\'e}rault}, N. and {Hrabovsky}, M. and {Incerti}, S. and {Le Gallou}, R. and {M{\"u}nz}, F. and {Musqu{\`e}re}, A. and {Olive}, J.-F. and {Par{\'e}}, E. and {Qu{\'e}bert}, J. and {Rannot}, R.~C. and {Reposeur}, T. and {Rob}, L. and {Roy}, P. and {Sako}, T. and {Schovanek}, P. and {Smith}, D.~A. and {Snabre}, P. and {Volte}, A.},
	Doi = {10.1086/337991},
	Eprint = {arXiv:astro-ph/0107301},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, ISM: Individual: Name: Crab Nebula, Stars: Pulsars: Individual: Name: Crab Pulsar, ISM: Supernova Remnants},
	Month = feb,
	Pages = {343-357},
	Title = {{Measurement of the Crab Flux above 60 GeV with the CELESTE Cerenkov Telescope}},
	Volume = 566,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/337991}}

@article{dellaCeca94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...430..533D},
	Author = {{della Ceca}, R. and {Lamorani}, G. and {Maccacaro}, T. and {Wolter}, A. and {Griffiths}, R. and {Stocke}, J.~T. and {Setti}, G.},
	Doi = {10.1086/174428},
	Journal = {\apj},
	Keywords = {ACTIVE GALACTIC NUCLEI, COSMIC X RAYS, GALACTIC EVOLUTION, GALACTIC RADIO WAVES, RADIO EMISSION, ASTRONOMICAL MODELS, CONTINUUMS, COSMOLOGY, LUMINOSITY, RED SHIFT},
	Month = aug,
	Pages = {533-544},
	Title = {{The properties of X-ray selected active galactic nuclei. 3: The radio-quiet versus radio-loud samples}},
	Volume = 430,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/174428}}

@article{dermer09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008arXiv0811.1160D},
	Archiveprefix = {arXiv},
	Author = {{Dermer}, C.~D. and {Razzaque}, S. and {Finke}, J.~D. and {Atoyan}, A.},
	Eprint = {0811.1160},
	Journal = {arXiv:0811.1160},
	Keywords = {Astrophysics},
	Month = nov,
	Title = {{Ultra High Energy Cosmic Rays from Black Hole Jets of Radio Galaxies}},
	Year = 2008}

@article{dermer07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...659..958D},
	Author = {{Dermer}, C.~D.},
	Doi = {10.1086/512533},
	Eprint = {arXiv:astro-ph/0605402},
	Journal = {\apj},
	Keywords = {Black Hole Physics, Gamma Rays: Bursts},
	Month = apr,
	Pages = {958-975},
	Title = {{Statistics of Cosmological Black Hole Jet Sources: Blazar Predictions for the Gamma-Ray Large Area Space Telescope}},
	Volume = 659,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/512533}}

@article{dermer92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992A%26A...256L..27D},
	Author = {{Dermer}, C.~D. and {Schlickeiser}, R. and {Mastichiadis}, A.},
	Journal = {\aap},
	Keywords = {EXTRAGALACTIC RADIO SOURCES, GAMMA RAY ASTRONOMY, GAMMA RAY OBSERVATORY, ACCRETION DISKS, COMPTON EFFECT, COMPUTATIONAL ASTROPHYSICS, DISTRIBUTION FUNCTIONS, RADIO EMISSION, RELATIVISTIC ELECTRON BEAMS, SPACEBORNE ASTRONOMY},
	Month = mar,
	Pages = {L27-L30},
	Title = {{High-energy gamma radiation from extragalactic radio sources}},
	Volume = 256,
	Year = 1992}

@article{deRuiter77,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1977A%26AS...28..211D},
	Author = {{de Ruiter}, H.~R. and {Arp}, H.~C. and {Willis}, A.~G.},
	Journal = {\aaps},
	Keywords = {BACKGROUND RADIATION, POSITION (LOCATION), RADIO SOURCES (ASTRONOMY), DATA ACQUISITION, PHOTOGRAPHIC PLATES, POSITION ERRORS},
	Month = may,
	Pages = {211-293},
	Title = {{A Westerbork 1415 MHz survey of background radio sources. II - Optical identifications with deep IIIA-J plates}},
	Volume = 28,
	Year = 1977}

@article{dodson03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...596.1137D},
	Author = {{Dodson}, R. and {Legge}, D. and {Reynolds}, J.~E. and {McCulloch}, P.~M.},
	Doi = {10.1086/378089},
	Eprint = {arXiv:astro-ph/0302374},
	Journal = {\apj},
	Keywords = {Astrometry, Stars: Pulsars: Individual: Name: Vela pulsar, Stars: Neutron, Techniques: High Anular Resolution},
	Month = oct,
	Pages = {1137-1141},
	Title = {{The Vela Pulsar's Proper Motion and Parallax Derived from VLBI Observations}},
	Volume = 596,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/378089}}

@inproceedings{Arecibo00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2000ASPC..202..275D},
	Author = {{Dowd}, A. and {Sisk}, W. and {Hagen}, J.},
	Booktitle = {IAU Colloq. 177: Pulsar Astronomy - 2000 and Beyond},
	Editor = {{Kramer}, M. and {Wex}, N. and {Wielebinski}, R.},
	Pages = {275},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{WAPP --- Wideband Arecibo Pulsar Processor}},
	Volume = 202,
	Year = 2000}

@article{dunn04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.355..862D},
	Author = {{Dunn}, R.~J.~H. and {Fabian}, A.~C.},
	Doi = {10.1111/j.1365-2966.2004.08365.x},
	Eprint = {arXiv:astro-ph/0409055},
	Journal = {\mnras},
	Keywords = {galaxies: clusters: general, X-rays: galaxies: clusters},
	Month = dec,
	Pages = {862-873},
	Title = {{Particle energies and filling fractions of radio bubbles in cluster cores}},
	Volume = 355,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2004.08365.x}}

@article{edwards06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2006MNRAS.372.1549E},
	Author = {{Edwards}, R.~T. and {Hobbs}, G.~B. and {Manchester}, R.~N.},
	Doi = {10.1111/j.1365-2966.2006.10870.x},
	Eprint = {arXiv:astro-ph/0607664},
	Journal = {\mnras},
	Keywords = {methods: data analysis , astrometry , celestial mechanics , time , pulsars: general},
	Month = nov,
	Pages = {1549-1574},
	Title = {{TEMPO2, a new pulsar timing package - II. The timing model and precision estimates}},
	Volume = 372,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2006.10870.x}}

@article{ettori98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.300..837E},
	Author = {{Ettori}, S. and {Fabian}, A.~C. and {White}, D.~A.},
	Doi = {10.1046/j.1365-8711.1998.t01-1-01952.x},
	Eprint = {arXiv:astro-ph/9806375},
	Journal = {\mnras},
	Keywords = {GALAXIES: CLUSTERS: INDIVIDUAL: A426, COOLING FLOWS, DARK MATTER, X-RAYS: GALAXIES},
	Month = nov,
	Pages = {837-856},
	Title = {{ROSATPSPC observations of the outer regions of the Perseus cluster of galaxies}},
	Volume = 300,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1046/j.1365-8711.1998.t01-1-01952.x}}

@article{fabian06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.366..417F},
	Author = {{Fabian}, A.~C. and {Sanders}, J.~S. and {Taylor}, G.~B. and {Allen}, S.~W. and {Crawford}, C.~S. and {Johnstone}, R.~M. and {Iwasawa}, K.},
	Doi = {10.1111/j.1365-2966.2005.09896.x},
	Eprint = {arXiv:astro-ph/0510476},
	Journal = {\mnras},
	Keywords = {galaxies: clusters: individual: Perseus, intergalactic medium, X-rays: galaxies},
	Month = feb,
	Pages = {417-428},
	Title = {{A very deep Chandra observation of the Perseus cluster: shocks, ripples and conduction}},
	Volume = 366,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2005.09896.x}}

@article{fabian05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.360L..20F},
	Author = {{Fabian}, A.~C. and {Sanders}, J.~S. and {Taylor}, G.~B. and {Allen}, S.~W.},
	Doi = {10.1111/j.1745-3933.2005.00037.x},
	Eprint = {arXiv:astro-ph/0503154},
	Journal = {\mnras},
	Month = jun,
	Pages = {L20-L24},
	Title = {{A deep Chandra observation of the Centaurus cluster: bubbles, filaments and edges}},
	Volume = 360,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1745-3933.2005.00037.x}}

@article{fabian03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.344L..43F},
	Author = {{Fabian}, A.~C. and {Sanders}, J.~S. and {Allen}, S.~W. and {Crawford}, C.~S. and {Iwasawa}, K. and {Johnstone}, R.~M. and {Schmidt}, R.~W. and {Taylor}, G.~B.},
	Doi = {10.1046/j.1365-8711.2003.06902.x},
	Eprint = {arXiv:astro-ph/0306036},
	Journal = {\mnras},
	Month = sep,
	Pages = {L43-L47},
	Title = {{A deep Chandra observation of the Perseus cluster: shocks and ripples}},
	Volume = 344,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1046/j.1365-8711.2003.06902.x}}

@article{fabian00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000MNRAS.318L..65F},
	Author = {{Fabian}, A.~C. and {Sanders}, J.~S. and {Ettori}, S. and {Taylor}, G.~B. and {Allen}, S.~W. and {Crawford}, C.~S. and {Iwasawa}, K. and {Johnstone}, R.~M. and {Ogle}, P.~M.},
	Doi = {10.1046/j.1365-8711.2000.03904.x},
	Eprint = {arXiv:astro-ph/0007456},
	Journal = {\mnras},
	Keywords = {GALAXIES: CLUSTERS: INDIVIDUAL: PERSEUS, COOLING FLOWS, GALAXIES: INDIVIDUAL: NGC 1275, X-RAYS: GALAXIES},
	Month = nov,
	Pages = {L65-L68},
	Title = {{Chandra imaging of the complex X-ray core of the Perseus cluster}},
	Volume = 318,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1046/j.1365-8711.2000.03904.x}}

@article{faherty07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007Ap%26SS.308..225F},
	Author = {{Faherty}, J. and {Walter}, F.~M. and {Anderson}, J.},
	Doi = {10.1007/s10509-007-9368-0},
	Journal = {\apss},
	Month = apr,
	Pages = {225-230},
	Title = {{The trigonometric parallax of the neutron star Geminga}},
	Volume = 308,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s10509-007-9368-0}}

@article{fesen08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJS..174..379F},
	Author = {{Fesen}, R. and {Rudie}, G. and {Hurford}, A. and {Soto}, A.},
	Doi = {10.1086/522781},
	Journal = {\apjs},
	Keywords = {ISM: Individual: Alphanumeric: 3C 58, ISM: Kinematics and Dynamics, ISM: Supernova Remnants},
	Month = feb,
	Pages = {379-395},
	Title = {{Optical Imaging and Spectroscopy of the Galactic Supernova Remnant 3C 58 (G130.7+3.1)}},
	Volume = 174,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/522781}}

@inproceedings{fesen88,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1988srim.conf...55F},
	Author = {{Fesen}, R.~A. and {Kirshner}, R.~P. and {Becker}, R.~H.},
	Booktitle = {IAU Colloq. 101: Supernova Remnants and the Interstellar Medium},
	Editor = {{Roger}, R.~S. and {Landecker}, T.~L.},
	Pages = {55},
	Title = {{3C58'S Filamentary Radial Velocities, Line Intensities, and Proper Motions}},
	Year = 1988}

@article{fichtel94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJS...94..551F},
	Author = {{Fichtel}, C.~E. and {Bertsch}, D.~L. and {Chiang}, J. and {Dingus}, B.~L. and {Esposito}, J.~A. and {Fierro}, J.~M. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Kanbach}, G. and {Kniffen}, D.~A. and {Kwok}, P.~W. and {Lin}, Y.~C. and {Mattox}, J.~R. and {Mayer-Hasselwander}, H.~A. and {McDonald}, L. and {Michelson}, P.~F. and {von Montigny}, C. and {Nolan}, P.~L. and {Pinkau}, K. and {Radecke}, H.-D. and {Rothermel}, H. and {Sreekumar}, P. and {Sommer}, M. and {Schneid}, E.~J. and {Thompson}, D.~J. and {Willis}, T.},
	Doi = {10.1086/192082},
	Journal = {\apjs},
	Keywords = {ASTRONOMICAL CATALOGS, GAMMA RAY TELESCOPES, SKY SURVEYS (ASTRONOMY), BL LACERTAE OBJECTS, GALACTIC CLUSTERS, GAMMA RAY BURSTS, GAMMA RAY OBSERVATORY, PULSARS, QUASARS, SEYFERT GALAXIES, SOLAR FLARES},
	Month = oct,
	Pages = {551-581},
	Title = {{The first energetic gamma-ray experiment telescope (EGRET) source catalog}},
	Volume = 94,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/192082}}

@article{fierro95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...447..807F},
	Author = {{Fierro}, J.~M. and {Arzoumanian}, Z. and {Bailes}, M. and {Bell}, J.~F. and {Bertsch}, D.~L. and {Brazier}, K.~T.~S. and {Chiang}, J. and {D'Amico}, N. and {Dingus}, B.~L. and {Esposito}, J.~A. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Johnston}, S. and {Kanbach}, G. and {Kaspi}, V.~M. and {Kniffen}, D.~A. and {Lin}, Y.~C. and {Lyne}, A.~G. and {Manchester}, R.~N. and {Mattox}, J.~R. and {Mayer-Hasselwander}, H.~A. and {Michelson}, P.~F. and {von Montigny}, C. and {Nel}, H.~I. and {Nice}, D. and {Nolan}, P.~L. and {Schneid}, E.~J. and {Shriver}, S.~K. and {Sreekumar}, P. and {Taylor}, J.~H. and {Thompson}, D.~J. and {Willis}, T.~D.},
	Doi = {10.1086/175919},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: OBSERVATIONS, STARS: PULSARS: GENERAL},
	Month = jul,
	Pages = {807},
	Title = {{EGRET High-Energy gamma -Ray Pulsar Studies. II. Individual Millisecond Pulsars}},
	Volume = 447,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/175919}}

@article{foschini05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...433..515F},
	Author = {{Foschini}, L. and {Chiaberge}, M. and {Grandi}, P. and {Grenier}, I.~A. and {Guainazzi}, M. and {Hermsen}, W. and {Palumbo}, G.~G.~C. and {Rodriguez}, J. and {Chaty}, S. and {Corbel}, S. and {di Cocco}, G. and {Kuiper}, L. and {Malaguti}, G.},
	Doi = {10.1051/0004-6361:20042353},
	Eprint = {arXiv:astro-ph/0412285},
	Journal = {\aap},
	Keywords = {X-rays: galaxies, galaxies: active, galaxies: individual: NGC 6251},
	Month = apr,
	Pages = {515-518},
	Title = {{Investigating the EGRET-radio galaxies link with INTEGRAL: The case of 3EG J1621+8203 and NGC 6251}},
	Volume = 433,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20042353}}

@article{fossati98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.299..433F},
	Author = {{Fossati}, G. and {Maraschi}, L. and {Celotti}, A. and {Comastri}, A. and {Ghisellini}, G.},
	Doi = {10.1046/j.1365-8711.1998.01828.x},
	Eprint = {arXiv:astro-ph/9804103},
	Journal = {\mnras},
	Keywords = {RADIATION MECHANISMS: NON-THERMAL, SURVEYS, BL LACERTAE OBJECTS: GENERAL, QUASARS: GENERAL, X-RAYS: GALAXIES, X-RAYS: GENERAL},
	Month = sep,
	Pages = {433-448},
	Title = {{A unifying view of the spectral energy distributions of blazars}},
	Volume = 299,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1046/j.1365-8711.1998.01828.x}}

@article{fujita07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...663L..61F},
	Archiveprefix = {arXiv},
	Author = {{Fujita}, Y. and {Kohri}, K. and {Yamazaki}, R. and {Kino}, M.},
	Doi = {10.1086/520337},
	Eprint = {0705.4284},
	Journal = {\apjl},
	Keywords = {Acceleration of Particles, Galaxies: Active, Galaxies: Clusters: General, Galaxies: Clusters: Individual: Name: Perseus, Radiation Mechanisms: Nonthermal},
	Month = jul,
	Pages = {L61-L64},
	Title = {{Nonthermal Emission Associated with Strong AGN Outbursts at the Centers of Galaxy Clusters}},
	Volume = 663,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/520337}}

@inproceedings{funk05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ICRC....4..123F},
	Author = {{Funk}, S.},
	Booktitle = {International Cosmic Ray Conference},
	Editor = {B.\ Acharya, S.\ Gupta, P.\ Jagadeesan, A.\ Jain, S.\ Karthikeyan, S.\ Morris, and S.\ Tonwar.},
	Pages = {123},
	Publisher = {Mumbai: Tata Institute of Fundamental Research},
	Series = {International Cosmic Ray Conference},
	Title = {{Results from the H.E.S.S. Galactic Plane survey}},
	Volume = 4,
	Year = 2005}

@article{fuhrmann06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...445L...1F},
	Author = {{Fuhrmann}, L. and others},
	Doi = {10.1051/0004-6361:200500213},
	Eprint = {arXiv:astro-ph/0511829},
	Journal = {\aap},
	Keywords = {galaxies: active, galaxies: blazars: general, galaxies: blazars: individual: 3C 454.3, galaxies: jets, galaxies: quasars: general},
	Month = jan,
	Pages = {L1-L4},
	Title = {{A rapid and dramatic outburst in Blazar 3C 454.3 during May 2005. Optical and infrared observations with REM and AIT}},
	Volume = 445,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200500213}}

@article{gaensler04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...616..383G},
	Author = {{Gaensler}, B.~M. and {van der Swaluw}, E. and {Camilo}, F. and {Kaspi}, V.~M. and {Baganoff}, F.~K. and {Yusef-Zadeh}, F. and {Manchester}, R.~N.},
	Doi = {10.1086/424906},
	Eprint = {arXiv:astro-ph/0312362},
	Journal = {\apj},
	Keywords = {ISM: Individual: Alphanumeric: G359.23-0.82, Stars: Pulsars: Individual: Alphanumeric: PSR J1747-2958, Stars: Neutron, Stars: Winds, Outflows},
	Month = nov,
	Pages = {383-402},
	Title = {{The Mouse that Soared: High-Resolution X-Ray Imaging of the Pulsar-powered Bow Shock G359.23-0.82}},
	Volume = 616,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/424906}}

@article{gaensler03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...594..326G},
	Author = {{Gaensler}, B.~M. and {Wallace}, B.~J.},
	Doi = {10.1086/376861},
	Eprint = {arXiv:astro-ph/0305168},
	Journal = {\apj},
	Keywords = {ISM: Individual: Alphanumeric: G292.0+1.8, Stars: Pulsars: Individual: Alphanumeric: PSR J1124-5916, Radio Continuum: ISM, Stars: Neutron, ISM: Supernova Remnants},
	Month = sep,
	Pages = {326-339},
	Title = {{A Multifrequency Radio Study of Supernova Remnant G292.0+1.8 and Its Pulsar Wind Nebula}},
	Volume = 594,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/376861}}

@article{gaensler02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...580L.137G},
	Author = {{Gaensler}, B.~M. and {Jones}, D.~H. and {Stappers}, B.~W.},
	Doi = {10.1086/345750},
	Eprint = {arXiv:astro-ph/0210543},
	Journal = {\apjl},
	Keywords = {ISM: General, Stars: Pulsars: Individual: Alphanumeric: PSR J2124-3358, Stars: Neutron, Stars: Winds, Outflows},
	Month = dec,
	Pages = {L137-L141},
	Title = {{An Optical Bow Shock around the Nearby Millisecond Pulsar J2124-3358}},
	Volume = 580,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/345750}}

@article{gear94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994MNRAS.267..167G},
	Author = {{Gear}, W.~K. and {Stevens}, J.~A. and {Hughes}, D.~H. and {Litchfield}, S.~J. and {Robson}, E.~I. and {Terasranta}, H. and {Valtaoja}, E. and {Steppe}, H. and {Aller}, M.~F. and {Aller}, H.~D.},
	Journal = {\mnras},
	Month = mar,
	Pages = {167},
	Title = {{A Comparison of the Radio / Submillimetre Spectra of Bl-Lacertae Objects and Flat Spectrum Radio Quasars}},
	Volume = 267,
	Year = 1994}

@article{georganopoulos03b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...594L..27G},
	Author = {{Georganopoulos}, M. and {Kazanas}, D.},
	Doi = {10.1086/378557},
	Eprint = {arXiv:astro-ph/0307404},
	Journal = {\apjl},
	Keywords = {Galaxies: Active, Galaxies: Quasars: General, Radiation Mechanisms: Nonthermal, X-Rays: Galaxies},
	Month = sep,
	Pages = {L27-L30},
	Title = {{Decelerating Flows in TeV Blazars: A Resolution to the BL Lacertae-FR I Unification Problem}},
	Volume = 594,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/378557}}

@article{georganopoulos03a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...589L...5G},
	Author = {{Georganopoulos}, M. and {Kazanas}, D.},
	Doi = {10.1086/375796},
	Eprint = {arXiv:astro-ph/0304256},
	Journal = {\apjl},
	Keywords = {Galaxies: Active, Galaxies: Quasars: General, Radiation Mechanisms: Nonthermal, X-Rays: Galaxies},
	Month = may,
	Pages = {L5-L8},
	Title = {{Relativistic and Slowing Down: The Flow in the Hot Spots of Powerful Radio Galaxies and Quasars}},
	Volume = 589,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/375796}}

@article{ghisellini09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.396L.105G},
	Archiveprefix = {arXiv},
	Author = {{Ghisellini}, G. and {Maraschi}, L. and {Tavecchio}, F.},
	Doi = {10.1111/j.1745-3933.2009.00673.x},
	Eprint = {0903.2043},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , BL Lacertae objects: general , quasars: general , gamma-rays: theory},
	Month = jun,
	Pages = {L105-L109},
	Title = {{The Fermi blazars' divide}},
	Volume = 396,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1745-3933.2009.00673.x}}

@article{ghisellini07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.382L..82G},
	Archiveprefix = {arXiv},
	Author = {{Ghisellini}, G. and {Foschini}, L. and {Tavecchio}, F. and {Pian}, E.},
	Doi = {10.1111/j.1745-3933.2007.00397.x},
	Eprint = {0708.0617},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , galaxies: active , galaxies: individual: 3C 454.3 , galaxies: jets},
	Month = nov,
	Pages = {L82-L86},
	Title = {{On the 2007 July flare of the blazar 3C 454.3}},
	Volume = 382,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1745-3933.2007.00397.x}}

@article{ghisellini05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...432..401G},
	Author = {{Ghisellini}, G. and {Tavecchio}, F. and {Chiaberge}, M.},
	Doi = {10.1051/0004-6361:20041404},
	Eprint = {arXiv:astro-ph/0406093},
	Journal = {\aap},
	Keywords = {galaxies: jets, galaxies: BL Lacertae objects: general, radio continuum: galaxies, radiation mechanisms: non-thermal, gamma-rays: theory},
	Month = mar,
	Pages = {401-410},
	Title = {{Structured jets in TeV BL Lac objects and radiogalaxies. Implications for the observed properties}},
	Volume = 432,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20041404}}

@article{ghisellini98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.301..451G},
	Author = {{Ghisellini}, G. and {Celotti}, A. and {Fossati}, G. and {Maraschi}, L. and {Comastri}, A.},
	Doi = {10.1046/j.1365-8711.1998.02032.x},
	Eprint = {arXiv:astro-ph/9807317},
	Journal = {\mnras},
	Keywords = {RADIATION MECHANISMS: NON-THERMAL, GALAXIES: ACTIVE, BL LACERTAE OBJECTS: GENERAL, GALAXIES: JETS, GAMMA-RAYS: THEORY},
	Month = dec,
	Pages = {451-468},
	Title = {{A theoretical unifying scheme for gamma-ray bright blazars}},
	Volume = 301,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1046/j.1365-8711.1998.02032.x}}

@article{ghisellini96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996MNRAS.280...67G},
	Author = {{Ghisellini}, G. and {Madau}, P.},
	Journal = {\mnras},
	Keywords = {RADIATION MECHANISMS: NONTHERMAL, GALAXIES: ACTIVE, BL LACERTAE OBJECTS: GENERAL, QUASARS: GENERAL, GAMMA-RAYS: THEORY, X-RAYS: GENERAL},
	Month = may,
	Pages = {67-76},
	Title = {{On the origin of the gamma-ray emission in blazars}},
	Volume = 280,
	Year = 1996}

@article{ghisellini85,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1985A%26A...146..204G},
	Author = {{Ghisellini}, G. and {Maraschi}, L. and {Treves}, A.},
	Journal = {\aap},
	Keywords = {ASTRONOMICAL MODELS, BL LACERTAE OBJECTS, COMPTON EFFECT, RELATIVISTIC ELECTRON BEAMS, SYNCHROTRON RADIATION, X RAY SPECTRA, ELECTRON DENSITY (CONCENTRATION), ELECTRON ENERGY, EMISSION SPECTRA, INFRARED SPECTRA, PLASMA JETS, RADIANT FLUX DENSITY, VISIBLE SPECTRUM},
	Month = may,
	Pages = {204-212},
	Title = {{Inhomogeneous synchrotron-self-Compton models and the problem of relativistic beaming of BL Lac objects}},
	Volume = 146,
	Year = 1985}

@article{giommi06b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...456..911G},
	Author = {{Giommi}, P. and {Blustin}, A.~J. and {Capalbi}, M. and {Colafrancesco}, S. and {Cucchiara}, A. and {Fuhrmann}, L. and {Krimm}, H.~A. and {Marchili}, N. and {Massaro}, E. and {Perri}, M. and {Tagliaferri}, G. and {Tosti}, G. and {Tramacere}, A. and {Burrows}, D.~N. and {Chincarini}, G. and {Falcone}, A. and {Gehrels}, N. and {Kennea}, J. and {Sambruna}, R.},
	Doi = {10.1051/0004-6361:20064874},
	Eprint = {arXiv:astro-ph/0606319},
	Journal = {\aap},
	Keywords = {radiation mechanisms: non-thermal, galaxies: active, galaxies: quasars: individual: 3C 454.3},
	Month = sep,
	Pages = {911-916},
	Title = {{Swift and infra-red observations of the blazar 3C 454.3 during the giant X-ray flare of May 2005}},
	Volume = 456,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20064874}}

@article{giommi06a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...445..843G},
	Author = {{Giommi}, P. and {Colafrancesco}, S. and {Cavazzuti}, E. and {Perri}, M. and {Pittori}, C.},
	Doi = {10.1051/0004-6361:20053402},
	Eprint = {arXiv:astro-ph/0508034},
	Journal = {\aap},
	Keywords = {radiation mechanisms: non-thermal, BL Lacertae objects: general, quasars: general},
	Month = jan,
	Pages = {843-855},
	Title = {{Non-thermal cosmic backgrounds from blazars: the contribution to the CMB, X-ray and {$\gamma$}-ray backgrounds}},
	Volume = 445,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20053402}}

@article{gold68,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1968Natur.218..731G},
	Author = {{Gold}, T.},
	Doi = {10.1038/218731a0},
	Journal = {\nat},
	Month = may,
	Pages = {731-732},
	Title = {{Rotating Neutron Stars as the Origin of the Pulsating Radio Sources}},
	Volume = 218,
	Year = 1968,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/218731a0}}

@article{giovannini88,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1988A%26A...199...73G},
	Author = {{Giovannini}, G. and {Feretti}, L. and {Gregorini}, L. and {Parma}, P.},
	Journal = {\aap},
	Keywords = {ELLIPTICAL GALAXIES, GALACTIC NUCLEI, RADIO GALAXIES, RED SHIFT, STATISTICAL ANALYSIS, VERY LARGE ARRAY (VLA), FOURIER TRANSFORMATION, MAXIMUM LIKELIHOOD ESTIMATES},
	Month = jun,
	Pages = {73-84},
	Title = {{Radio nuclei in elliptical galaxies}},
	Volume = 199,
	Year = 1988}

@article{gonthier07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007Ap%26SS.309..245G},
	Author = {{Gonthier}, P.~L. and {Story}, S.~A. and {Clow}, B.~D. and {Harding}, A.~K.},
	Doi = {10.1007/s10509-007-9432-9},
	Eprint = {arXiv:astro-ph/0702097},
	Journal = {\apss},
	Month = jun,
	Pages = {245-251},
	Title = {{Population statistics study of radio and gamma-ray pulsars in the Galactic plane}},
	Volume = 309,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s10509-007-9432-9}}

@article{gonthier02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...565..482G},
	Author = {{Gonthier}, P.~L. and {Ouellette}, M.~S. and {Berrier}, J. and {O'Brien}, S. and {Harding}, A.~K.},
	Doi = {10.1086/324535},
	Eprint = {arXiv:astro-ph/0109494},
	Journal = {\apj},
	Keywords = {Gamma Rays: Theory, Magnetic Fields, Stars: Pulsars: General, Radiation Mechanisms: Nonthermal, Stars: Neutron},
	Month = jan,
	Pages = {482-499},
	Title = {{Galactic Populations of Radio and Gamma-Ray Pulsars in the Polar Cap Model}},
	Volume = 565,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/324535}}

@article{gonzalez03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...583L..91G},
	Author = {{Gonzalez}, M. and {Safi-Harb}, S.},
	Doi = {10.1086/368122},
	Eprint = {arXiv:astro-ph/0301193},
	Journal = {\apjl},
	Keywords = {ISM: Abundances, ISM: Individual: Alphanumeric: G292.0+1.8, ISM: Individual: Alphanumeric: MSH 11-54, ISM: Individual: Alphanumeric: PSR J1124-5916, ISM: Supernova Remnants, X-Rays: ISM},
	Month = feb,
	Pages = {L91-L94},
	Title = {{New Constraints on the Energetics, Progenitor Mass, and Age of the Supernova Remnant G292.0+1.8 Containing PSR J1124-5916}},
	Volume = 583,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/368122}}

@article{gotthelf03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...591..361G},
	Author = {{Gotthelf}, E.~V.},
	Doi = {10.1086/375124},
	Eprint = {arXiv:astro-ph/0303155},
	Journal = {\apj},
	Keywords = {Acceleration of Particles, Stars: Pulsars: General, Radiation Mechanisms: General, Stars: Neutron, ISM: Supernova Remnants, X-Rays: General},
	Month = jul,
	Pages = {361-365},
	Title = {{X-Ray Spectra of Young Pulsars and Their Wind Nebulae: Dependence on Spin-Down Energy Loss Rate}},
	Volume = 591,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/375124}}

@article{green82,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1982Natur.299..606G},
	Author = {{Green}, D.~A. and {Gull}, S.~F.},
	Doi = {10.1038/299606a0},
	Journal = {\nat},
	Keywords = {RADIO SOURCES (ASTRONOMY), SUPERNOVA REMNANTS, ASTRONOMICAL MAPS, CRAB NEBULA, DISTANCE, HYDROGEN, RADIO TELESCOPES, STELLAR EVOLUTION, STELLAR LUMINOSITY},
	Month = oct,
	Pages = {606-608},
	Title = {{Distance to Crab-like supernova remnant 3C58}},
	Volume = 299,
	Year = 1982,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/299606a0}}

@article{greidanus90,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1990A%26A...240..385G},
	Author = {{Greidanus}, H. and {Strom}, R.~G.},
	Journal = {\aap},
	Keywords = {INFRARED ASTRONOMY SATELLITE, INFRARED SOURCES (ASTRONOMY), SUPERNOVA REMNANTS, BRIGHTNESS DISTRIBUTION, CARBON STARS, COSMIC DUST, STELLAR SPECTROPHOTOMETRY, X RAYS},
	Month = dec,
	Pages = {385-399},
	Title = {{IRAS observations of RCW 86}},
	Volume = 240,
	Year = 1990}

@article{halpern07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...668.1154H},
	Archiveprefix = {arXiv},
	Author = {{Halpern}, J.~P. and {Camilo}, F. and {Gotthelf}, E.~V.},
	Doi = {10.1086/521355},
	Eprint = {0707.1547},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, Stars: Neutron, X-Rays: Individual: Alphanumeric: RX J1836.2+5925},
	Month = oct,
	Pages = {1154-1157},
	Title = {{The Next Geminga: Search for Radio and X-Ray Pulsations from the Neutron Star Identified with 3EG J1835+5918}},
	Volume = 668,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/521355}}

@article{halpern01b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...552L.125H},
	Author = {{Halpern}, J.~P. and {Camilo}, F. and {Gotthelf}, E.~V. and {Helfand}, D.~J. and {Kramer}, M. and {Lyne}, A.~G. and {Leighly}, K.~M. and {Eracleous}, M.},
	Doi = {10.1086/320347},
	Eprint = {arXiv:astro-ph/0104109},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Observations, Stars: Pulsars: Individual: Alphanumeric: PSR J2229+6114, ISM: Supernova Remnants},
	Month = may,
	Pages = {L125-L128},
	Title = {{PSR J2229+6114: Discovery of an Energetic Young Pulsar in the Error Box of the EGRET Source 3EG J2227+6122}},
	Volume = 552,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/320347}}

@article{halpern01a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...547..323H},
	Author = {{Halpern}, J.~P. and {Gotthelf}, E.~V. and {Leighly}, K.~M. and {Helfand}, D.~J.},
	Doi = {10.1086/318361},
	Eprint = {arXiv:astro-ph/0007076},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, ISM: H II Regions, Stars: Pulsars: General, ISM: Supernova Remnants, X-Rays: General},
	Month = jan,
	Pages = {323-333},
	Title = {{A Possible X-Ray and Radio Counterpart of the High-Energy Gamma-Ray Source 3EG J2227+6122}},
	Volume = 547,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/318361}}

@article{harding07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007Ap%26SS.309..221H},
	Author = {{Harding}, A.~K. and {Grenier}, I.~A. and {Gonthier}, P.~L.},
	Doi = {10.1007/s10509-007-9435-6},
	Eprint = {arXiv:astro-ph/0703019},
	Journal = {\apss},
	Month = jun,
	Pages = {221-230},
	Title = {{The Geminga fraction}},
	Volume = 309,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s10509-007-9435-6}}

@article{hartman08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...688..852H},
	Archiveprefix = {arXiv},
	Author = {{Hartman}, R.~C. and {Kadler}, M. and {Tueller}, J.},
	Doi = {10.1086/592138},
	Eprint = {0808.1740},
	Journal = {\apj},
	Keywords = {Galaxies: Active, Galaxies: Individual: Alphanumeric: 3C 111, Gamma Rays: Observations},
	Month = dec,
	Pages = {852-858},
	Title = {{Gamma-Ray Emission from the Broad-Line Radio Galaxy 3C 111}},
	Volume = 688,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/592138}}

@article{hasinger93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993A%26A...275....1H},
	Author = {{Hasinger}, G. and {Burg}, R. and {Giacconi}, R. and {Hartner}, G. and {Schmidt}, M. and {Trumper}, J. and {Zamorani}, G.},
	Journal = {\aap},
	Month = aug,
	Title = {{A Deep X-Ray Survey in the Lockman-Hole and the Soft X-Ray N-Log}},
	Volume = 275,
	Year = 1993}

@article{hasinger05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...441..417H},
	Author = {{Hasinger}, G. and {Miyaji}, T. and {Schmidt}, M.},
	Doi = {10.1051/0004-6361:20042134},
	Eprint = {arXiv:astro-ph/0506118},
	Journal = {\aap},
	Keywords = {galaxies: active, X-rays: general},
	Month = oct,
	Pages = {417-434},
	Title = {{Luminosity-dependent evolution of soft X-ray selected AGN. New Chandra and XMM-Newton surveys}},
	Volume = 441,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20042134}}

@article{hermsen77,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1977Natur.269..494H},
	Author = {{Hermsen}, W. and {Swanenburg}, B.~N. and {Bignami}, G.~F. and {Boella}, G. and {Buccheri}, R. and {Scarsi}, L. and {Kanbach}, G. and {Mayer-Hasselwander}, H.~A. and {Masnou}, J.~L. and {Paul}, J.~A.},
	Doi = {10.1038/269494a0},
	Journal = {\nat},
	Keywords = {COS-B SATELLITE, GAMMA RAY ASTRONOMY, X RAY SOURCES, GALACTIC RADIATION, POSITION ERRORS, PULSARS, RADIANT FLUX DENSITY, SUPERNOVAE},
	Month = oct,
	Pages = {494},
	Title = {{New high energy gamma-ray sources observed by COS B}},
	Volume = 269,
	Year = 1977,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/269494a0}}

@article{hewish68,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1968Natur.217..709H},
	Author = {{Hewish}, A. and {Bell}, S.~J. and {Pilkington}, J.~D.~H. and {Scott}, P.~F. and {Collins}, R.~A.},
	Doi = {10.1038/217709a0},
	Journal = {\nat},
	Month = feb,
	Pages = {709-713},
	Title = {{Observation of a Rapidly Pulsating Radio Source}},
	Volume = 217,
	Year = 1968,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/217709a0}}

@article{heynderickx99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ITNS...46.1475H},
	Author = {{Heynderickx}, D. and {Kruglanski}, M. and {Pierrard}, V. and {Lemaire}, J. and {Looper}, M.~D. and {Blake}, J.~B.},
	Doi = {10.1109/23.819110},
	Journal = {IEEE Transactions on Nuclear Science},
	Month = dec,
	Pages = {1475-1480},
	Title = {{A low altitude trapped proton model for solar minimum conditions based on SAMPEX/PET data}},
	Volume = 46,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1109/23.819110}}

@article{ho97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJS..112..391H},
	Author = {{Ho}, L.~C. and {Filippenko}, A.~V. and {Sargent}, W.~L.~W. and {Peng}, C.~Y.},
	Doi = {10.1086/313042},
	Eprint = {arXiv:astro-ph/9704099},
	Journal = {\apjs},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: NUCLEI, GALAXIES: SEYFERT, SURVEYS},
	Month = oct,
	Pages = {391},
	Title = {{A Search for ``Dwarf'' Seyfert Nuclei. IV. Nuclei with Broad H alpha Emission}},
	Volume = 112,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/313042}}

@article{hobbs06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ChJAS...6b.189H},
	Author = {{Hobbs}, G. and {Edwards}, R. and {Manchester}, R.},
	Journal = {Chinese Journal of Astronomy and Astrophysics Supplement},
	Keywords = {methods: data analysis, pulsars: general, ephemerides},
	Month = dec,
	Number = 2,
	Pages = {020000-192},
	Title = {{TEMPO2: a New Pulsar Timing Package}},
	Volume = 6,
	Year = 2006}

@article{Jodrell04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.353.1311H},
	Author = {{Hobbs}, G.~B. and {Lyne}, A.~G. and {Kramer}, M. and {Martin}, C.~E. and {Jordan}, C.},
	Doi = {10.1111/j.1365-2966.2004.08157.x},
	Journal = {\mnras},
	Keywords = {methods: data analysis, astrometry, pulsars: general},
	Month = oct,
	Pages = {1311-1344},
	Title = {{Long-term timing observations of 374 pulsars}},
	Volume = 353,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2004.08157.x}}

@article{hogg99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999astro.ph..5116H},
	Author = {{Hogg}, D.~W.},
	Eprint = {arXiv:astro-ph/9905116},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = may,
	Title = {{Distance measures in cosmology}},
	Year = 1999}

@article{hoppe09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0906.5574H},
	Archiveprefix = {arXiv},
	Author = {{Hoppe}, S. and others},
	Eprint = {0906.5574},
	Journal = {arXiv:0906.5574},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Galaxy Astrophysics},
	Month = jun,
	Title = {{Detection of very-high-energy gamma-ray emission from the vicinity of PSR B1706-44 with H.E.S.S}},
	Year = 2009}

@article{hotan06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.369.1502H},
	Author = {{Hotan}, A.~W. and {Bailes}, M. and {Ord}, S.~M.},
	Doi = {10.1111/j.1365-2966.2006.10394.x},
	Journal = {\mnras},
	Keywords = {pulsars: individual: J0437-4715: pulsars: individual: J0613-0200: pulsars: individual: J0711-6830: pulsars: individual: J1022+1001: pulsars: individual: J1024-0719: pulsars: individual: J1045-4509},
	Month = jul,
	Pages = {1502-1520},
	Title = {{High-precision baseband timing of 15 millisecond pulsars}},
	Volume = 369,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2006.10394.x}}

@article{hui07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...470..965H},
	Archiveprefix = {arXiv},
	Author = {{Hui}, C.~Y. and {Becker}, W.},
	Doi = {10.1051/0004-6361:20077628},
	Eprint = {0704.1265},
	Journal = {\aap},
	Keywords = {pulsars: individual: PSR J1509-5850, stars: neutron, X-rays: stars},
	Month = aug,
	Pages = {965-968},
	Title = {{Radio and X-ray nebulae associated with PSR J1509-5850}},
	Volume = 470,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20077628}}

@article{hunter97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...481..205H},
	Author = {{Hunter}, S.~D. and others},
	Doi = {10.1086/304012},
	Journal = {\apj},
	Keywords = {ISM: COSMIC RAYS, COSMOLOGY: DIFFUSE RADIATION, GALAXY: STRUCTURE, GAMMA RAYS: OBSERVATIONS},
	Month = may,
	Pages = {205},
	Title = {{EGRET Observations of the Diffuse Gamma-Ray Emission from the Galactic Plane}},
	Volume = 481,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/304012}}

@article{inoue08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008arXiv0810.3580I},
	Archiveprefix = {arXiv},
	Author = {{Inoue}, Y. and {Totani}, T.},
	Eprint = {0810.3580},
	Journal = {arXiv:0810.3580},
	Keywords = {Astrophysics},
	Month = oct,
	Title = {{The Blazar Sequence and the Cosmic Gamma-Ray Background Radiation in the Fermi Era}},
	Year = 2008}

@article{inoue96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...463..555I},
	Author = {{Inoue}, S. and {Takahara}, F.},
	Doi = {10.1086/177270},
	Journal = {\apj},
	Keywords = {ACCELERATION OF PARTICLES, GALAXIES: ACTIVE, GALAXIES: JETS, GAMMA RAYS: THEORY, RADIATION MECHANISMS: NONTHERMAL},
	Month = jun,
	Pages = {555},
	Title = {{Electron Acceleration and Gamma-Ray Emission from Blazars}},
	Volume = 463,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/177270}}

@article{ivezic02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002AJ....124.2364I},
	Author = {{Ivezi{\'c}}, {\v Z}. and {Menou}, K. and {Knapp}, G.~R. and {Strauss}, M.~A. and {Lupton}, R.~H. and {Vanden Berk}, D.~E. and {Richards}, G.~T. and {Tremonti}, C. and {Weinstein}, M.~A. and {Anderson}, S. and {Bahcall}, N.~A. and {Becker}, R.~H. and {Bernardi}, M. and {Blanton}, M. and {Eisenstein}, D. and {Fan}, X. and {Finkbeiner}, D. and {Finlator}, K. and {Frieman}, J. and {Gunn}, J.~E. and {Hall}, P.~B. and {Kim}, R.~S.~J. and {Kinkhabwala}, A. and {Narayanan}, V.~K. and {Rockosi}, C.~M. and {Schlegel}, D. and {Schneider}, D.~P. and {Strateva}, I. and {SubbaRao}, M. and {Thakar}, A.~R. and {Voges}, W. and {White}, R.~L. and {Yanny}, B. and {Brinkmann}, J. and {Doi}, M. and {Fukugita}, M. and {Hennessy}, G.~S. and {Munn}, J.~A. and {Nichol}, R.~C. and {York}, D.~G.},
	Doi = {10.1086/344069},
	Eprint = {arXiv:astro-ph/0202408},
	Journal = {\aj},
	Keywords = {Galaxies: Active, Galaxies: Photometry, Galaxies: Quasars: General, Radio Continuum},
	Month = nov,
	Pages = {2364-2400},
	Title = {{Optical and Radio Properties of Extragalactic Sources Observed by the FIRST Survey and the Sloan Digital Sky Survey}},
	Volume = 124,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/344069}}

@article{jackson05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...633.1114J},
	Author = {{Jackson}, M.~S. and {Halpern}, J.~P.},
	Doi = {10.1086/491615},
	Eprint = {arXiv:astro-ph/0509038},
	Journal = {\apj},
	Keywords = {Stars: Pulsars: Individual: Name: Geminga, Stars: Neutron, X-Rays: Stars},
	Month = nov,
	Pages = {1114-1125},
	Title = {{A Refined Ephemeris and Phase-resolved X-Ray Spectroscopy of the Geminga Pulsar}},
	Volume = 633,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/491615}}

@article{johnston96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996MNRAS.279.1026J},
	Author = {{Johnston}, S. and {Manchester}, R.~N. and {Lyne}, A.~G. and {D'Amico}, N. and {Bailes}, M. and {Gaensler}, B.~M. and {Nicastro}, L.},
	Journal = {\mnras},
	Keywords = {MAGNETIC FIELDS, BINARIES: ECLIPSING, CIRCUMSTELLAR MATTER, STARS: EMISSION-LINE, BE, STARS: INDIVIDUAL: SS2883, PULSARS: INDIVIDUAL: PSR B1259-63},
	Month = apr,
	Pages = {1026-1036},
	Title = {{Radio observations of PSR B1259-63 around periastron}},
	Volume = 279,
	Year = 1996}

@article{jorstad05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005AJ....130.1418J},
	Author = {{Jorstad}, S.~G. and {Marscher}, A.~P. and {Lister}, M.~L. and {Stirling}, A.~M. and {Cawthorne}, T.~V. and {Gear}, W.~K. and {G{\'o}mez}, J.~L. and {Stevens}, J.~A. and {Smith}, P.~S. and {Forster}, J.~R. and {Robson}, E.~I.},
	Doi = {10.1086/444593},
	Eprint = {arXiv:astro-ph/0502501},
	Journal = {\aj},
	Keywords = {BL Lacertae objects: individual (3C 66A), Galaxies: BL Lacertae Objects: Individual: Alphanumeric: OJ 287, BL Lacertae objects: individual (1803+784), Galaxies: BL Lacertae Objects: Individual: Alphanumeric: 1823+568, Galaxies: BL Lacertae Objects: Individual: Name: BL Lacertae, Galaxies: Active, Galaxies: Individual: Alphanumeric: 3C 111, Galaxies: Individual: Alphanumeric: 3C 120, Galaxies: Jets, quasars: individual (0420-014), quasars: individual (0528+134), Galaxies: Quasars: Individual: Alphanumeric: 3C 273, Galaxies: Quasars: Individual: Alphanumeric: 3C 279, Galaxies: Quasars: Individual: Alphanumeric: PKS 1510-089, Galaxies: Quasars: Individual: Alphanumeric: 3C 345, Galaxies: Quasars: Individual: Alphanumeric: CTA 102, Galaxies: Quasars: Individual: Alphanumeric: 3C 454.3},
	Month = oct,
	Pages = {1418-1465},
	Title = {{Polarimetric Observations of 15 Active Galactic Nuclei at High Frequencies: Jet Kinematics from Bimonthly Monitoring with the Very Long Baseline Array}},
	Volume = 130,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/444593}}

@article{jorstad01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...556..738J},
	Author = {{Jorstad}, S.~G. and {Marscher}, A.~P. and {Mattox}, J.~R. and {Aller}, M.~F. and {Aller}, H.~D. and {Wehrle}, A.~E. and {Bloom}, S.~D.},
	Doi = {10.1086/321605},
	Eprint = {arXiv:astro-ph/0102012},
	Journal = {\apj},
	Keywords = {Galaxies: BL Lacertae Objects: General, Galaxies: Jets, Gamma Rays: Observations, Galaxies: Quasars: General, Radio Continuum: Galaxies},
	Month = aug,
	Pages = {738-748},
	Title = {{Multiepoch Very Long Baseline Array Observations of EGRET-detected Quasars and BL Lacertae Objects: Connection between Superluminal Ejections and Gamma-Ray Flares in Blazars}},
	Volume = 556,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/321605}}

@article{kaaret96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...462L..35K},
	Author = {{Kaaret}, P. and {Cottam}, J.},
	Doi = {10.1086/310030},
	Journal = {\apjl},
	Keywords = {STARS: PULSARS: GENERAL, GAMMA RAYS: OBSERVATIONS},
	Month = may,
	Pages = {L35},
	Title = {{Do the Unidentified EGRET Sources Lie in Star-forming Regions?}},
	Volume = 462,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/310030}}

@article{kanbach80,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1980A%26A....90..163K},
	Author = {{Kanbach}, G. and {Bennett}, K. and {Bignami}, G.~F. and {Buccheri}, R. and {Caraveo}, P. and {D'Amico}, N. and {Hermsen}, W. and {Lichti}, G.~G. and {Masnou}, J.~L. and {Mayer-Hasselwander}, H.~H. and {Paul}, J.~A. and {Sacco}, B. and {Swanenburg}, B.~N. and {Wills}, R.~D.},
	Journal = {\aap},
	Keywords = {COS-B SATELLITE, GAMMA RAY ASTRONOMY, GAMMA RAYS, PULSARS, RADIANT FLUX DENSITY, RADIATION MEASUREMENT, EMISSION SPECTRA, LIGHT CURVE, PERIODIC VARIATIONS, POLYNOMIALS, SPECTRAL ENERGY DISTRIBUTION, SPECTRAL RESOLUTION, SPECTRUM ANALYSIS, TEMPORAL RESOLUTION},
	Month = oct,
	Pages = {163-169},
	Title = {{Detailed characteristics of the high-energy gamma radiation from PSR 0833-45 measured by COS-B}},
	Volume = 90,
	Year = 1980}

@article{kaplan08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...677.1201K},
	Archiveprefix = {arXiv},
	Author = {{Kaplan}, D.~L. and {Chatterjee}, S. and {Gaensler}, B.~M. and {Anderson}, J.},
	Doi = {10.1086/529026},
	Eprint = {0801.1142},
	Journal = {\apj},
	Keywords = {Astrometry, Stars: Pulsars: Individual: Alphanumeric: PSR B0531+21, pulsars: individual (Crab), Stars: Neutron},
	Month = apr,
	Pages = {1201-1215},
	Title = {{A Precise Proper Motion for the Crab Pulsar, and the Difficulty of Testing Spin-Kick Alignment for Young Neutron Stars}},
	Volume = 677,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/529026}}

@article{GreenBank05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2005PASP..117..643K},
	Author = {{Kaplan}, D.~L. and {Escoffier}, R.~P. and {Lacasse}, R.~J. and {O'Neil}, K. and {Ford}, J.~M. and {Ransom}, S.~M. and {Anderson}, S.~B. and {Cordes}, J.~M. and {Lazio}, T.~J.~W. and {Kulkarni}, S.~R.},
	Doi = {10.1086/430368},
	Journal = {\pasp},
	Keywords = {Instrumentation: Detectors, Instrumentation: Miscellaneous, Stars: Pulsars: General, Radio Continuum: Stars},
	Month = jun,
	Pages = {643-653},
	Title = {{The Green Bank Telescope Pulsar Spigot}},
	Volume = 117,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/430368}}

@article{kargaltsev09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...690..891K},
	Author = {{Kargaltsev}, O. and {Pavlov}, G.~G. and {Wong}, J.~A.},
	Doi = {10.1088/0004-637X/690/1/891},
	Journal = {\apj},
	Keywords = {ISM: individual: HESS J1616{\ndash}508, pulsars: individual: PSR J1617{\ndash}5055, stars: neutron, X-rays: ISM},
	Month = jan,
	Pages = {891-901},
	Title = {{Young Energetic PSR J1617-5055, its Nebula, and Tev Source Hess J1616-508}},
	Volume = 690,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/690/1/891}}

@article{kataoka08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...685..839K},
	Archiveprefix = {arXiv},
	Author = {{Kataoka}, J. and {Stawarz}, {\L}. and {Harris}, D.~E. and {Siemiginowska}, A. and {Ostrowski}, M. and {Swain}, M.~R. and {Hardcastle}, M.~J. and {Goodger}, J.~L. and {Iwasawa}, K. and {Edwards}, P.~G.},
	Doi = {10.1086/591024},
	Eprint = {0806.1260},
	Journal = {\apj},
	Keywords = {Galaxies: Active, galaxies: individual (3C 353), Galaxies: Jets, Radiation Mechanisms: Nonthermal, X-Rays: General},
	Month = oct,
	Pages = {839-857},
	Title = {{Chandra Reveals Twin X-Ray Jets in the Powerful FR II Radio Galaxy 3C 353}},
	Volume = 685,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/591024}}

@article{kataoka06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...641..158K},
	Author = {{Kataoka}, J. and {Stawarz}, {\L}. and {Aharonian}, F. and {Takahara}, F. and {Ostrowski}, M. and {Edwards}, P.~G.},
	Doi = {10.1086/500407},
	Eprint = {arXiv:astro-ph/0510661},
	Journal = {\apj},
	Keywords = {Acceleration of Particles, Galaxies: Individual: Name: Centaurus A, Galaxies: Jets, Radiation Mechanisms: Nonthermal, X-Rays: General},
	Month = apr,
	Pages = {158-168},
	Title = {{The X-Ray Jet in Centaurus A: Clues to the Jet Structure and Particle Acceleration}},
	Volume = 641,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/500407}}

@article{kataoka99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...514..138K},
	Author = {{Kataoka}, J. and others},
	Doi = {10.1086/306918},
	Eprint = {arXiv:astro-ph/9811014},
	Journal = {\apj},
	Keywords = {GALAXIES: BL LACERTAE OBJECTS: INDIVIDUAL: NAME: MARKARIAN 501, GAMMA RAYS: OBSERVATIONS, RADIATION MECHANISMS: NONTHERMAL, X-RAYS: GALAXIES},
	Month = mar,
	Pages = {138-147},
	Title = {{High-Energy Emission from the TEV Blazar Markarian 501 during Multiwavelength Observations in 1996}},
	Volume = 514,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/306918}}

@article{katarzynski07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...463..529K},
	Author = {{Katarzy{\'n}ski}, K. and {Ghisellini}, G.},
	Doi = {10.1051/0004-6361:20066448},
	Eprint = {arXiv:astro-ph/0610801},
	Journal = {\aap},
	Keywords = {radiation mechanisms: non-thermal, galaxies:, active, BL Lacertae objects: individual: 3C 454.3},
	Month = feb,
	Pages = {529-537},
	Title = {{Dissipation of jet bulk kinetic energy in powerful blazars}},
	Volume = 463,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20066448}}

@article{keith08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.389.1881K},
	Archiveprefix = {arXiv},
	Author = {{Keith}, M.~J. and {Johnston}, S. and {Kramer}, M. and {Weltevrede}, P. and {Watters}, K.~P. and {Stappers}, B.~W.},
	Doi = {10.1111/j.1365-2966.2008.13711.x},
	Eprint = {0807.2088},
	Journal = {\mnras},
	Keywords = {pulsars: general , pulsars: individual: J1028-5819},
	Month = oct,
	Pages = {1881-1884},
	Title = {{A high-frequency search for radio pulsars in three EGRET error boxes}},
	Volume = 389,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2008.13711.x}}

@article{kellermann04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...609..539K},
	Author = {{Kellermann}, K.~I. and {Lister}, M.~L. and {Homan}, D.~C. and {Vermeulen}, R.~C. and {Cohen}, M.~H. and {Ros}, E. and {Kadler}, M. and {Zensus}, J.~A. and {Kovalev}, Y.~Y.},
	Doi = {10.1086/421289},
	Eprint = {arXiv:astro-ph/0403320},
	Journal = {\apj},
	Keywords = {Galaxies: Active, Galaxies: Jets, Galaxies: Quasars: General, Radio Continuum: Galaxies},
	Month = jul,
	Pages = {539-563},
	Title = {{Sub-Milliarcsecond Imaging of Quasars and Active Galactic Nuclei. III. Kinematics of Parsec-scale Radio Jets}},
	Volume = 609,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/421289}}

@article{kellerman68,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1968AJ.....73..874K},
	Author = {{Kellerman}, K.~I. and {Pauliny-Toth}, I.},
	Doi = {10.1086/110725},
	Journal = {\aj},
	Month = nov,
	Pages = {874},
	Title = {{Proceedings of the Conference on Seyfert Galaxies and Related Objects: 21. Radio-Frequency Structure and Time Variations in the Seyfert Galaxies 3C84 and 3CI20}},
	Volume = 73,
	Year = 1968,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/110725}}

@article{kino02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...564...97K},
	Author = {{Kino}, M. and {Takahara}, F. and {Kusunose}, M.},
	Doi = {10.1086/323363},
	Eprint = {arXiv:astro-ph/0107436},
	Journal = {\apj},
	Keywords = {Galaxies: BL Lacertae Objects: General, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal},
	Month = jan,
	Pages = {97-107},
	Title = {{Energetics of TeV Blazars and Physical Constraints on Their Emission Regions}},
	Volume = 564,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/323363}}

@article{kniffen93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...411..133K},
	Author = {{Kniffen}, D.~A. and others},
	Doi = {10.1086/172813},
	Journal = {\apj},
	Keywords = {COMPTON EFFECT, GAMMA RAY TELESCOPES, HIGH ENERGY INTERACTIONS, QUASARS, RED SHIFT, COS-B SATELLITE, GAMMA RAY OBSERVATORY, RELATIVISTIC PARTICLES, VARIABILITY},
	Month = jul,
	Pages = {133-136},
	Title = {{Time variability in the gamma-ray emission of 3C 279}},
	Volume = 411,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/172813}}

@article{kniffen74,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1974Natur.251..397K},
	Author = {{Kniffen}, D.~A. and {Hartman}, R.~C. and {Thompson}, D.~J. and {Bignami}, G.~F. and {Fichtel}, C.~E.},
	Doi = {10.1038/251397a0},
	Journal = {\nat},
	Month = oct,
	Pages = {397-399},
	Title = {{Gamma radiation from the Crab Nebula above 35 MeV}},
	Volume = 251,
	Year = 1974,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/251397a0}}

@article{komatsu08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008arXiv0803.0547K},
	Archiveprefix = {arXiv},
	Author = {{Komatsu}, E. and {Dunkley}, J. and {Nolta}, M.~R. and {Bennett}, C.~L. and {Gold}, B. and {Hinshaw}, G. and {Jarosik}, N. and {Larson}, D. and {Limon}, M. and {Page}, L. and {Spergel}, D.~N. and {Halpern}, M. and {Hill}, R.~S. and {Kogut}, A. and {Meyer}, S.~S. and {Tucker}, G.~S. and {Weiland}, J.~L. and {Wollack}, E. and {Wright}, E.~L.},
	Eprint = {0803.0547},
	Journal = {arXiv:0803.0547},
	Keywords = {Astrophysics},
	Month = mar,
	Title = {{Five-Year Wilkinson Microwave Anisotropy Probe (WMAP) Observations: Cosmological Interpretation}},
	Year = 2008}

@article{koribalski95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...441..756K},
	Author = {{Koribalski}, B. and {Johnston}, S. and {Weisberg}, J.~M. and {Wilson}, W.},
	Doi = {10.1086/175397},
	Journal = {\apj},
	Keywords = {ABSORPTION SPECTRA, EMISSION SPECTRA, HYDROGEN, LINE SPECTRA, NEUTRAL ATOMS, PULSARS, DATA REDUCTION, DISTANCE, ELECTRON DENSITY (CONCENTRATION), INTERSTELLAR MATTER, KINEMATICS, LINE OF SIGHT, MICROWAVE SPECTRA, SOUTHERN SKY},
	Month = mar,
	Pages = {756-764},
	Title = {{H I line measurements of eight southern pulsars}},
	Volume = 441,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/175397}}

@article{kothes01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...560..236K},
	Author = {{Kothes}, R. and {Uyaniker}, B. and {Pineault}, S.},
	Doi = {10.1086/322511},
	Eprint = {arXiv:astro-ph/0106270},
	Journal = {\apj},
	Keywords = {ISM: H II Regions, ISM: Molecules, Polarization, Radiation Mechanisms: Nonthermal, Stars: Formation, ISM: Supernova Remnants},
	Month = oct,
	Pages = {236-243},
	Title = {{The Supernova Remnant G106.3+2.7 and Its Pulsar-Wind Nebula: Relics of Triggered Star Formation in a Complex Environment}},
	Volume = 560,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/322511}}

@article{kovalev99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999A%26AS..139..545K},
	Author = {{Kovalev}, Y.~Y. and {Nizhelsky}, N.~A. and {Kovalev}, Y.~A. and {Berlin}, A.~B. and {Zhekanis}, G.~V. and {Mingaliev}, M.~G. and {Bogdantsov}, A.~V.},
	Doi = {10.1051/aas:1999406},
	Eprint = {arXiv:astro-ph/0408264},
	Journal = {\aaps},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: COMPACT, BL LACERTAE OBJECTS: GENERAL, QUASARS: GENERAL, RADIO CONTINUUM: GALAXIES, RADIO CONTINUUM: GENERAL},
	Month = nov,
	Pages = {545-554},
	Title = {{Survey of instantaneous 1-22 GHz spectra of 550 compact extragalactic objects with declinations from -30^{deg} to +43^{deg}}},
	Volume = 139,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/aas:1999406}}

@article{kramer03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003yCat..83421299K},
	Author = {{Kramer}, M. and {Bell}, J.~F. and {Manchester}, R.~N. and {Lyne}, A.~G. and {Camilo}, F. and {Stairs}, I.~H. and {D'Amico}, N. and {Kaspi}, V.~M. and {Hobbs}, G. and {Morris}, D.~J. and {Crawford}, F. and {Possenti}, A. and {Joshi}, B.~C. and {McLaughlin}, M.~A. and {Lorimer}, D.~R. and {Faulkner}, A.~J.},
	Journal = {VizieR Online Data Catalog},
	Keywords = {refs.dat 32x84 References},
	Month = sep,
	Pages = {21299},
	Title = {{Parkes Multi-Beam Pulsar Survey. III. (Kramer+, 2003)}},
	Volume = 834,
	Year = 2003}

@article{kubo98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...504..693K},
	Author = {{Kubo}, H. and {Takahashi}, T. and {Madejski}, G. and {Tashiro}, M. and {Makino}, F. and {Inoue}, S. and {Takahara}, F.},
	Doi = {10.1086/306125},
	Eprint = {arXiv:astro-ph/9804031},
	Journal = {\apj},
	Keywords = {GALAXIES: BL LACERTAE OBJECTS: GENERAL, GALAXIES: QUASARS: GENERAL, RADIATION MECHANISMS: NONTHERMAL, X-RAYS: GALAXIES},
	Month = sep,
	Pages = {693},
	Title = {{ASCA Observations of Blazars and Multiband Analysis}},
	Volume = 504,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/306125}}

@article{kuiper00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000A%26A...359..615K},
	Author = {{Kuiper}, L. and {Hermsen}, W. and {Verbunt}, F. and {Thompson}, D.~J. and {Stairs}, I.~H. and {Lyne}, A.~G. and {Strickman}, M.~S. and {Cusumano}, G.},
	Eprint = {arXiv:astro-ph/0005338},
	Journal = {\aap},
	Keywords = {STARS: PULSARS: INDIVIDUAL: PSR J0218+4232, STARS: NEUTRON, GALAXIES: BL LACERTAE OBJECTS: INDIVIDUAL: 3C 66A, GAMMA RAYS: OBSERVATIONS, X-RAYS: STARS},
	Month = jul,
	Pages = {615-626},
	Title = {{The likely detection of pulsed high-energy gamma -ray emission from millisecond pulsar PSR J0218+4232}},
	Volume = 359,
	Year = 2000}

@article{landecker80,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1980A%26AS...39..133L},
	Author = {{Landecker}, T.~L. and {Roger}, R.~S. and {Higgs}, L.~A.},
	Journal = {\aaps},
	Keywords = {ABSORPTION SPECTRA, GALACTIC STRUCTURE, HYDROGEN ATOMS, INTERSTELLAR GAS, SUPERNOVA REMNANTS, ASTRONOMICAL MAPS, EMISSION SPECTRA, GALACTIC EVOLUTION, H II REGIONS, INTERSTELLAR MATTER, SPECTRUM ANALYSIS},
	Month = feb,
	Pages = {133-151},
	Title = {{Atomic hydrogen in a field in Cygnus X containing the supernova remnant G78.2+2.1}},
	Volume = 39,
	Year = 1980}

@article{landi07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.380..926L},
	Archiveprefix = {arXiv},
	Author = {{Landi}, R. and {de Rosa}, A. and {Dean}, A.~J. and {Bassani}, L. and {Ubertini}, P. and {Bird}, A.~J.},
	Doi = {10.1111/j.1365-2966.2007.12168.x},
	Eprint = {0707.0832},
	Journal = {\mnras},
	Keywords = {gamma-rays: observations , X-rays: individual: PSR J1617-5055},
	Month = sep,
	Pages = {926-932},
	Title = {{HESS J1616-508: likely to be powered by PSR J1617-5055}},
	Volume = 380,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2007.12168.x}}

@article{laor97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...477...93L},
	Author = {{Laor}, A. and {Fiore}, F. and {Elvis}, M. and {Wilkes}, B.~J. and {McDowell}, J.~C.},
	Doi = {10.1086/303696},
	Eprint = {arXiv:astro-ph/9609164},
	Journal = {\apj},
	Keywords = {X-RAYS: GALAXIES, GALAXIES: ACTIVE, GALAXIES: NUCLEI, GALAXIES: QUASARS: GENERAL},
	Month = mar,
	Pages = {93},
	Title = {{The Soft X-Ray Properties of a Complete Sample of Optically Selected Quasars. II. Final Results}},
	Volume = 477,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/303696}}

@article{levinson95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...449...86L},
	Author = {{Levinson}, A. and {Blandford}, R.},
	Doi = {10.1086/176034},
	Journal = {\apj},
	Keywords = {GALAXIES: JETS, GAMMA RAYS: THEORY, X-RAYS: GALAXIES},
	Month = aug,
	Pages = {86},
	Title = {{Pair Cascades in Extragalactic Jets. II. The Beamed X-Ray Spectrum}},
	Volume = 449,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/176034}}

@article{lister08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008arXiv0812.3947L},
	Archiveprefix = {arXiv},
	Author = {{Lister}, M.~L. and {Aller}, H.~D. and {Aller}, M.~F. and {Cohen}, M.~H. and {Homan}, D.~C. and {Kadler}, M. and {Kellermann}, K.~I. and {Kovalev}, Y.~Y. and {Ros}, E. and {Savolainen}, T. and {Zensus}, J.~A. and {Vermeulen}, R.~C.},
	Eprint = {0812.3947},
	Journal = {arXiv:0812.3947},
	Keywords = {Astrophysics},
	Month = dec,
	Title = {{MOJAVE: Monitoring of Jets in AGN with VLBA Experiments. V. Multi-epoch VLBA Images}},
	Year = 2008}

@article{lommen06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642.1012L},
	Author = {{Lommen}, A.~N. and {Kipphorn}, R.~A. and {Nice}, D.~J. and {Splaver}, E.~M. and {Stairs}, I.~H. and {Backer}, D.~C.},
	Doi = {10.1086/501067},
	Eprint = {arXiv:astro-ph/0601521},
	Journal = {\apj},
	Keywords = {Stars: Binaries: General, pulsars: individual (J0030+0451), Galaxy: Solar Neighborhood, Sun: Solar Wind, Stars: Distances},
	Month = may,
	Pages = {1012-1017},
	Title = {{The Parallax and Proper Motion of PSR J0030+0451}},
	Volume = 642,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/501067}}

@article{madejski99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...521..145M},
	Author = {{Madejski}, G.~M. and {Sikora}, M. and {Jaffe}, T. and {B{\l}a{\.z}ejowski}, M. and {Jahoda}, K. and {Moderski}, R.},
	Doi = {10.1086/307524},
	Journal = {\apj},
	Keywords = {BL LACERTAE OBJECTS: INDIVIDUAL (BL LACERTAE), GALAXIES: ACTIVE, RADIATION MECHANISMS: NONTHERMAL, X-RAYS: GALAXIES},
	Month = aug,
	Pages = {145-154},
	Title = {{X-Ray Observations of BL Lacertae during the 1997 Outburst and Association with Quasar-like Characteristics}},
	Volume = 521,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/307524}}

@article{madejski96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...459..156M},
	Author = {{Madejski}, G. and {Takahashi}, T. and {Tashiro}, M. and {Kubo}, H. and {Hartman}, R. and {Kallman}, T. and {Sikora}, M.},
	Doi = {10.1086/176877},
	Journal = {\apj},
	Keywords = {GALAXIES: BL LACERTAE OBJECTS: INDIVIDUAL ALPHANUMERIC: 0235+164, GAMMA RAYS: OBSERVATIONS, X-RAYS: GALAXIES},
	Month = mar,
	Pages = {156},
	Title = {{Simultaneous Soft X-Ray and GeV Gamma-Ray Observations of BL Lacertae Object AO 0235+164}},
	Volume = 459,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/176877}}

@article{manchester01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001MNRAS.328...17M},
	Author = {{Manchester}, R.~N. and {Lyne}, A.~G. and {Camilo}, F. and {Bell}, J.~F. and {Kaspi}, V.~M. and {D'Amico}, N. and {McKay}, N.~P.~F. and {Crawford}, F. and {Stairs}, I.~H. and {Possenti}, A. and {Kramer}, M. and {Sheppard}, D.~C.},
	Doi = {10.1046/j.1365-8711.2001.04751.x},
	Eprint = {arXiv:astro-ph/0106522},
	Journal = {\mnras},
	Keywords = {METHODS: OBSERVATIONAL, PULSARS: GENERAL},
	Month = nov,
	Pages = {17-35},
	Title = {{The Parkes multi-beam pulsar survey - I. Observing and data analysis systems, discovery and timing of 100 pulsars}},
	Volume = 328,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1046/j.1365-8711.2001.04751.x}}

@article{malofeev03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ARep...47..413M},
	Author = {{Malofeev}, V.~M. and {Malov}, I.~F. and {Malov}, O.~I. and {Glushak}, A.~P.},
	Doi = {10.1134/1.1575855},
	Journal = {Astronomy Reports},
	Month = may,
	Pages = {413-421},
	Title = {{The Radio Pulsar J0205+6449 in the Supernova Remnant 3C 58}},
	Volume = 47,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1134/1.1575855}}

@inproceedings{Parkes08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2008AIPC..983..584M},
	Author = {{Manchester}, R.~N.},
	Booktitle = {40 Years of Pulsars: Millisecond Pulsars, Magnetars and More},
	Doi = {10.1063/1.2900303},
	Editor = {{Bassa}, C. and {Wang}, Z. and {Cumming}, A. and {Kaspi}, V.~M.},
	Keywords = {pulsars, neutron stars, timing, gravitational waves},
	Month = feb,
	Pages = {584-592},
	Series = {American Institute of Physics Conference Series},
	Title = {{The Parkes Pulsar Timing Array Project}},
	Volume = 983,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2900303}}

@article{maraschi92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...397L...5M},
	Author = {{Maraschi}, L. and {Ghisellini}, G. and {Celotti}, A.},
	Doi = {10.1086/186531},
	Journal = {\apjl},
	Keywords = {BLAZARS, GAMMA RAY ASTRONOMY, RADIO JETS (ASTRONOMY), ASTRONOMICAL MODELS, COMPTON EFFECT, GAMMA RAY SPECTRA, SYNCHROTRON RADIATION, X RAY SPECTRA},
	Month = sep,
	Pages = {L5-L9},
	Title = {{A jet model for the gamma-ray emitting blazar 3C 279}},
	Volume = 397,
	Year = 1992,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/186531}}

@article{mattox01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJS..135..155M},
	Author = {{Mattox}, J.~R. and {Hartman}, R.~C. and {Reimer}, O.},
	Doi = {10.1086/321782},
	Journal = {\apjs},
	Keywords = {Galaxies: Active, Gamma Rays: Observations, Galaxies: Quasars: General},
	Month = aug,
	Pages = {155-175},
	Title = {{A Quantitative Evaluation of Potential Radio Identifications for 3EG EGRET Sources}},
	Volume = 135,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/321782}}

@article{mattox97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...476..692M},
	Author = {{Mattox}, J.~R. and {Wagner}, S.~J. and {Malkan}, M. and {McGlynn}, T.~A. and {Schachter}, J.~F. and {Grove}, J.~E. and {Johnson}, W.~N. and {Kurfess}, J.~D.},
	Doi = {10.1086/303639},
	Eprint = {arXiv:astro-ph/9610007},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, GALAXIES: INDIVIDUAL ALPHANUMERIC: PKS 1622-297, GAMMA RAYS: OBSERVATIONS},
	Month = feb,
	Pages = {692},
	Title = {{An Intense Gamma-Ray Flare of PKS 1622-297}},
	Volume = 476,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/303639}}

@article{mattox96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...461..396M},
	Author = {{Mattox}, J.~R. and others},
	Doi = {10.1086/177068},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: OBSERVATIONS, METHODS: DATA ANALYSIS, METHODS: STATISTICAL},
	Month = apr,
	Pages = {396},
	Title = {{The Likelihood Analysis of EGRET Data}},
	Volume = 461,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/177068}}

@article{mattox93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...410..609M},
	Author = {{Mattox}, J.~R. and others},
	Doi = {10.1086/172778},
	Journal = {\apj},
	Keywords = {BLAZARS, GAMMA RAY ASTRONOMY, QUASARS, ASTRONOMICAL OBSERVATORIES, ENERGY SPECTRA, GAMMA RAY SPECTRA, MAXIMUM LIKELIHOOD ESTIMATES, PAIR PRODUCTION, RADIO ASTRONOMY, SKY SURVEYS (ASTRONOMY)},
	Month = jun,
	Pages = {609-614},
	Title = {{The EGRET detection of quasar 1633 + 382}},
	Volume = 410,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/172778}}

@article{mh82,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1982A\%26A...105..164M},
	Author = {{Mayer-Hasselwander}, H.~A. and others},
	Journal = {\aap},
	Keywords = {COS-B SATELLITE, GALACTIC RADIATION, GALACTIC STRUCTURE, GAMMA RAY ASTRONOMY, MILKY WAY GALAXY, RADIANT FLUX DENSITY, ESA SATELLITES, GAMMA RAY TELESCOPES, HYDROGEN, INTERSTELLAR MATTER, MOLECULAR CLOUDS, MOLECULAR GASES},
	Month = jan,
	Pages = {164-175},
	Title = {{Large-scale distribution of galactic gamma radiation observed by COS-B}},
	Volume = 105,
	Year = 1982}

@article{mazziotta09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0907.0638M},
	Archiveprefix = {arXiv},
	Author = {{Mazziotta}, M.~N. and {for the Fermi-LAT collaboration}},
	Eprint = {0907.0638},
	Journal = {arXiv:0907.0638},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Instrumentation and Methods for Astrophysics},
	Month = jul,
	Title = {{Data Analysis for the Measurement of High Energy Cosmic Ray Electron/Positron Spectrum with Fermi-LAT}},
	Year = 2009}

@article{mcGowan04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...600..343M},
	Author = {{McGowan}, K.~E. and {Zane}, S. and {Cropper}, M. and {Kennea}, J.~A. and {C{\'o}rdova}, F.~A. and {Ho}, C. and {Sasseen}, T. and {Vestrand}, W.~T.},
	Doi = {10.1086/379787},
	Eprint = {arXiv:astro-ph/0309445},
	Journal = {\apj},
	Keywords = {Stars: Pulsars: Individual: Alphanumeric: PSR B1706-44, Stars: Neutron, X-Rays: Stars},
	Month = jan,
	Pages = {343-350},
	Title = {{XMM-Newton Observations of PSR B1706-44}},
	Volume = 600,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/379787}}

@article{mcLaughlin00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...538..818M},
	Author = {{McLaughlin}, M.~A. and {Cordes}, J.~M.},
	Doi = {10.1086/309174},
	Eprint = {arXiv:astro-ph/9912409},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, Stars: Pulsars: General, Stars: Neutron},
	Month = aug,
	Pages = {818-830},
	Title = {{The Gamma-Ray Pulsar Population}},
	Volume = 538,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/309174}}

@article{mcNaron95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...451..575M},
	Author = {{McNaron-Brown}, K. and {Johnson}, W.~N. and {Jung}, G.~V. and {Kinzer}, R.~L. and {Kurfess}, J.~D. and {Strickman}, M.~S. and {Dermer}, C.~D. and {Grabelsky}, D.~A. and {Purcell}, W.~R. and {Ulmer}, M.~P. and {Kafatos}, M. and {Becker}, P.~A. and {Staubert}, R. and {Maisack}, M.},
	Doi = {10.1086/176245},
	Journal = {\apj},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: BL LACERTAE OBJECTS: GENERAL, GAMMA RAYS: OBSERVATIONS, X-RAYS: GALAXIES},
	Month = oct,
	Pages = {575},
	Title = {{OSSE Observations of Blazars}},
	Volume = 451,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/176245}}

@article{moderski05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.363..954M},
	Author = {{Moderski}, R. and {Sikora}, M. and {Coppi}, P.~S. and {Aharonian}, F.},
	Doi = {10.1111/j.1365-2966.2005.09494.x},
	Eprint = {arXiv:astro-ph/0504388},
	Journal = {\mnras},
	Month = nov,
	Pages = {954-966},
	Title = {{Klein-Nishina effects in the spectra of non-thermal sources immersed in external radiation fields}},
	Volume = 363,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2005.09494.x}}

@article{molendi09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...493...13M},
	Archiveprefix = {arXiv},
	Author = {{Molendi}, S. and {Gastaldello}, F.},
	Doi = {10.1051/0004-6361:200810138},
	Eprint = {0807.2653},
	Journal = {\aap},
	Keywords = {galaxies: clusters: general, galaxies: clusters: individual: Perseus, X-rays: galaxies: clusters},
	Month = jan,
	Pages = {13-21},
	Title = {{Non-thermal emission in the core of Perseus: results from a long XMM-Newton observation}},
	Volume = 493,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200810138}}

@article{muecke97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997A%26A...320...33M},
	Author = {{M{\"u}cke}, A. and {Pohl}, M. and {Reich}, P. and {Reich}, W. and {Schlickeiser}, R. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Kanbach}, G. and {Kniffen}, D.~A. and {Mayer-Hasselwander}, H.~A. and {Merck}, M. and {Michelson}, P.~F. and {von Montigny}, C. and {Willis}, T.~D.},
	Eprint = {arXiv:astro-ph/9602113},
	Journal = {\aap},
	Keywords = {GALAXIES: ACTIVE, QUASARS: GENERAL, GAMMA RAYS: OBSERVATIONS, METHODS: STATISTICAL},
	Month = apr,
	Pages = {33-40},
	Title = {{On the correlation between radio and gamma ray luminosities of active galactic nuclei.}},
	Volume = 320,
	Year = 1997}

@article{muecke03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003APh....18..593M},
	Author = {{M{\"u}cke}, A. and {Protheroe}, R.~J. and {Engel}, R. and {Rachen}, J.~P. and {Stanev}, T.},
	Doi = {10.1016/S0927-6505(02)00185-8},
	Eprint = {arXiv:astro-ph/0206164},
	Journal = {Astroparticle Physics},
	Month = mar,
	Pages = {593-613},
	Title = {{BL Lac objects in the synchrotron proton blazar model}},
	Volume = 18,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0927-6505(02)00185-8}}

@article{muecke00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000MNRAS.312..177M},
	Author = {{M{\"u}cke}, A. and {Pohl}, M.},
	Doi = {10.1046/j.1365-8711.2000.03099.x},
	Journal = {\mnras},
	Keywords = {GALAXIES: ACTIVE, QUASARS: GENERAL, DIFFUSE RADIATION, GAMMA-RAYS: THEORY},
	Month = feb,
	Pages = {177-193},
	Title = {{The contribution of unresolved radio-loud AGN to the extragalactic diffuse gamma-ray background}},
	Volume = 312,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1046/j.1365-8711.2000.03099.x}}

@article{mukherjee02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...574..693M},
	Author = {{Mukherjee}, R. and {Halpern}, J. and {Mirabal}, N. and {Gotthelf}, E.~V.},
	Doi = {10.1086/340999},
	Eprint = {arXiv:astro-ph/0204489},
	Journal = {\apj},
	Keywords = {Galaxies: Individual: NGC Number: NGC 6251, Gamma Rays: Observations, X-Rays: General, X-Rays: Individual: Alphanumeric: 3EG J1621+8203},
	Month = aug,
	Pages = {693-700},
	Title = {{Is the EGRET Source 3EG J1621+8203 the Radio Galaxy NGC 6251?}},
	Volume = 574,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/340999}}

@article{mukherjee00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...542..740M},
	Author = {{Mukherjee}, R. and {Gotthelf}, E.~V. and {Halpern}, J. and {Tavani}, M.},
	Doi = {10.1086/317054},
	Eprint = {arXiv:astro-ph/0005491},
	Journal = {\apj},
	Keywords = {Galaxies: BL Lacertae Objects: General, Gamma Rays: Observations, X-Rays: General},
	Month = oct,
	Pages = {740-749},
	Title = {{Multiwavelength Examination of the COS B Field 2CG 075+00 Yields a Blazar Identification for 3EG J2016+3657}},
	Volume = 542,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/317054}}

@article{mukherjee99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999APh....11..213M},
	Author = {{Mukherjee}, R. and {Chiang}, J.},
	Doi = {10.1016/S0927-6505(99)00052-3},
	Eprint = {arXiv:astro-ph/9902003},
	Journal = {Astroparticle Physics},
	Month = jun,
	Pages = {213-215},
	Title = {{EGRET gamma-ray blazars: luminosity function and contribution to the extragalactic gamma-ray background}},
	Volume = 11,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0927-6505(99)00052-3}}

@article{mukherjee97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...490..116M},
	Author = {{Mukherjee}, R. and {Bertsch}, D.~L. and {Bloom}, S.~D. and {Dingus}, B.~L. and {Esposito}, J.~A. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Kanbach}, G. and {Kniffen}, D.~A. and {Lin}, Y.~C. and {Mayer-Hasselwander}, H.~A. and {McDonald}, L.~M. and {Michelson}, P.~F. and {von Montigny}, C. and {Muecke}, A. and {Nolan}, P.~L. and {Pohl}, M. and {Reimer}, O. and {Schneid}, E. and {Sreekumar}, P. and {Thompson}, D.~J.},
	Doi = {10.1086/304851},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: OBSERVATIONS, GALAXIES: QUASARS: GENERAL, GALAXIES: ACTIVE},
	Month = nov,
	Pages = {116},
	Title = {{EGRET Observations of High-energy Gamma-Ray Emission from Blazars: an Update}},
	Volume = 490,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/304851}}

@article{mukherjee96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...470..831M},
	Author = {{Mukherjee}, R. and {Dingus}, B.~L. and {Gear}, W.~K. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Marscher}, A.~P. and {Moore}, E.~M. and {Pohl}, M. and {Robson}, E.~I. and {Sreekumar}, P. and {Stevens}, J.~A. and {Teraesranta}, H. and {Tornikoski}, M. and {Travis}, J.~P. and {Wagner}, S.~J. and {Zhang}, Y.~F.},
	Doi = {10.1086/177914},
	Journal = {\apj},
	Keywords = {GALAXIES: QUASARS: INDIVIDUAL ALPHANUMERIC: PKS 0528+134, GAMMA RAYS: OBSERVATIONS},
	Month = oct,
	Pages = {831},
	Title = {{EGRET Observations of the 1993 March Gamma-Ray Flare from PKS 0528+134}},
	Volume = 470,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/177914}}

@article{nandikotkur07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...657..706N},
	Author = {{Nandikotkur}, G. and {Jahoda}, K.~M. and {Hartman}, R.~C. and {Mukherjee}, R. and {Sreekumar}, P. and {B{\"o}ttcher}, M. and {Sambruna}, R.~M. and {Swank}, J.~H.},
	Doi = {10.1086/510795},
	Journal = {\apj},
	Keywords = {Galaxies: Active, Methods: Data Analysis, Methods: Statistical, Radiation Mechanisms: Nonthermal},
	Month = mar,
	Pages = {706-724},
	Title = {{Does the Blazar Gamma-Ray Spectrum Harden with Increasing Flux? Analysis of 9 Years of EGRET Data}},
	Volume = 657,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/510795}}

@article{nandra97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...476...70N},
	Author = {{Nandra}, K. and {George}, I.~M. and {Mushotzky}, R.~F. and {Turner}, T.~J. and {Yaqoob}, T.},
	Doi = {10.1086/303600},
	Eprint = {arXiv:astro-ph/9608170},
	Journal = {\apj},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: NUCLEI, GALAXIES: SEYFERT, X-RAYS: GALAXIES},
	Month = feb,
	Pages = {70},
	Title = {{ASCA Observations of Seyfert 1 Galaxies. I. Data Analysis, Imaging, and Timing}},
	Volume = 476,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/303600}}

@article{narumoto06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...643...81N},
	Author = {{Narumoto}, T. and {Totani}, T.},
	Doi = {10.1086/502708},
	Eprint = {arXiv:astro-ph/0602178},
	Journal = {\apj},
	Keywords = {Cosmology: Diffuse Radiation, Galaxies: Active, Galaxies: Evolution, Galaxies: Luminosity Function, Mass Function, Gamma Rays: Theory, Galaxies: Quasars: General},
	Month = may,
	Pages = {81-91},
	Title = {{Gamma-Ray Luminosity Function of Blazars and the Cosmic Gamma-Ray Background: Evidence for the Luminosity-Dependent Density Evolution}},
	Volume = 643,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/502708}}

@article{navarro95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...455L..55N},
	Author = {{Navarro}, J. and {de Bruyn}, A.~G. and {Frail}, D.~A. and {Kulkarni}, S.~R. and {Lyne}, A.~G.},
	Doi = {10.1086/309816},
	Journal = {\apjl},
	Keywords = {SURVEYS, STARS: PULSARS: INDIVIDUAL ALPHANUMERIC: PSR J0218+4232, ISM: STRUCTURE},
	Month = dec,
	Pages = {L55},
	Title = {{A Very Luminous Binary Millisecond Pulsar}},
	Volume = 455,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/309816}}

@article{nesterov95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995A%26A...296..628N},
	Author = {{Nesterov}, N.~S. and {Lyuty}, V.~M. and {Valtaoja}, E.},
	Journal = {\aap},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: SEYFERT, GALAXIES: NGC 1275, RADIO CONTINUUM: GALAXIES},
	Month = apr,
	Pages = {628},
	Title = {{Radio and optical evolution of the Seyfert galaxy NGC 1275.}},
	Volume = 296,
	Year = 1995}

@article{nevalainen04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...608..166N},
	Author = {{Nevalainen}, J. and {Oosterbroek}, T. and {Bonamente}, M. and {Colafrancesco}, S.},
	Doi = {10.1086/381231},
	Eprint = {arXiv:astro-ph/0311142},
	Journal = {\apj},
	Keywords = {Galaxies: Clusters: General, X-Rays: Galaxies: Clusters},
	Month = jun,
	Pages = {166-178},
	Title = {{Nonthermal Hard X-Ray Emission in Galaxy Clusters Observed with the BeppoSAX PDS}},
	Volume = 608,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/381231}}

@article{ng06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...644..445N},
	Author = {{Ng}, C.-Y. and {Romani}, R.~W.},
	Doi = {10.1086/503315},
	Eprint = {arXiv:astro-ph/0602255},
	Journal = {\apj},
	Keywords = {Astrometry, pulsars: individual (Crab), Stars: Neutron},
	Month = jun,
	Pages = {445-450},
	Title = {{Proper Motion of the Crab Pulsar Revisited}},
	Volume = 644,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/503315}}

@article{ng05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...627..904N},
	Author = {{Ng}, C.-Y. and {Roberts}, M.~S.~E. and {Romani}, R.~W.},
	Doi = {10.1086/430632},
	Eprint = {arXiv:astro-ph/0503684},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, Stars: Pulsars: Individual: Alphanumeric: G313.3+0.1, Stars: Pulsars: Individual: Alphanumeric: K3/PSR 1420-6048, Stars: Pulsars: Individual: Alphanumeric: PSR J1417-6100},
	Month = jul,
	Pages = {904-909},
	Title = {{Two Pulsar Wind Nebulae: Chandra/XMM-Newton Imaging of GeV J1417-6100}},
	Volume = 627,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/430632}}

@article{nice05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...634.1242N},
	Author = {{Nice}, D.~J. and {Splaver}, E.~M. and {Stairs}, I.~H. and {L{\"o}hmer}, O. and {Jessner}, A. and {Kramer}, M. and {Cordes}, J.~M.},
	Doi = {10.1086/497109},
	Eprint = {arXiv:astro-ph/0508050},
	Journal = {\apj},
	Keywords = {Stars: Binaries: General, Gravitation, pulsars: individual (PSR 0751+1807)},
	Month = dec,
	Pages = {1242-1249},
	Title = {{A 2.1 M_{solar} Pulsar Measured by Relativistic Orbital Decay}},
	Volume = 634,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/497109}}

@article{nilsson07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...475..199N},
	Archiveprefix = {arXiv},
	Author = {{Nilsson}, K. and {Pasanen}, M. and {Takalo}, L.~O. and {Lindfors}, E. and {Berdyugin}, A. and {Ciprini}, S. and {Pforr}, J.},
	Doi = {10.1051/0004-6361:20077624},
	Eprint = {0709.2533},
	Journal = {\aap},
	Keywords = {galaxies: active, BL Lacertae objects: general, techniques: photometric, methods: data analysis},
	Month = nov,
	Pages = {199-207},
	Title = {{Host galaxy subtraction of TeV candidate BL Lacertae objects}},
	Volume = 475,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20077624}}

@article{odea84,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1984ApJ...278...89O},
	Author = {{O'Dea}, C.~P. and {Dent}, W.~A. and {Balonek}, T.~J.},
	Doi = {10.1086/161770},
	Journal = {\apj},
	Keywords = {GALACTIC NUCLEI, GALACTIC RADIO WAVES, RADIANT FLUX DENSITY, RADIO SOURCES (ASTRONOMY), SEYFERT GALAXIES, BRIGHTNESS TEMPERATURE, RADIO GALAXIES, VERY LONG BASE INTERFEROMETRY},
	Month = mar,
	Pages = {89-95},
	Title = {{The 20 year spectral evolution of the radio nucleus of NGC 1275}},
	Volume = 278,
	Year = 1984,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/161770}}

@article{oka99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...526..764O},
	Author = {{Oka}, T. and {Kawai}, N. and {Naito}, T. and {Horiuchi}, T. and {Namiki}, M. and {Saito}, Y. and {Romani}, R.~W. and {Kifune}, T.},
	Doi = {10.1086/308014},
	Eprint = {arXiv:astro-ph/9907261},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: THEORY, ISM: CLOUDS, ISM: INDIVIDUAL (LYNDS 227), ISM: MOLECULES, PULSARS: INDIVIDUAL (2EG J1811-2339)},
	Month = dec,
	Pages = {764-771},
	Title = {{A Dark Cloud Associated with an Unidentified EGRET Source}},
	Volume = 526,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/308014}}

@article{osako94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...435..181O},
	Author = {{Osako}, C.~Y. and {Ulmer}, M.~P. and {Grabelsky}, D.~A. and {Purcell}, W.~R. and {Strickman}, M.~S. and {Johnson}, W.~N. and {Kinzer}, R.~L. and {Kurfess}, J.~D. and {Jung}, G.~V.},
	Doi = {10.1086/174804},
	Journal = {\apj},
	Keywords = {ACTIVE GALACTIC NUCLEI, ASTRONOMICAL MODELS, GAMMA RAY ASTRONOMY, GAMMA RAY SPECTRA, INTERSTELLAR MAGNETIC FIELDS, SPACEBORNE ASTRONOMY, ASTRONOMICAL SPECTROSCOPY, GAMMA RAY OBSERVATORY, MATHEMATICAL MODELS, RADIO ASTRONOMY, SCINTILLATION COUNTERS, SPECTROMETERS, X RAY ASTRONOMY},
	Month = nov,
	Pages = {181-184},
	Title = {{OSSE observations of NGC 1275 in the 0.05-10.0 MeV range}},
	Volume = 435,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/174804}}

@article{pacini68,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1968Natur.219..145P},
	Author = {{Pacini}, F.},
	Doi = {10.1038/219145a0},
	Journal = {\nat},
	Month = jul,
	Pages = {145-146},
	Title = {{Rotating Neutron Stars, Pulsars and Supernova Remnants}},
	Volume = 219,
	Year = 1968,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/219145a0}}

@article{padovani07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...662..182P},
	Author = {{Padovani}, P. and {Giommi}, P. and {Landt}, H. and {Perlman}, E.~S.},
	Doi = {10.1086/516815},
	Eprint = {arXiv:astro-ph/0702740},
	Journal = {\apj},
	Keywords = {Galaxies: BL Lacertae Objects: General, Galaxies: Active, Galaxies: Evolution, Galaxies: Quasars: General, Radio Continuum: Galaxies, X-Rays: Galaxies},
	Month = jun,
	Pages = {182-198},
	Title = {{The Deep X-Ray Radio Blazar Survey. III. Radio Number Counts, Evolutionary Properties, and Luminosity Function of Blazars}},
	Volume = 662,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/516815}}

@article{pedlar90,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1990MNRAS.246..477P},
	Author = {{Pedlar}, A. and {Ghataure}, H.~S. and {Davies}, R.~D. and {Harrison}, B.~A. and {Perley}, R. and {Crane}, P.~C. and {Unger}, S.~W.},
	Journal = {\mnras},
	Month = oct,
	Pages = {477},
	Title = {{The Radio Structure of NGC1275}},
	Volume = 246,
	Year = 1990}

@article{perkins06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...644..148P},
	Author = {{Perkins}, J.~S. and {Badran}, H.~M. and {Blaylock}, G. and {Bradbury}, S.~M. and {Cogan}, P. and {Chow}, Y.~C.~K. and {Cui}, W. and {Daniel}, M.~K. and {Falcone}, A.~D. and {Fegan}, S.~J. and {Finley}, J.~P. and {Fortin}, P. and {Fortson}, L.~F. and {Gillanders}, G.~H. and {Gutierrez}, K.~J. and {Grube}, J. and {Hall}, J. and {Hanna}, D. and {Holder}, J. and {Horan}, D. and {Hughes}, S.~B. and {Humensky}, T.~B. and {Kenny}, G.~E. and {Kertzman}, M. and {Kieda}, D.~B. and {Kildea}, J. and {Kosack}, K. and {Krawczynski}, H. and {Krennrich}, F. and {Lang}, M.~J. and {LeBohec}, S. and {Maier}, G. and {Moriarty}, P. and {Ong}, R.~A. and {Pohl}, M. and {Ragan}, K. and {Rebillot}, P.~F. and {Sembroski}, G.~H. and {Steele}, D. and {Swordy}, S.~P. and {Valcarcel}, L. and {Vassiliev}, V.~V. and {Wakely}, S.~P. and {Weekes}, T.~C. and {Williams}, D.~A.},
	Doi = {10.1086/503321},
	Eprint = {arXiv:astro-ph/0602258},
	Journal = {\apj},
	Keywords = {Galaxies: Clusters: General, Galaxies: Individual: NGC Number: NGC 1275, Galaxies: Clusters: Individual: Name: Abell 426, Galaxies: Clusters: Individual: Name: Perseus, galaxies: clusters: individual (Abell 2029), Gamma Rays: Observations},
	Month = jun,
	Pages = {148-154},
	Title = {{TeV Gamma-Ray Observations of the Perseus and Abell 2029 Galaxy Clusters}},
	Volume = 644,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/503321}}

@article{pian06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...449L..21P},
	Author = {{Pian}, E. and {Foschini}, L. and {Beckmann}, V. and {Soldi}, S. and {T{\"u}rler}, M. and {Gehrels}, N. and {Ghisellini}, G. and {Giommi}, P. and {Maraschi}, L. and {Pursimo}, T. and {Raiteri}, C.~M. and {Tagliaferri}, G. and {Tornikoski}, M. and {Tosti}, G. and {Treves}, A. and {Villata}, M. and {Barr}, P. and {Courvoisier}, T.~J.-L. and {di Cocco}, G. and {Hudec}, R. and {Fuhrmann}, L. and {Malaguti}, G. and {Persic}, M. and {Tavecchio}, F. and {Walter}, R.},
	Doi = {10.1051/0004-6361:200600017},
	Eprint = {arXiv:astro-ph/0602268},
	Journal = {\aap},
	Keywords = {galaxies: active, X-rays: observations},
	Month = apr,
	Pages = {L21-L25},
	Title = {{INTEGRAL observations of the blazar 3C 454.3 in outburst}},
	Volume = 449,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200600017}}

@article{pineault93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993AJ....105.1060P},
	Author = {{Pineault}, S. and {Landecker}, T.~L. and {Madore}, B. and {Gaumont-Guay}, S.},
	Doi = {10.1086/116493},
	Journal = {\aj},
	Keywords = {EMISSION SPECTRA, INFRARED ASTRONOMY SATELLITE, INTERSTELLAR GAS, RADIO ASTRONOMY, RADIO SOURCES (ASTRONOMY), SUPERNOVA REMNANTS, ASTRONOMICAL MAPS, DATA REDUCTION},
	Month = mar,
	Pages = {1060-1073},
	Title = {{The supernova remnant CTA1 and the surrounding interstellar medium}},
	Volume = 105,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/116493}}

@article{piner08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...678...64P},
	Archiveprefix = {arXiv},
	Author = {{Piner}, B.~G. and {Pant}, N. and {Edwards}, P.~G.},
	Doi = {10.1086/533521},
	Eprint = {0801.2749},
	Journal = {\apj},
	Keywords = {Galaxies: BL Lacertae Objects: Individual: Alphanumeric: 1ES 1959+650, Galaxies: BL Lacertae Objects: Individual: Alphanumeric: H1426+428, Galaxies: BL Lacertae Objects: Individual: Alphanumeric: PKS 2155-304, Galaxies: Active, Galaxies: Jets, Radio Continuum: Galaxies},
	Month = may,
	Pages = {64-77},
	Title = {{The Parsec-Scale Jets of the TeV Blazars H1426+428, 1ES 1959+650, and PKS 2155-304: 2001-2004}},
	Volume = 678,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/533521}}

@article{pohl97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997A%26A...326...51P},
	Author = {{Pohl}, M. and {Hartman}, R.~C. and {Jones}, B.~B. and {Sreekumar}, P.},
	Journal = {\aap},
	Keywords = {METHODS: STATISTICAL, BL LACERTAE OBJECTS: GENERAL, QUASARS: GENERAL, GAMMA-RAYS: OBSERVATIONS},
	Month = oct,
	Pages = {51-58},
	Title = {{A spectral study of gamma-ray emitting active galactic nuclei.}},
	Volume = 326,
	Year = 1997}

@article{possenti02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002A%26A...387..993P},
	Author = {{Possenti}, A. and {Cerutti}, R. and {Colpi}, M. and {Mereghetti}, S.},
	Doi = {10.1051/0004-6361:20020472},
	Eprint = {arXiv:astro-ph/0109452},
	Journal = {\aap},
	Keywords = {radiation mechanisms: non-thermal, star: neutron, stars: pulsar: general, X-rays: general, gamma -rays: observations},
	Month = jun,
	Pages = {993-1002},
	Title = {{Re-examining the X-ray versus spin-down luminosity correlation of rotation powered pulsars}},
	Volume = 387,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20020472}}

@article{pronik99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999A%26A...351...21P},
	Author = {{Pronik}, I.~I. and {Merkulova}, N.~I. and {Metik}, L.~P.},
	Journal = {\aap},
	Keywords = {GALAXIES: INDIVIDUAL: NGC 1275, GALAXIES: SEYFERT, INSTABILITIES},
	Month = nov,
	Pages = {21-30},
	Title = {{Characteristics of the variability of the nucleus of NGC 1275 in the optical in 1982-1994}},
	Volume = 351,
	Year = 1999}

@article{protassov02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2002ApJ...571..545P},
	Author = {{Protassov}, R. and {van Dyk}, D.~A. and {Connors}, A. and {Kashyap}, V.~L. and {Siemiginowska}, A.},
	Doi = {10.1086/339856},
	Eprint = {arXiv:astro-ph/0201547},
	Journal = {\apj},
	Keywords = {Methods: Statistical},
	Month = may,
	Pages = {545-559},
	Title = {{Statistics, Handle with Care: Detecting Multiple Model Components with the Likelihood Ratio Test}},
	Volume = 571,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/339856}}

@article{raiteri07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...473..819R},
	Archiveprefix = {arXiv},
	Author = {{Raiteri}, C.~M. and {Villata}, M. and {Larionov}, V.~M. and {Pursimo}, T. and {Ibrahimov}, M.~A. and {Nilsson}, K. and {Aller}, M.~F. and {Kurtanidze}, O.~M. and {Foschini}, L. and {Ohlert}, J. and {Papadakis}, I.~E. and {Sumitomo}, N. and {Volvach}, A. and {Aller}, H.~D. and {Arkharov}, A.~A. and {Bach}, U. and {Berdyugin}, A. and {B{\"o}ttcher}, M. and {Buemi}, C.~S. and {Calcidese}, P. and {Charlot}, P. and {Delgado S{\'a}nchez}, A.~J. and {di Paola}, A. and {Djupvik}, A.~A. and {Dolci}, M. and {Efimova}, N.~V. and {Fan}, J.~H. and {Forn{\'e}}, E. and {Gomez}, C.~A. and {Gupta}, A.~C. and {Hagen-Thorn}, V.~A. and {Hooks}, L. and {Hovatta}, T. and {Ishii}, Y. and {Kamada}, M. and {Konstantinova}, T. and {Kopatskaya}, E. and {Kovalev}, Y.~A. and {Kovalev}, Y.~Y. and {L{\"a}hteenm{\"a}ki}, A. and {Lanteri}, L. and {Le Campion}, J.-F. and {Lee}, C.-U. and {Leto}, P. and {Lin}, H.-C. and {Lindfors}, E. and {Mingaliev}, M.~G. and {Mizoguchi}, S. and {Nicastro}, F. and {Nikolashvili}, M.~G. and { Nishiyama}, S. and {{\"O}stman}, L. and {Ovcharov}, E. and {P{\"a}{\"a}kk{\"o}nen}, P. and {Pasanen}, M. and {Pian}, E. and {Rector}, T. and {Ros}, J.~A. and {Sadakane}, K. and {Selj}, J.~H. and {Semkov}, E. and {Sharapov}, D. and {Somero}, A. and {Stanev}, I. and {Strigachev}, A. and {Takalo}, L. and {Tanaka}, K. and {Tavani}, M. and {Torniainen}, I. and {Tornikoski}, M. and {Trigilio}, C. and {Umana}, G. and {Vercellone}, S. and {Valcheva}, A. and {Volvach}, L. and {Yamanaka}, M.},
	Doi = {10.1051/0004-6361:20078289},
	Eprint = {0708.2793},
	Journal = {\aap},
	Keywords = {galaxies: active, galaxies: quasars: general, galaxies: quasars: individual: <ASTROBJ>3C 454.3</ASTROBJ>},
	Month = oct,
	Pages = {819-827},
	Title = {{WEBT and XMM-Newton observations of <ASTROBJ>3C 454.3</ASTROBJ> during the post-outburst phase. Detection of the little and big blue bumps}},
	Volume = 473,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20078289}}

@article{raiteri08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...485L..17R},
	Archiveprefix = {arXiv},
	Author = {{Raiteri}, C.~M. and {Villata}, M. and {Chen}, W.~P. and {Hsiao}, W.-S. and {Kurtanidze}, O.~M. and {Nilsson}, K. and {Larionov}, V.~M. and {Gurwell}, M.~A. and {Agudo}, I. and {Aller}, H.~D. and {Aller}, M.~F. and {Angelakis}, E. and {Arkharov}, A.~A. and {Bach}, U. and {B{\"o}ttcher}, M. and {Buemi}, C.~S. and {Calcidese}, P. and {Charlot}, P. and {D'Ammando}, F. and {Donnarumma}, I. and {Forn{\'e}}, E. and {Frasca}, A. and {Fuhrmann}, L. and {G{\'o}mez}, J.~L. and {Hagen-Thorn}, V.~A. and {Jorstad}, S.~G. and {Kimeridze}, G.~N. and {Krichbaum}, T.~P. and {L{\"a}hteenm{\"a}ki}, A. and {Lanteri}, L. and {Latev}, G. and {Le Campion}, J.-F. and {Lee}, C.-U. and {Leto}, P. and {Lin}, H.-C. and {Marchili}, N. and {Marilli}, E. and {Marscher}, A.~P. and {Nesci}, R. and {Nieppola}, E. and {Nikolashvili}, M.~G. and {Ohlert}, J. and {Ovcharov}, E. and {Principe}, D. and {Pursimo}, T. and {Ragozzine}, B. and {Sadun}, A.~C. and {Sigua}, L.~A. and {Smart}, R.~L. and {Strigachev}, A. and {Takalo}, L.~O. and { Tavani}, M. and {Thum}, C. and {Tornikoski}, M. and {Trigilio}, C. and {Uckert}, K. and {Umana}, G. and {Valcheva}, A. and {Vercellone}, S. and {Volvach}, A. and {Wiesemeyer}, H.},
	Doi = {10.1051/0004-6361:200809995},
	Eprint = {0805.1983},
	Journal = {\aap},
	Keywords = {galaxies: active, galaxies: quasars: general, galaxies: quasars: individual: <ASTROBJ>3C 454.3</ASTROBJ>},
	Month = jul,
	Pages = {L17-L20},
	Title = {{The high activity of 3C 454.3 in autumn 2007. Monitoring by the WEBT during the AGILE detection}},
	Volume = 485,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200809995}}

@article{ray96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...470.1103R},
	Author = {{Ray}, P.~S. and {Thorsett}, S.~E. and {Jenet}, F.~A. and {van Kerkwijk}, M.~H. and {Kulkarni}, S.~R. and {Prince}, T.~A. and {Sandhu}, J.~S. and {Nice}, D.~J.},
	Doi = {10.1086/177934},
	Journal = {\apj},
	Keywords = {STARS: BINARIES: CLOSE, STARS: PULSARS: GENERAL, SURVEYS},
	Month = oct,
	Pages = {1103},
	Title = {{A Survey for Millisecond Pulsars}},
	Volume = 470,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/177934}}

@article{rector00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000AJ....120.1626R},
	Author = {{Rector}, T.~A. and {Stocke}, J.~T. and {Perlman}, E.~S. and {Morris}, S.~L. and {Gioia}, I.~M.},
	Doi = {10.1086/301587},
	Eprint = {arXiv:astro-ph/0006215},
	Journal = {\aj},
	Keywords = {Galaxies: BL Lacertae Objects: General, Galaxies: Active},
	Month = oct,
	Pages = {1626-1647},
	Title = {{The Properties of the X-Ray-selected EMSS Sample of BL Lacertae Objects}},
	Volume = 120,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/301587}}

@article{reimer07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...665.1023R},
	Archiveprefix = {arXiv},
	Author = {{Reimer}, A.},
	Doi = {10.1086/519766},
	Eprint = {0705.1534},
	Journal = {\apj},
	Keywords = {Cosmology: Diffuse Radiation, Galaxies: Active, Galaxies: Evolution, Galaxies: Nuclei, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal},
	Month = aug,
	Pages = {1023-1029},
	Title = {{The Redshift Dependence of Gamma-Ray Absorption in the Environments of Strong-Line AGNs}},
	Volume = 665,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/519766}}

@article{reimer03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...588..155R},
	Author = {{Reimer}, O. and {Pohl}, M. and {Sreekumar}, P. and {Mattox}, J.~R.},
	Doi = {10.1086/374046},
	Eprint = {arXiv:astro-ph/0301362},
	Journal = {\apj},
	Keywords = {Galaxies: Clusters: General, Gamma Rays: Observations, X-Rays: Galaxies: Clusters},
	Month = may,
	Pages = {155-164},
	Title = {{EGRET Upper Limits on the High-Energy Gamma-Ray Emission of Galaxy Clusters}},
	Volume = 588,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/374046}}

@article{roberts05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005Ap%26SS.297...93R},
	Author = {{Roberts}, M.~S.~E. and {Brogan}, C.~L. and {Gaensler}, B.~M. and {Hessels}, J.~W.~T. and {Ng}, C.-Y. and {Romani}, R.~W.},
	Doi = {10.1007/s10509-005-7579-9},
	Eprint = {arXiv:astro-ph/0409104},
	Journal = {\apss},
	Keywords = {PWN, EGRET, PSR J2021+3651, GeV J1809{\minus}2327, RABBIT, gamma-ray, GeV J1809{\amp}minus, 2327},
	Month = jun,
	Pages = {93-100},
	Title = {{Pulsar Wind Nebulae in Egret Error Boxes}},
	Volume = 297,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s10509-005-7579-9}}

@article{roberts93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993A%26A...274..427R},
	Author = {{Roberts}, D.~A. and {Goss}, W.~M. and {Kalberla}, P.~M.~W. and {Herbstmeier}, U. and {Schwarz}, U.~J.},
	Journal = {\aap},
	Month = jul,
	Pages = {427},
	Title = {{High Resolution HI Observations of 3C58}},
	Volume = 274,
	Year = 1993}

@article{romani05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...631..480R},
	Author = {{Romani}, R.~W. and {Ng}, C.-Y. and {Dodson}, R. and {Brisken}, W.},
	Doi = {10.1086/432527},
	Eprint = {arXiv:astro-ph/0506089},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, Stars: Pulsars: Individual: Alphanumeric: PSR B1706-44},
	Month = sep,
	Pages = {480-487},
	Title = {{The Complex Wind Torus and Jets of PSR B1706-44}},
	Volume = 631,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/432527}}

@article{romero99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999A%26A...348..868R},
	Author = {{Romero}, G.~E. and {Benaglia}, P. and {Torres}, D.~F.},
	Eprint = {arXiv:astro-ph/9904355},
	Journal = {\aap},
	Keywords = {GAMMA RAYS: OBSERVATIONS, STARS: EARLY-TYPE, ISM: SUPERNOVA REMNANTS, STARS: PULSARS: GENERAL},
	Month = aug,
	Pages = {868-876},
	Title = {{Unidentified 3EG gamma-ray sources at low galactic latitudes}},
	Volume = 348,
	Year = 1999}

@article{sambruna99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...515..140S},
	Author = {{Sambruna}, R.~M. and {Ghisellini}, G. and {Hooper}, E. and {Kollgaard}, R.~I. and {Pesce}, J.~E. and {Urry}, C.~M.},
	Doi = {10.1086/307005},
	Eprint = {arXiv:astro-ph/9810319},
	Journal = {\apj},
	Keywords = {BL LACERTAE OBJECTS: INDIVIDUAL (1749+096), BL LACERTAE OBJECTS: INDIVIDUAL (2200+420), GALAXIES: ACTIVE, RADIATION MECHANISMS: NONTHERMAL, X-RAYS: GALAXIES},
	Month = apr,
	Pages = {140-152},
	Title = {{ASCA and Contemporaneous Ground-based Observations of the BL Lacertae Objects 1749+096 and 2200+420 (BL Lac)}},
	Volume = 515,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/307005}}

@article{sanders07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.381.1381S},
	Archiveprefix = {arXiv},
	Author = {{Sanders}, J.~S. and {Fabian}, A.~C.},
	Doi = {10.1111/j.1365-2966.2007.12347.x},
	Eprint = {0705.2712},
	Journal = {\mnras},
	Keywords = {galaxies: clusters: individual: Perseus , cooling flows , intergalactic medium , X-rays: galaxies},
	Month = nov,
	Pages = {1381-1399},
	Title = {{A deeper X-ray study of the core of the Perseus galaxy cluster: the power of sound waves and the distribution of metals and cosmic rays}},
	Volume = 381,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2007.12347.x}}

@article{sanders05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.360..133S},
	Author = {{Sanders}, J.~S. and {Fabian}, A.~C. and {Dunn}, R.~J.~H.},
	Doi = {10.1111/j.1365-2966.2005.09016.x},
	Eprint = {arXiv:astro-ph/0503318},
	Journal = {\mnras},
	Month = jun,
	Pages = {133-140},
	Title = {{Non-thermal X-rays, a high-abundance ridge and fossil bubbles in the core of the Perseus cluster of galaxies}},
	Volume = 360,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2005.09016.x}}

@article{sawyer76,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1976STIN...7718983S},
	Author = {{Sawyer}, D.~M. and {Vette}, J.~I.},
	Journal = {NASA STI/Recon Technical Report N},
	Keywords = {COMPUTER PROGRAMS, PERIODIC VARIATIONS, PROTON FLUX DENSITY, SOLAR FLUX, SOLAR PROTONS, TRAPPED PARTICLES, AZUR SATELLITE, DATA SYSTEMS, MAGNETIC FIELDS, OV-3 SATELLITES, SOLAR CYCLES},
	Month = dec,
	Pages = {18983},
	Title = {{AP-8 trapped proton environment for solar maximum and solar minimum}},
	Volume = 77,
	Year = 1976}

@article{schlegel98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...500..525S},
	Author = {{Schlegel}, D.~J. and {Finkbeiner}, D.~P. and {Davis}, M.},
	Doi = {10.1086/305772},
	Eprint = {arXiv:astro-ph/9710327},
	Journal = {\apj},
	Keywords = {COSMOLOGY: DIFFUSE RADIATION, COSMOLOGY: COSMIC MICROWAVE BACKGROUND, ISM: DUST, EXTINCTION, INTERPLANETARY MEDIUM, INFRARED: ISM: CONTINUUM},
	Month = jun,
	Pages = {525},
	Title = {{Maps of Dust Infrared Emission for Use in Estimation of Reddening and Cosmic Microwave Background Radiation Foregrounds}},
	Volume = 500,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/305772}}

@article{schmidt68,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1968ApJ...151..393S},
	Author = {{Schmidt}, M.},
	Doi = {10.1086/149446},
	Journal = {\apj},
	Month = feb,
	Pages = {393},
	Title = {{Space Distribution and Luminosity Functions of Quasi-Stellar Radio Sources}},
	Volume = 151,
	Year = 1968,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/149446}}

@article{shklovskii70,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1970SvA....13..562S},
	Author = {{Shklovskii}, I.~S.},
	Journal = {Soviet Astronomy},
	Month = feb,
	Pages = {562},
	Title = {{Possible Causes of the Secular Increase in Pulsar Periods.}},
	Volume = 13,
	Year = 1970}

@article{sikora94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...421..153S},
	Author = {{Sikora}, M. and {Begelman}, M.~C. and {Rees}, M.~J.},
	Doi = {10.1086/173633},
	Journal = {\apj},
	Keywords = {BLAZARS, ELECTRONS, EMISSION SPECTRA, GALAXIES, GAMMA RAYS, PLASMA JETS, RELATIVISTIC PARTICLES, GAMMA RAY SPECTRA, SPECTRUM ANALYSIS, X RAY SPECTRA, X RAYS},
	Month = jan,
	Pages = {153-162},
	Title = {{Comptonization of diffuse ambient radiation by a relativistic jet: The source of gamma rays from blazars?}},
	Volume = 421,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/173633}}

@article{sikora08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...675...71S},
	Archiveprefix = {arXiv},
	Author = {{Sikora}, M. and {Moderski}, R. and {Madejski}, G.~M.},
	Doi = {10.1086/526419},
	Eprint = {0711.3524},
	Journal = {\apj},
	Keywords = {Galaxies: Jets, Gamma Rays: Theory, Galaxies: Quasars: General, Radiation Mechanisms: Nonthermal, X-Rays: General},
	Month = mar,
	Pages = {71-78},
	Title = {{3C 454.3 Reveals the Structure and Physics of Its ``Blazar Zone''}},
	Volume = 675,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/526419}}

@article{silverman08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...679..118S},
	Archiveprefix = {arXiv},
	Author = {{Silverman}, J.~D. and {Green}, P.~J. and {Barkhouse}, W.~A. and {Kim}, D.-W. and {Kim}, M. and {Wilkes}, B.~J. and {Cameron}, R.~A. and {Hasinger}, G. and {Jannuzi}, B.~T. and {Smith}, M.~G. and {Smith}, P.~S. and {Tananbaum}, H.},
	Doi = {10.1086/529572},
	Eprint = {0710.2461},
	Journal = {\apj},
	Keywords = {Galaxies: Active, Galaxies: Quasars: General, Surveys, X-Rays: Galaxies},
	Month = may,
	Pages = {118-139},
	Title = {{The Luminosity Function of X-Ray-selected Active Galactic Nuclei: Evolution of Supermassive Black Holes at High Redshift}},
	Volume = 679,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/529572}}

@article{se03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...590..109S},
	Author = {{Sowards-Emmerd}, D. and {Romani}, R.~W. and {Michelson}, P.~F.},
	Doi = {10.1086/374981},
	Eprint = {arXiv:astro-ph/0212504},
	Journal = {\apj},
	Keywords = {Galaxies: BL Lacertae Objects: General, Galaxies: Active, Gamma Rays: Observations, Surveys},
	Month = jun,
	Pages = {109-122},
	Title = {{The Gamma-Ray Blazar Content of the Northern Sky}},
	Volume = 590,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/374981}}

@article{sreekumar99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999APh....11..221S},
	Author = {{Sreekumar}, P. and {Bertsch}, D.~L. and {Hartman}, R.~C. and {Nolan}, P.~L. and {Thompson}, D.~J.},
	Doi = {10.1016/S0927-6505(99)00054-7},
	Eprint = {arXiv:astro-ph/9901277},
	Journal = {Astroparticle Physics},
	Month = jun,
	Pages = {221-223},
	Title = {{GeV emission from the nearby radio galaxy Centaurus A}},
	Volume = 11,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0927-6505(99)00054-7}}

@article{sreekumar98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...494..523S},
	Author = {{Sreekumar}, P. and others},
	Doi = {10.1086/305222},
	Eprint = {arXiv:astro-ph/9709257},
	Journal = {\apj},
	Keywords = {COSMOLOGY: DIFFUSE RADIATION, GAMMA RAYS: OBSERVATIONS, SURVEYS},
	Month = feb,
	Pages = {523},
	Title = {{EGRET Observations of the Extragalactic Gamma-Ray Emission}},
	Volume = 494,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/305222}}

@article{starck98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/1998A%26AS..128..397S},
	Author = {{Starck}, J.-L. and {Pierre}, M.},
	Doi = {10.1051/aas:1998150},
	Eprint = {arXiv:astro-ph/9707305},
	Journal = {\aaps},
	Keywords = {X-RAYS: GENERAL, METHODS: DATA ANALYSIS, METHODS: STATISTICAL, TECHNIQUES: IMAGE PROCESSING},
	Month = mar,
	Pages = {397-407},
	Title = {{Structure detection in low intensity X-ray images}},
	Volume = 128,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/aas:1998150}}

@article{stawarz08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...681.1725S},
	Archiveprefix = {arXiv},
	Author = {{Stawarz}, {\L}. and {Petrosian}, V.},
	Doi = {10.1086/588813},
	Eprint = {0803.0989},
	Journal = {\apj},
	Keywords = {Acceleration of Particles, Radiation Mechanisms: Nonthermal},
	Month = jul,
	Pages = {1725-1744},
	Title = {{On the Momentum Diffusion of Radiating Ultrarelativistic Electrons in a Turbulent Magnetic Field}},
	Volume = 681,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/588813}}

@inproceedings{stecker01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001AIPC..587..432S},
	Author = {{Stecker}, F.~W. and {Salamon}, M.~H.},
	Booktitle = {Gamma 2001: Gamma-Ray Astrophysics},
	Doi = {10.1063/1.1419444},
	Editor = {{Ritz}, S. and {Gehrels}, N. and {Shrader}, C.~R.},
	Pages = {432},
	Series = {American Institute of Physics Conference Series},
	Title = {{The Extragalactic Gamma-Ray Background}},
	Volume = 587,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.1419444}}

@article{stecker96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...464..600S},
	Author = {{Stecker}, F.~W. and {Salamon}, M.~H.},
	Doi = {10.1086/177348},
	Eprint = {arXiv:astro-ph/9601120},
	Journal = {\apj},
	Keywords = {GALAXIES: ACTIVE, GAMMA RAYS: THEORY, GALAXIES: QUASARS: GENERAL},
	Month = jun,
	Pages = {600},
	Title = {{The Gamma-Ray Background from Blazars: A New Look}},
	Volume = 464,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/177348}}

@article{stecker93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...410L..71S},
	Author = {{Stecker}, F.~W. and {Salamon}, M.~H. and {Malkan}, M.~A.},
	Doi = {10.1086/186882},
	Journal = {\apjl},
	Keywords = {BACKGROUND RADIATION, BLAZARS, DIFFUSE RADIATION, ENERGETIC PARTICLES, GALACTIC COSMIC RAYS, GAMMA RAY ASTRONOMY, ACTIVE GALAXIES, QUASARS},
	Month = jun,
	Pages = {L71-L74},
	Title = {{The high-energy diffuse cosmic gamma-ray background radiation from blazars}},
	Volume = 410,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/186882}}

@inproceedings{strom00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ASPC..202..509S},
	Author = {{Strom}, R.~G. and {Stappers}, B.~W.},
	Booktitle = {IAU Colloq. 177: Pulsar Astronomy - 2000 and Beyond},
	Editor = {{Kramer}, M. and {Wex}, N. and {Wielebinski}, R.},
	Pages = {509},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{Supernova Remnant CTB 80 and PSR 1951+32}},
	Volume = 202,
	Year = 2000}

@article{strong07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007Ap%26SS.309...35S},
	Author = {{Strong}, A.~W.},
	Doi = {10.1007/s10509-007-9480-1},
	Eprint = {arXiv:astro-ph/0609359},
	Journal = {\apss},
	Keywords = {Gamma rays, Diffuse emission, Gamma-ray sources},
	Month = jun,
	Pages = {35-41},
	Title = {{Source population synthesis and the Galactic diffuse gamma-ray emission}},
	Volume = 309,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s10509-007-9480-1}}

@article{strong04b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...613..962S},
	Author = {{Strong}, A.~W. and {Moskalenko}, I.~V. and {Reimer}, O.},
	Doi = {10.1086/423193},
	Eprint = {arXiv:astro-ph/0406254},
	Journal = {\apj},
	Keywords = {ISM: Cosmic Rays, Diffusion, Galaxy: General, Gamma Rays: Observations, Gamma Rays: Theory, ISM: General},
	Month = oct,
	Pages = {962-976},
	Title = {{Diffuse Galactic Continuum Gamma Rays: A Model Compatible with EGRET Data and Cosmic-Ray Measurements}},
	Volume = 613,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/423193}}

@article{strong04a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004A%26A...422L..47S},
	Author = {{Strong}, A.~W. and {Moskalenko}, I.~V. and {Reimer}, O. and {Digel}, S. and {Diehl}, R.},
	Doi = {10.1051/0004-6361:20040172},
	Eprint = {arXiv:astro-ph/0405275},
	Journal = {\aap},
	Keywords = {gamma rays, galactic structure, interstellar medium, cosmic rays, supernova remnants, pulsars},
	Month = jul,
	Pages = {L47-L50},
	Title = {{The distribution of cosmic-ray sources in the Galaxy, {$\gamma$}-rays and the gradient in the CO-to-H_{2} relation}},
	Volume = 422,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20040172}}

@article{strong83,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1983ApJ...274..549S},
	Author = {{Strong}, A.~W. and {Bignami}, G.~F.},
	Doi = {10.1086/161469},
	Journal = {\apj},
	Keywords = {GALACTIC NUCLEI, GALACTIC RADIATION, GAMMA RAY ASTRONOMY, INFRARED ASTRONOMY, X RAY SOURCES, ASTRONOMICAL MODELS, GALACTIC CLUSTERS, INTERGALACTIC MEDIA, SYNCHROTRON RADIATION},
	Month = nov,
	Pages = {549-557},
	Title = {{Gamma-ray observations toward NGC 1275 and the origin of the emission in the infrared, X-rays, and gamma-rays}},
	Volume = 274,
	Year = 1983,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/161469}}

@article{sutherland92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992MNRAS.259..413S},
	Author = {{Sutherland}, W. and {Saunders}, W.},
	Journal = {\mnras},
	Keywords = {LIKELIHOOD RATIO, RADIO ASTRONOMY, RADIO GALAXIES, RADIO SOURCES (ASTRONOMY), IDENTIFYING, SKY SURVEYS (ASTRONOMY)},
	Month = dec,
	Pages = {413-420},
	Title = {{On the likelihood ratio for source identification}},
	Volume = 259,
	Year = 1992}

@article{swain98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...507L..29S},
	Author = {{Swain}, M.~R. and {Bridle}, A.~H. and {Baum}, S.~A.},
	Doi = {10.1086/311663},
	Journal = {\apjl},
	Keywords = {GALAXIES: JETS, MAGNETIC FIELDS, POLARIZATION, RADIO CONTINUUM: GALAXIES},
	Month = nov,
	Pages = {L29-L33},
	Title = {{Internal Structure of the Jets in 3C 353}},
	Volume = 507,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/311663}}

@article{tanihata00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...543..124T},
	Author = {{Tanihata}, C. and {Takahashi}, T. and {Kataoka}, J. and {Madejski}, G.~M. and {Inoue}, S. and {Kubo}, H. and {Makino}, F. and {Mattox}, J.~R. and {Kawai}, N.},
	Doi = {10.1086/317086},
	Eprint = {arXiv:astro-ph/0006195},
	Journal = {\apj},
	Keywords = {Galaxies: BL Lacertae Objects: Individual: Name: BL Lacertae, Galaxies: Active, Radiation Mechanisms: Nonthermal, X-Rays: Galaxies},
	Month = nov,
	Pages = {124-130},
	Title = {{Rapid Synchrotron Flares from BL Lacertae Detected by ASCA and RXTE}},
	Volume = 543,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/317086}}

@article{tavani08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008NIMPA.588...52T},
	Archiveprefix = {arXiv},
	Author = {{Tavani}, M. and {Barbiellini}, G. and {Argan}, A. and {Bulgarelli}, A. and {Caraveo}, P. and {Chen}, A. and {Cocco}, V. and {Costa}, E. and {de Paris}, G. and {Del Monte}, E. and {di Cocco}, G. and {Donnarumma}, I. and {Feroci}, M. and {Fiorini}, M. and {Froysland}, T. and {Fuschino}, F. and {Galli}, M. and {Gianotti}, F. and {Giuliani}, A. and {Evangelista}, Y. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Lipari}, P. and {Longo}, F. and {Marisaldi}, M. and {Mastropietro}, M. and {Mauri}, F. and {Mereghetti}, S. and {Morelli}, E. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Perotti}, F. and {Picozza}, P. and {Pontoni}, C. and {Porrovecchio}, G. and {Prest}, M. and {Pucella}, G. and {Rapisarda}, M. and {Rossi}, E. and {Rubini}, A. and {Soffitta}, P. and {Trifoglio}, M. and {Trois}, A. and {Vallazza}, E. and {Vercellone}, S. and {Zambra}, A. and {Zanello}, D. and {Giommi}, P. and {Antonelli}, A. and {Pittori}, C.},
	Doi = {10.1016/j.nima.2008.01.023},
	Eprint = {0807.4254},
	Journal = {Nuclear Instruments and Methods in Physics Research A},
	Month = apr,
	Pages = {52-62},
	Title = {{The AGILE space mission}},
	Volume = 588,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nima.2008.01.023}}

@article{taylor06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.368.1500T},
	Author = {{Taylor}, G.~B. and {Gugliucci}, N.~E. and {Fabian}, A.~C. and {Sanders}, J.~S. and {Gentile}, G. and {Allen}, S.~W.},
	Doi = {10.1111/j.1365-2966.2006.10244.x},
	Eprint = {arXiv:astro-ph/0602622},
	Journal = {\mnras},
	Month = jun,
	Pages = {1500-1506},
	Title = {{Magnetic fields in the centre of the Perseus cluster}},
	Volume = 368,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2006.10244.x}}

@article{taylor96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...457L..69T},
	Author = {{Taylor}, G.~B. and {Vermeulen}, R.~C.},
	Doi = {10.1086/309898},
	Journal = {\apjl},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: INDIVIDUAL NGC NUMBER: NGC 1275, GALAXIES: JETS, RADIO CONTINUUM: GALAXIES, GALAXIES: ISM, GALAXIES: NUCLEI},
	Month = feb,
	Pages = {L69},
	Title = {{The Parsec-Scale Structure of NGC 1275 at 1.3 GHz}},
	Volume = 457,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/309898}}

@article{taylor93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...411..674T},
	Author = {{Taylor}, J.~H. and {Cordes}, J.~M.},
	Doi = {10.1086/172870},
	Journal = {\apj},
	Keywords = {ASTROMETRY, ELECTRON DENSITY (CONCENTRATION), FREE ELECTRONS, GALACTIC STRUCTURE, H II REGIONS, PULSARS, ASTRONOMICAL MODELS, EXTRAGALACTIC RADIO SOURCES, INTERSTELLAR MATTER, MILKY WAY GALAXY},
	Month = jul,
	Pages = {674-684},
	Title = {{Pulsar distances and the galactic distribution of free electrons}},
	Volume = 411,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/172870}}

@article{taylor92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992RSPTA.341..117T},
	Author = {{Taylor}, J.~H.},
	Journal = {Royal Society of London Philosophical Transactions Series A},
	Month = oct,
	Pages = {117-134},
	Title = {{Pulsar Timing and Relativistic Gravity}},
	Volume = 341,
	Year = 1992}

@article{terasranta04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004A%26A...427..769T},
	Author = {{Ter{\"a}sranta}, H. and {Achren}, J. and {Hanski}, M. and {Heikkil{\"a}}, J. and {Holopainen}, J. and {Joutsamo}, O. and {Juhola}, M. and {Karlamaa}, K. and {Katajainen}, S. and {Kein{\"a}nen}, P. and {Koivisto}, P. and {Koskimies}, M. and {K{\"o}n{\"o}nen}, P. and {Lainela}, M. and {L{\"a}htenm{\"a}ki}, A. and {M{\"a}kinen}, K. and {Niemel{\"a}}, T. and {Nurmi}, P. and {Pursimo}, T. and {Rekola}, R. and {Savolainen}, T. and {Tornikoski}, M. and {Torppa}, J. and {Valtonen}, T. and {Varjonen}, N. and {Vilenius}, E. and {Virtanen}, J. and {Wiren}, S.},
	Doi = {10.1051/0004-6361:20041289},
	Journal = {\aap},
	Keywords = {galaxies: active, radio continuum: galaxies, quasars: general, astronomical data bases: miscellaneous},
	Month = nov,
	Pages = {769-771},
	Title = {{Twenty years monitoring of extragalactic sources at 22, 37 and 87 GHz}},
	Volume = 427,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20041289}}

@article{Nancay05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...430..373T},
	Author = {{Theureau}, G. and {Coudreau}, N. and {Hallet}, N. and {Hanski}, M. and {Alsac}, L. and {Bottinelli}, L. and {Gouguenheim}, L. and {Martin}, J.-M. and {Paturel}, G.},
	Doi = {10.1051/0004-6361:20047152},
	Journal = {\aap},
	Keywords = {astronomical data bases: miscellaneous, surveys, galaxies: kinematics and dynamics, radio lines: galaxies},
	Month = jan,
	Pages = {373-383},
	Title = {{Kinematics of the local universe . XII. 21-cm line measurements of 586 galaxies with the new Nan{\c c}ay receiver}},
	Volume = 430,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20047152}}

@inproceedings{Thompson+04b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ASSL..304..149T},
	Author = {{Thompson}, D.~J.},
	Booktitle = {Cosmic Gamma-Ray Sources},
	Date-Modified = {2012-02-23 07:00:35 +0000},
	Editor = {{Cheng}, K.~S. and {Romero}, G.~E.},
	Month = oct,
	Pages = {149},
	Series = {Astrophysics and Space Science Library},
	Title = {{Gamma ray pulsars}},
	Volume = 304,
	Year = 2004}

@article{thompson94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...436..229T},
	Author = {{Thompson}, D.~J. and others},
	Doi = {10.1086/174895},
	Journal = {\apj},
	Keywords = {EMISSION SPECTRA, GAMMA RAY OBSERVATORY, PULSARS, SKY SURVEYS (ASTRONOMY), GAMMA RAY TELESCOPES, GAMMA RAYS, SPECTROMETERS, STATISTICAL DISTRIBUTIONS, STELLAR MODELS},
	Month = nov,
	Pages = {229-238},
	Title = {{EGRET high-energy gamma-ray pulsar studies. 1: Young spin-powered pulsars}},
	Volume = 436,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/174895}}

@article{thompson93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJS...86..629T},
	Author = {{Thompson}, D.~J. and and others},
	Doi = {10.1086/191793},
	Journal = {\apjs},
	Keywords = {CALIBRATING, GAMMA RAY OBSERVATORY, GAMMA RAY TELESCOPES, COSMIC RAYS, ELECTRON BEAMS, ENERGY SPECTRA, LINEAR ACCELERATORS, MUONS},
	Month = jun,
	Pages = {629-656},
	Title = {{Calibration of the Energetic Gamma-Ray Experiment Telescope (EGRET) for the Compton Gamma-Ray Observatory}},
	Volume = 86,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/191793}}

@article{thompson81,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1981JGR....86.1265T},
	Author = {{Thompson}, D.~J. and {Simpson}, G.~A. and {\"Ozel}, M.~E.},
	Doi = {10.1029/JA086iA03p01265},
	Journal = {\jgr},
	Keywords = {EARTH ALBEDO, EARTH ATMOSPHERE, GAMMA RAYS, SAS-2, TERRESTRIAL RADIATION, COSMIC RAYS, ENERGY SPECTRA, GAMMA RAY TELESCOPES, GEOMAGNETISM, HORIZON, INCIDENT RADIATION},
	Month = mar,
	Pages = {1265-1270},
	Title = {{SAS 2 observations of the earth albedo gamma radiation above 35 MeV}},
	Volume = 86,
	Year = 1981,
	Bdsk-Url-1 = {http://dx.doi.org/10.1029/JA086iA03p01265}}

@article{thompson75,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1975ApJ...200L..79T},
	Author = {{Thompson}, D.~J. and {Fichtel}, C.~E. and {Kniffen}, D.~A. and {Ogelman}, H.~B.},
	Doi = {10.1086/181902},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS, PULSARS, PULSED RADIATION, RADIO SOURCES (ASTRONOMY), SATELLITE OBSERVATION, CRAB NEBULA, ENERGY SPECTRA, RADIO EMISSION, SAS-2, SPACEBORNE ASTRONOMY, STELLAR LUMINOSITY},
	Month = sep,
	Pages = {L79-L82},
	Title = {{SAS-2 high-energy gamma-ray observations of the VELA pulsar}},
	Volume = 200,
	Year = 1975,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/181902}}

@article{torres03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003PhR...382..303T},
	Author = {{Torres}, D.~F. and {Romero}, G.~E. and {Dame}, T.~M. and {Combi}, J.~A. and {Butt}, Y.~M.},
	Doi = {10.1016/S0370-1573(03)00201-1},
	Eprint = {arXiv:astro-ph/0209565},
	Journal = {\physrep},
	Month = aug,
	Pages = {303-380},
	Title = {{Supernova remnants and {$\gamma$}-ray sources}},
	Volume = 382,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-1573(03)00201-1}}

@article{toscano99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...523L.171T},
	Author = {{Toscano}, M. and {Britton}, M.~C. and {Manchester}, R.~N. and {Bailes}, M. and {Sandhu}, J.~S. and {Kulkarni}, S.~R. and {Anderson}, S.~B.},
	Doi = {10.1086/312276},
	Eprint = {arXiv:astro-ph/9906372},
	Journal = {\apjl},
	Keywords = {ISM: GENERAL, STARS: PULSARS: GENERAL, STARS: PULSARS: INDIVIDUAL: ALPHANUMERIC: PSR J1744-1134},
	Month = oct,
	Pages = {L171-L175},
	Title = {{Parallax of PSR J1744-1134 and the Local Interstellar Medium}},
	Volume = 523,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/312276}}

@article{totani04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004PhRvL..92s1301T},
	Author = {{Totani}, T.},
	Doi = {10.1103/PhysRevLett.92.191301},
	Eprint = {arXiv:astro-ph/0401140},
	Journal = {Physical Review Letters},
	Month = may,
	Number = 19,
	Pages = {191301},
	Title = {{Solving the Cooling Flow Problem of Galaxy Clusters by Dark Matter Neutralino Annihilation}},
	Volume = 92,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.92.191301}}

@article{totani00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...545..572T},
	Author = {{Totani}, T. and {Kitayama}, T.},
	Doi = {10.1086/317872},
	Eprint = {arXiv:astro-ph/0006176},
	Journal = {\apj},
	Keywords = {Cosmology: Theory, Cosmology: Diffuse Radiation, Galaxies: Clusters: General, Gamma Rays: Theory, Cosmology: Large-Scale Structure of Universe},
	Month = dec,
	Pages = {572-577},
	Title = {{Forming Clusters of Galaxies as the Origin of Unidentified GEV Gamma-Ray Sources}},
	Volume = 545,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/317872}}

@article{trimble73,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1973PASP...85..579T},
	Author = {{Trimble}, V.},
	Doi = {10.1086/129507},
	Journal = {\pasp},
	Month = oct,
	Pages = {579},
	Title = {{The Distance to the Crab Nebula and NP 0532}},
	Volume = 85,
	Year = 1973,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/129507}}

@article{uchida92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992AJ....104.1533U},
	Author = {{Uchida}, K. and {Morris}, M. and {Yusef-Zadeh}, F.},
	Doi = {10.1086/116337},
	Journal = {\aj},
	Keywords = {ABSORPTION SPECTRA, GALACTIC NUCLEI, H I REGIONS, MILKY WAY GALAXY, RADIO SOURCES (ASTRONOMY), SHELLS (STRUCTURAL FORMS), LINE SPECTRA, MOLECULAR GASES, VERY LARGE ARRAY (VLA)},
	Month = oct,
	Pages = {1533-1538},
	Title = {{An H I absorption line study of the nonthermal shell near the Galactic center, G359.1-0.5 and several nearby unusual radio features}},
	Volume = 104,
	Year = 1992,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/116337}}

@article{ueda03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...598..886U},
	Author = {{Ueda}, Y. and {Akiyama}, M. and {Ohta}, K. and {Miyaji}, T.},
	Doi = {10.1086/378940},
	Eprint = {arXiv:astro-ph/0308140},
	Journal = {\apj},
	Keywords = {Cosmology: Diffuse Radiation, Galaxies: Active, Galaxies: Quasars: General, Surveys, X-Rays: Diffuse Background},
	Month = dec,
	Pages = {886-908},
	Title = {{Cosmological Evolution of the Hard X-Ray Active Galactic Nucleus Luminosity Function and the Origin of the Hard X-Ray Background}},
	Volume = 598,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/378940}}

@article{urry95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995PASP..107..803U},
	Author = {{Urry}, C.~M. and {Padovani}, P.},
	Doi = {10.1086/133630},
	Eprint = {arXiv:astro-ph/9506063},
	Journal = {\pasp},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: FUNDAMENTAL PARAMETERS},
	Month = sep,
	Pages = {803},
	Title = {{Unified Schemes for Radio-Loud Active Galactic Nuclei}},
	Volume = 107,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/133630}}

@article{vanEtten08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...680.1417V},
	Archiveprefix = {arXiv},
	Author = {{Van Etten}, A. and {Romani}, R.~W. and {Ng}, C.-Y.},
	Doi = {10.1086/587865},
	Eprint = {0802.3707},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, Stars: Pulsars: Individual: Alphanumeric: PSR J2021+3651, Stars: Neutron},
	Month = jun,
	Pages = {1417-1425},
	Title = {{Rings and Jets around PSR J2021+3651: The ``Dragonfly Nebula''}},
	Volume = 680,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/587865}}

@article{venters07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...666..128V},
	Archiveprefix = {arXiv},
	Author = {{Venters}, T.~M. and {Pavlidou}, V.},
	Doi = {10.1086/519487},
	Eprint = {0704.2417},
	Journal = {\apj},
	Keywords = {Galaxies: Active, Gamma Rays: Observations, Gamma Rays: Theory},
	Month = sep,
	Pages = {128-138},
	Title = {{The Spectral Index Distribution of EGRET Blazars: Prospects for GLAST}},
	Volume = 666,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/519487}}

@article{vercellone09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...690.1018V},
	Archiveprefix = {arXiv},
	Author = {{Vercellone}, S. and {Chen}, A.~W. and {Vittorini}, V. and {Giuliani}, A. and {D'Ammando}, F. and {Tavani}, M. and {Donnarumma}, I. and {Pucella}, G. and {Raiteri}, C.~M. and {Villata}, M. and {Chen}, W.~P. and {Tosti}, G. and {Impiombato}, D. and {Romano}, P. and {Belfiore}, A. and {DeLuca}, A. and {Novara}, G. and {Senziani}, F. and {Bazzano}, A. and {Fiocchi}, M.~T. and {Ubertini}, P. and {Ferrari}, A. and {Argan}, A. and {Barbiellini}, G. and {Boffelli}, F. and {Bulgarelli}, A. and {Caraveo}, P. and {Cattaneo}, P.~W. and {Cocco}, V. and {Costa}, E. and {DelMonte}, E. and {DeParis}, G. and {Di Cocco}, G. and {Evangelista}, Y. and {Feroci}, M. and {Fiorini}, M. and {Fornari}, F. and {Froysland}, T. and {Fuschino}, F. and {Galli}, M. and {Gianotti}, F. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Lipari}, P. and {Longo}, F. and {Marisaldi}, M. and {Mereghetti}, S. and {Morselli}, A. and {Pellizzoni}, A. and {Pacciani}, L. and {Perotti}, F. and {Picozza}, P. and {Prest}, M. and { Rapisarda}, M. and {Rappoldi}, A. and {Soffitta}, P. and {Trifoglio}, M. and {Trois}, A. and {Vallazza}, E. and {Zambra}, A. and {Zanello}, D. and {Pittori}, C. and {Verrecchia}, F. and {Santolamazza}, P. and {Preger}, B. and {Gasparrini}, D. and {Cutini}, S. and {Giommi}, P. and {Colafrancesco}, S. and {Salotti}, L.},
	Doi = {10.1088/0004-637X/690/1/1018},
	Eprint = {0809.1737},
	Journal = {\apj},
	Keywords = {galaxies: active, galaxies: jets, quasars: general, quasars: individual: 3C 454.3, radiation mechanisms: non-thermal},
	Month = jan,
	Pages = {1018-1030},
	Title = {{Multiwavelength Observations of 3c 454.3. I. The Agile 2007 November Campaign on the ''crazy Diamond''}},
	Volume = 690,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/690/1/1018}}

@article{vercellone04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.353..890V},
	Author = {{Vercellone}, S. and {Soldi}, S. and {Chen}, A.~W. and {Tavani}, M.},
	Doi = {10.1111/j.1365-2966.2004.08119.x},
	Eprint = {arXiv:astro-ph/0411389},
	Journal = {\mnras},
	Keywords = {galaxies: active, BL Lacertae objects: general, galaxies: nuclei, quasars: general, gamma-rays: theory},
	Month = sep,
	Pages = {890-902},
	Title = {{On the duty-cycle of {$\gamma$}-ray blazars}},
	Volume = 353,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2004.08119.x}}

@article{vermeulenb94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...430L..41V},
	Author = {{Vermeulen}, R.~C. and {Readhead}, A.~C.~S. and {Backer}, D.~C.},
	Doi = {10.1086/187433},
	Journal = {\apjl},
	Keywords = {ACTIVE GALACTIC NUCLEI, COUNTERFLOW, RADIO JETS (ASTRONOMY), VERY LONG BASE INTERFEROMETRY, ELECTROMAGNETIC ABSORPTION, GALACTIC EVOLUTION, RADIO GALAXIES},
	Month = jul,
	Pages = {L41-L44},
	Title = {{Discovery of a nuclear counterjet in NGC 1275: A new way to probe the parsec-scale environment}},
	Volume = 430,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/187433}}

@article{villata06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...453..817V},
	Author = {{Villata}, M. and {Raiteri}, C.~M. and {Balonek}, T.~J. and {Aller}, M.~F. and {Jorstad}, S.~G. and {Kurtanidze}, O.~M. and {Nicastro}, F. and {Nilsson}, K. and {Aller}, H.~D. and {Arai}, A. and {Arkharov}, A. and {Bach}, U. and {Ben{\'{\i}}tez}, E. and {Berdyugin}, A. and {Buemi}, C.~S. and {B{\"o}ttcher}, M. and {Carosati}, D. and {Casas}, R. and {Caulet}, A. and {Chen}, W.~P. and {Chiang}, P.-S. and {Chou}, Y. and {Ciprini}, S. and {Coloma}, J.~M. and {di Rico}, G. and {D{\'{\i}}az}, C. and {Efimova}, N.~V. and {Forsyth}, C. and {Frasca}, A. and {Fuhrmann}, L. and {Gadway}, B. and {Gupta}, S. and {Hagen-Thorn}, V.~A. and {Harvey}, J. and {Heidt}, J. and {Hernandez-Toledo}, H. and {Hroch}, F. and {Hu}, C.-P. and {Hudec}, R. and {Ibrahimov}, M.~A. and {Imada}, A. and {Kamata}, M. and {Kato}, T. and {Katsuura}, M. and {Konstantinova}, T. and {Kopatskaya}, E. and {Kotaka}, D. and {Kovalev}, Y.~Y. and {Kovalev}, Y.~A. and {Krichbaum}, T.~P. and {Kubota}, K. and {Kurosaki}, M. and {Lanteri}, L. and { Larionov}, V.~M. and {Larionova}, L. and {Laurikainen}, E. and {Lee}, C.-U. and {Leto}, P. and {L{\"a}hteenm{\"a}ki}, A. and {L{\'o}pez-Cruz}, O. and {Marilli}, E. and {Marscher}, A.~P. and {McHardy}, I.~M. and {Mondal}, S. and {Mullan}, B. and {Napoleone}, N. and {Nikolashvili}, M.~G. and {Ohlert}, J.~M. and {Postnikov}, S. and {Pursimo}, T. and {Ragni}, M. and {Ros}, J.~A. and {Sadakane}, K. and {Sadun}, A.~C. and {Savolainen}, T. and {Sergeeva}, E.~A. and {Sigua}, L.~A. and {Sillanp{\"a}{\"a}}, A. and {\_iem\_v02tova}, L. and {Sumitomo}, N. and {Takalo}, L.~O. and {Ter{\"a}sranta}, H. and {Tornikoski}, M. and {Trigilio}, C. and {Umana}, G. and {Volvach}, A. and {Voss}, B. and {Wortel}, S.},
	Doi = {10.1051/0004-6361:20064817},
	Eprint = {arXiv:astro-ph/0603386},
	Journal = {\aap},
	Keywords = {galaxies: active, galaxies: quasars: general, galaxies: quasars: individual: <ASTROBJ>3C 454.3</ASTROBJ>, galaxies: jets},
	Month = jul,
	Pages = {817-822},
	Title = {{The unprecedented optical outburst of the quasar <ASTROBJ>3C 454.3</ASTROBJ>. The WEBT campaign of 2004-2005}},
	Volume = 453,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20064817}}

@article{Westerbrok02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2002A%26A...385..733V},
	Author = {{Vo{\^u}te}, J.~L.~L. and {Kouwenhoven}, M.~L.~A. and {van Haren}, P.~C. and {Langerak}, J.~J. and {Stappers}, B.~W. and {Driesens}, D. and {Ramachandran}, R. and {Beijaard}, T.~D.},
	Doi = {10.1051/0004-6361:20020123},
	Journal = {\aap},
	Keywords = {INSTRUMENTATION: DETECTORS, INSTRUMENTATION: MISCELLANEOUS, PULSARS: GENERAL},
	Month = apr,
	Pages = {733-742},
	Title = {{PuMa, a digital Pulsar Machine}},
	Volume = 385,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20020123}}

@article{wilks1938,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1986MNRAS.223..279W},
	Author = {{Wilks}, S.~S.},
	Journal = {Ann. Math. Stat.},
	Month = nov,
	Pages = {60},
	Title = {{No title}},
	Volume = 9,
	Year = 1938}

@article{wolstencroft1986,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1986MNRAS.223..279W},
	Author = {{Wolstencroft}, R.~D. and {Savage}, A. and {Clowes}, R.~G. and {MacGillivray}, H.~T. and {Leggett}, S.~K. and {Kalafi}, M.},
	Journal = {\mnras},
	Month = nov,
	Pages = {279},
	Title = {{The Identification of IRAS Point Sources - Part One - a 304-DEGREE Field Centred on the South Galactic Pole}},
	Volume = 223,
	Year = 1986}

@article{vonmontigny95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...440..525V},
	Author = {{von Montigny}, C. and {Bertsch}, D.~L. and {Chiang}, J. and {Dingus}, B.~L. and {Esposito}, J.~A. and {Fichtel}, C.~E. and {Fierro}, J.~M. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Kanbach}, G. and {Kniffen}, D.~A. and {Lin}, Y.~C. and {Mattox}, J.~R. and {Mayer-Hasselwander}, H.~A. and {Michelson}, P.~F. and {Nolan}, P.~L. and {Radecke}, H.~D. and {Schneid}, E. and {Sreekumar}, P. and {Thompson}, D.~J. and {Willis}, T.},
	Doi = {10.1086/175294},
	Journal = {\apj},
	Keywords = {GALAXIES: BL LACERTAE OBJECTS: GENERAL, GALAXIES: ACTIVE, GAMMA RAYS: OBSERVATIONS, GALAXIES: QUASARS: GENERAL},
	Month = feb,
	Pages = {525},
	Title = {{High-Energy Gamma-Ray Emission from Active Galaxies: EGRET Observations and Their Implications}},
	Volume = 440,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/175294}}

@article{walker03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...589..810W},
	Author = {{Walker}, M. and {Mori}, M. and {Ohishi}, M.},
	Doi = {10.1086/374691},
	Eprint = {arXiv:astro-ph/0212572},
	Journal = {\apj},
	Keywords = {ISM: Cosmic Rays, Cosmology: Dark Matter, Galaxies: Halos, Gamma Rays: Observations, ISM: Clouds},
	Month = jun,
	Pages = {810-817},
	Title = {{Dense Gas Clouds and the Unidentified EGRET Sources}},
	Volume = 589,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/374691}}

@article{walker00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...530..233W},
	Author = {{Walker}, R.~C. and {Dhawan}, V. and {Romney}, J.~D. and {Kellermann}, K.~I. and {Vermeulen}, R.~C.},
	Doi = {10.1086/308372},
	Eprint = {arXiv:astro-ph/9909365},
	Journal = {\apj},
	Keywords = {GALAXIES: ACTIVE, GALAXIES: INDIVIDUAL (NGC 1275), GALAXIES: JETS, RADIO CONTINUUM: GALAXIES},
	Month = feb,
	Pages = {233-244},
	Title = {{VLBA Absorption Imaging of Ionized Gas Associated with the Accretion Disk in NGC 1275}},
	Volume = 530,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/308372}}

@article{walker94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...430L..45W},
	Author = {{Walker}, R.~C. and {Romney}, J.~D. and {Benson}, J.~M.},
	Doi = {10.1086/187434},
	Journal = {\apjl},
	Keywords = {ACTIVE GALACTIC NUCLEI, COUNTERFLOW, RADIO JETS (ASTRONOMY), VERY LONG BASE INTERFEROMETRY, ACCRETION DISKS, RELATIVISTIC PLASMAS, VERY LONG BASELINE ARRAY (VLBA)},
	Month = jul,
	Pages = {L45-L48},
	Title = {{Detection of a VLBI counterjet in NGC 1275: A possible probe of the parsec-scale accretion region}},
	Volume = 430,
	Year = 1994,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/187434}}

@article{wall05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...434..133W},
	Author = {{Wall}, J.~V. and {Jackson}, C.~A. and {Shaver}, P.~A. and {Hook}, I.~M. and {Kellermann}, K.~I.},
	Doi = {10.1051/0004-6361:20041786},
	Eprint = {arXiv:astro-ph/0408122},
	Journal = {\aap},
	Keywords = {radio continuum: galaxies, galaxies: active, galaxies: evolution, galaxies: quasars: general, galaxies: BL Lac objects: general, cosmology: observations},
	Month = apr,
	Pages = {133-148},
	Title = {{The Parkes quarter-Jansky flat-spectrum sample. III. Space density and evolution of QSOs}},
	Volume = 434,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20041786}}

@article{watters09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...695.1289W},
	Archiveprefix = {arXiv},
	Author = {{Watters}, K.~P. and {Romani}, R.~W. and {Weltevrede}, P. and {Johnston}, S.},
	Doi = {10.1088/0004-637X/695/2/1289},
	Eprint = {0812.3931},
	Journal = {\apj},
	Keywords = {gamma rays: theory, pulsars: general, stars: neutron},
	Month = apr,
	Pages = {1289-1301},
	Title = {{An Atlas for Interpreting {$\gamma$}-Ray Pulsar Light Curves}},
	Volume = 695,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/695/2/1289}}

@article{waxman99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999PhRvD..59b3002W},
	Author = {{Waxman}, E. and {Bahcall}, J.},
	Doi = {10.1103/PhysRevD.59.023002},
	Eprint = {arXiv:hep-ph/9807282},
	Journal = {\prd},
	Month = jan,
	Number = 2,
	Pages = {023002},
	Title = {{High energy neutrinos from astrophysical sources: An upper bound}},
	Volume = 59,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.59.023002}}

@article{weltevrede09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.395.2117W},
	Archiveprefix = {arXiv},
	Author = {{Weltevrede}, P. and {Wright}, G.},
	Doi = {10.1111/j.1365-2966.2009.14643.x},
	Eprint = {0902.2824},
	Journal = {\mnras},
	Keywords = {plasmas , MHD , polarization , radiation mechanisms: non-thermal , pulsars: general , pulsars: individual: B1055-52},
	Month = jun,
	Pages = {2117-2126},
	Title = {{Mapping the magnetosphere of PSR B1055-52}},
	Volume = 395,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2009.14643.x}}

@article{Weltevrede10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...708.1426W},
	Archiveprefix = {arXiv},
	Author = {{Weltevrede}, P. and others},
	Doi = {10.1088/0004-637X/708/2/1426},
	Eprint = {0911.3063},
	Journal = {\apj},
	Keywords = {pulsars: individual: PSRs J0631+1036 J0659+1414 J0742-2822 J1420-6048 J1509-5850 J1718-3825},
	Month = jan,
	Pages = {1426-1441},
	Title = {{Gamma-ray and Radio Properties of Six Pulsars Detected by the Fermi Large Area Telescope}},
	Volume = 708,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/708/2/1426}}

@article{yadigaroglu97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...476..347Y},
	Author = {{Yadigaroglu}, I.-A. and {Romani}, R.~W.},
	Doi = {10.1086/303601},
	Eprint = {arXiv:astro-ph/9610210},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: OBSERVATIONS, ISM: H II REGIONS, GALAXY: OPEN CLUSTERS AND ASSOCIATIONS: GENERAL, STARS: PULSARS: GENERAL, STARS: EARLY-TYPE, STARS: SUPERNOVAE: GENERAL},
	Month = feb,
	Pages = {347},
	Title = {{Gamma-Ray Pulsars and Massive Stars in the Solar Neighborhood}},
	Volume = 476,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/303601}}

@article{zdziarski93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...409L..33Z},
	Author = {{Zdziarski}, A.~A. and {Krolik}, J.~H.},
	Doi = {10.1086/186853},
	Journal = {\apjl},
	Keywords = {BL LACERTAE OBJECTS, COMPTON EFFECT, ELECTRON SCATTERING, EXTRAGALACTIC RADIO SOURCES, GAMMA RAYS, POWER SPECTRA, BLAZARS, RELATIVISTIC ELECTRON BEAMS, X RAY SPECTRA},
	Month = jun,
	Pages = {L33-L36},
	Title = {{Compton scattering and the gamma-ray power-law spectrum in Markarian 421}},
	Volume = 409,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/186853}}

@article{zepka96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...456..305Z},
	Author = {{Zepka}, A. and {Cordes}, J.~M. and {Wasserman}, I. and {Lundgren}, S.~C.},
	Doi = {10.1086/176651},
	Journal = {\apj},
	Keywords = {RADIO CONTINUUM: STARS, STARS: PULSARS: INDIVIDUAL ALPHANUMERIC: PSR J0631+10, STARS: PULSARS: INDIVIDUAL ALPHANUMERIC: PSR J1843+20, STARS: PULSARS: INDIVIDUAL ALPHANUMERIC: PSR J1908+04, X-RAYS: STARS},
	Month = jan,
	Pages = {305},
	Title = {{Discovery of Three Radio Pulsars from an X-Ray--selected Sample}},
	Volume = 456,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/176651}}

@article{ziegler08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...680..620Z},
	Author = {{Ziegler}, M. and {Baughman}, B.~M. and {Johnson}, R.~P. and {Atwood}, W.~B.},
	Doi = {10.1086/587024},
	Journal = {\apj},
	Keywords = {Gamma Rays: Observations, Methods: Data Analysis, Stars: Pulsars: General},
	Month = jun,
	Pages = {620-626},
	Title = {{A Search for Radio-Quiet Gamma-Ray Pulsars in EGRET Data Using a Time-Differencing Technique}},
	Volume = 680,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/587024}}

@article{zhang05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...444..767Z},
	Author = {{Zhang}, S. and {Collmar}, W. and {Sch{\"o}nfelder}, V.},
	Doi = {10.1051/0004-6361:20053592},
	Eprint = {arXiv:astro-ph/0508280},
	Journal = {\aap},
	Keywords = {{\amp}gamma, rays: observations, galaxies: active, galaxies: quasars: individual: 3C 454.3, CTA 102},
	Month = dec,
	Pages = {767-775},
	Title = {{COMPTEL observations of the {$\gamma$}-ray blazars 3C 454.3 and CTA 102 during the CGRO mission}},
	Volume = 444,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20053592}}

@article{EGRcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...489..849C},
	Archiveprefix = {arXiv},
	Author = {{Casandjian}, J.-M. and {Grenier}, I.~A.},
	Doi = {10.1051/0004-6361:200809685},
	Eprint = {0806.0113},
	Journal = {\aap},
	Keywords = {catalogs, gamma rays: observations, ISM: structure},
	Month = oct,
	Pages = {849-883},
	Title = {{A revised catalogue of EGRET {$\gamma$}-ray sources}},
	Volume = 489,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200809685}}

@article{NVSScatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998AJ....115.1693C},
	Author = {{Condon}, J.~J. and {Cotton}, W.~D. and {Greisen}, E.~W. and {Yin}, Q.~F. and {Perley}, R.~A. and {Taylor}, G.~B. and {Broderick}, J.~J.},
	Doi = {10.1086/300337},
	Journal = {\aj},
	Keywords = {CATALOGS, METHODS: DATA ANALYSIS, METHODS: OBSERVATIONAL, RADIO CONTINUUM, SURVEYS},
	Month = may,
	Pages = {1693-1716},
	Title = {{The NRAO VLA Sky Survey}},
	Volume = 115,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/300337}}

@article{SNRcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009BASI...37...45G},
	Archiveprefix = {arXiv},
	Author = {{Green}, D.~A.},
	Eprint = {0905.3699},
	Journal = {Bulletin of the Astronomical Society of India},
	Keywords = {supernova remnants, catalogues, radio continuum: ISM, ISM: general},
	Month = mar,
	Pages = {45},
	Title = {{A revised Galactic supernova remnant catalogue}},
	Volume = 37,
	Year = 2009}

@article{GB6catalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJS..103..427G},
	Author = {{Gregory}, P.~C. and {Scott}, W.~K. and {Douglas}, K. and {Condon}, J.~J.},
	Doi = {10.1086/192282},
	Journal = {\apjs},
	Keywords = {CATALOGS, RADIO CONTINUUM: GALAXIES, SURVEYS},
	Month = apr,
	Pages = {427},
	Title = {{The GB6 Catalog of Radio Sources}},
	Volume = 103,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/192282}}

@article{87GBcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1991ApJS...75.1011G},
	Author = {{Gregory}, P.~C. and {Condon}, J.~J.},
	Doi = {10.1086/191559},
	Journal = {\apjs},
	Keywords = {ASTRONOMICAL CATALOGS, RADIO SOURCES (ASTRONOMY), EVOLUTION (DEVELOPMENT), RADIANT FLUX DENSITY, RADIO TELESCOPES},
	Month = apr,
	Pages = {1011-1291},
	Title = {{The 87GB catalog of radio sources covering delta between O and + 75 deg at 4.85 GHz}},
	Volume = 75,
	Year = 1991,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/191559}}

@article{PMNcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993AJ....105.1666G},
	Author = {{Griffith}, M.~R. and {Wright}, A.~E.},
	Doi = {10.1086/116545},
	Journal = {\aj},
	Keywords = {DATA REDUCTION, RADIO ASTRONOMY, RADIO TELESCOPES, SKY SURVEYS (ASTRONOMY), SOUTHERN SKY, CALIBRATING, DATA ACQUISITION, ERROR ANALYSIS, FLUX DENSITY},
	Month = may,
	Pages = {1666-1679},
	Title = {{The Parkes-MIT-NRAO (PMN) surveys. I - The 4850 MHz surveys and data reduction}},
	Volume = 105,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/116545}}

@article{GlobClusterCatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996AJ....112.1487H},
	Author = {{Harris}, W.~E.},
	Doi = {10.1086/118116},
	Journal = {\aj},
	Keywords = {GLOBULAR CLUSTERS: GENERAL, CATALOGS},
	Month = oct,
	Pages = {1487},
	Title = {{A Catalog of Parameters for Globular Clusters in the Milky Way}},
	Volume = 112,
	Year = 1996,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/118116}}

@article{3EGcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJS..123...79H},
	Author = {{Hartman}, R.~C. and others},
	Doi = {10.1086/313231},
	Journal = {\apjs},
	Keywords = {CATALOGS, GALAXIES: ACTIVE, GAMMA RAYS: OBSERVATIONS, STARS: PULSARS: GENERAL, SUN: FLARES},
	Month = jul,
	Pages = {79-202},
	Title = {{The Third EGRET Catalog of High-Energy Gamma-Ray Sources}},
	Volume = 123,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/313231}}

@article{CRATES,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJS..171...61H},
	Author = {{Healey}, S.~E. and {Romani}, R.~W. and {Taylor}, G.~B. and {Sadler}, E.~M. and {Ricci}, R. and {Murphy}, T. and {Ulvestad}, J.~S. and {Winn}, J.~N.},
	Doi = {10.1086/513742},
	Eprint = {arXiv:astro-ph/0702346},
	Journal = {\apjs},
	Keywords = {Galaxies: Active, Galaxies: Quasars: General, Surveys},
	Month = jul,
	Pages = {61-71},
	Title = {{CRATES: An All-Sky Survey of Flat-Spectrum Radio Sources}},
	Volume = 171,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/513742}}

@article{CGRaBS,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJS..175...97H},
	Archiveprefix = {arXiv},
	Author = {{Healey}, S.~E. and others},
	Doi = {10.1086/523302},
	Eprint = {0709.1735},
	Journal = {\apjs},
	Keywords = {Galaxies: BL Lacertae Objects: General, Galaxies: Active, Galaxies: Quasars: General, Surveys},
	Month = mar,
	Pages = {97-104},
	Title = {{CGRaBS: An All-Sky Survey of Gamma-Ray Blazar Candidates}},
	Volume = 175,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/523302}}

@inproceedings{ELGcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998IAUS..179..299L},
	Author = {{Lipovetsky}, V. and {Engels}, D. and {Ugryumov}, A. and {Hopp}, U. and {Richter}, C. and {Izotov}, Y. and {Kniazev}, A. and {Popescu}, C.},
	Booktitle = {New Horizons from Multi-Wavelength Sky Surveys},
	Editor = {{McLean}, B.~J. and {Golombek}, D.~A. and {Hayes}, J.~J.~E. and {Payne}, H.~E.},
	Pages = {299},
	Series = {IAU Symposium},
	Title = {{Hamburg/SAO Survey of Emission-Line Galaxies}},
	Volume = 179,
	Year = 1998}

@article{LMXBcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007yCat..34690807L},
	Author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.},
	Journal = {VizieR Online Data Catalog},
	Keywords = {refs.dat 1782x140 References},
	Month = jun,
	Pages = {90807},
	Title = {{Catalogue of Galactic low-mass X-ray binaries (Liu+, 2007)}},
	Volume = 346,
	Year = 2007}

@article{HMXBcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...455.1165L},
	Archiveprefix = {arXiv},
	Author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.},
	Doi = {10.1051/0004-6361:20064987},
	Eprint = {0707.0549},
	Journal = {\aap},
	Keywords = {catalogs, X-ray: binaries, stars: emission-line, Be, stars: binaries: general},
	Month = sep,
	Pages = {1165-1168},
	Title = {{Catalogue of high-mass X-ray binaries in the Galaxy (4th edition)}},
	Volume = 455,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20064987}}

@article{ATNFcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005AJ....129.1993M},
	Author = {{Manchester}, R.~N. and {Hobbs}, G.~B. and {Teoh}, A. and {Hobbs}, M.},
	Doi = {10.1086/428488},
	Journal = {\aj},
	Keywords = {Catalogs, Stars: Pulsars: General},
	Month = apr,
	Pages = {1993-2006},
	Title = {{The Australia Telescope National Facility Pulsar Catalogue}},
	Volume = 129,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/428488}}

@article{BZcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...495..691M},
	Archiveprefix = {arXiv},
	Author = {{Massaro}, E. and {Giommi}, P. and {Leto}, C. and {Marchegiani}, P. and {Maselli}, A. and {Perri}, M. and {Piranomonte}, S. and {Sclavi}, S.},
	Doi = {10.1051/0004-6361:200810161},
	Eprint = {0810.2206},
	Journal = {\aap},
	Keywords = {BL Lacertae objects: general, galaxies: quasars: general, catalogs},
	Month = feb,
	Pages = {691-696},
	Title = {{Roma-BZCAT: a multifrequency catalogue of blazars}},
	Volume = 495,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:200810161}}

@article{SUMSScatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.342.1117M},
	Author = {{Mauch}, T. and {Murphy}, T. and {Buttery}, H.~J. and {Curran}, J. and {Hunstead}, R.~W. and {Piestrzynski}, B. and {Robertson}, J.~G. and {Sadler}, E.~M.},
	Doi = {10.1046/j.1365-8711.2003.06605.x},
	Eprint = {arXiv:astro-ph/0303188},
	Journal = {\mnras},
	Keywords = {methods: data analysis, catalogues, surveys, astrometry, galaxies: statistics, radio continuum: general},
	Month = jul,
	Pages = {1117-1130},
	Title = {{SUMSS: a wide-field radio imaging survey of the southern sky - II. The source catalogue}},
	Volume = 342,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1046/j.1365-8711.2003.06605.x}}

@article{AGILEcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...506.1563P},
	Archiveprefix = {arXiv},
	Author = {{Pittori}, C. and others},
	Doi = {10.1051/0004-6361/200911783},
	Eprint = {0902.2959},
	Journal = {\aap},
	Keywords = {gamma rays: observations, catalogs},
	Month = nov,
	Pages = {1563-1574},
	Title = {{First AGILE catalog of high-confidence gamma-ray sources}},
	Volume = 506,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/200911783}}

@article{mQSOcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006astro.ph..9168P},
	Author = {{Paredes}, J.~M.},
	Eprint = {arXiv:astro-ph/0609168},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = sep,
	Title = {{High-energy gamma-ray emission in AGNs and microquasars}},
	Year = 2006}

@article{PWNcatalog,
	Author = {{Roberts}, M.~S.~E.},
	Journal = {McGill University, Montreal, Quebec, Canada},
	Month = mar,
	Note = {PWN Catalog},
	Title = {{The Pulsar Wind Nebula Catalog (March 2005 version)}},
	Year = 2005}

@article{LBVcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...435..239C},
	Author = {{Clark}, J.~S. and {Larionov}, V.~M. and {Arkharov}, A.},
	Doi = {10.1051/0004-6361:20042563},
	Journal = {\aap},
	Keywords = {stars: early-type, stars: evolution, stars: supergiants},
	Month = may,
	Pages = {239-246},
	Title = {{On the population of galactic Luminous Blue Variables}},
	Volume = 435,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20042563}}

@article{OpenClustersCatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002A%26A...389..871D},
	Author = {{Dias}, W.~S. and {Alessi}, B.~S. and {Moitinho}, A. and {L{\'e}pine}, J.~R.~D.},
	Doi = {10.1051/0004-6361:20020668},
	Eprint = {arXiv:astro-ph/0203351},
	Journal = {\aap},
	Keywords = {galaxy: open clusters and associations: general, catalogs},
	Month = jul,
	Pages = {871-873},
	Title = {{New catalogue of optically visible open clusters and candidates}},
	Volume = 389,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20020668}}

@article{NearbyGalaxiesCatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993AN....314..371S},
	Author = {{Schmidt}, {K.-H.} and {Priebe}, A. and {Boller}, T.},
	Journal = {Astronomische Nachrichten},
	Keywords = {ASTRONOMICAL CATALOGS, LOCAL GROUP (ASTRONOMY), GLOBULAR CLUSTERS, INFORMATION DISSEMINATION, MILKY WAY GALAXY},
	Month = sep,
	Pages = {371-372},
	Title = {{Nearby galaxies. Revised machine-readable version of the catalogue}},
	Volume = 314,
	Year = 1993}

@article{Marlow00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000AJ....119.2629M},
	Author = {{Marlow}, D.~R. and {Rusin}, D. and {Jackson}, N. and {Wilkinson}, P.~N. and {Browne}, I.~W.~A. and {Koopmans}, L.},
	Doi = {10.1086/301375},
	Eprint = {arXiv:astro-ph/0003089},
	Journal = {\aj},
	Keywords = {Cosmology: Gravitational Lensing},
	Month = jun,
	Pages = {2629-2633},
	Title = {{Redshifts of CLASS Radio Sources}},
	Volume = 119,
	Year = 2000,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/301375}}

@article{Massardi08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.384..775M},
	Archiveprefix = {arXiv},
	Author = {{Massardi}, M. and others},
	Doi = {10.1111/j.1365-2966.2007.12751.x},
	Eprint = {0709.3485},
	Journal = {\mnras},
	Keywords = {surveys , galaxies: active , cosmic microwave background , radio continuum: general},
	Month = feb,
	Pages = {775-802},
	Title = {{The Australia Telescope 20-GHz (AT20G) Survey: the Bright Source Sample}},
	Volume = 384,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2007.12751.x}}

@article{Laurent-Muehleisen99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...525..127L},
	Author = {{Laurent-Muehleisen}, S.~A. and {Kollgaard}, R.~I. and {Feigelson}, E.~D. and {Brinkmann}, W. and {Siebert}, J.},
	Doi = {10.1086/307881},
	Eprint = {arXiv:astro-ph/9905133},
	Journal = {\apj},
	Keywords = {GALAXIES: BL LACERTAE OBJECTS: GENERAL, GALAXIES: ACTIVE, RADIO CONTINUUM: GALAXIES, SURVEYS, X-RAYS: GALAXIES},
	Month = nov,
	Pages = {127-143},
	Title = {{The RGB Sample of Intermediate BL Lacertae Objects}},
	Volume = 525,
	Year = 1999,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/307881}}

@article{HESSstarburst,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Sci...326.1080A},
	Author = {{Acero}, F. and others},
	Doi = {10.1126/science.1178826},
	Journal = {Science},
	Month = nov,
	Pages = {1080-},
	Title = {{Detection of Gamma Rays from a Starburst Galaxy}},
	Volume = 326,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1126/science.1178826}}

@article{VERITASstarburst,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Natur.462..770V},
	Author = {{VERITAS Collaboration}},
	Doi = {10.1038/nature08557},
	Journal = {\nat},
	Month = dec,
	Pages = {770-772},
	Title = {{A connection between star formation activity and cosmic rays in the starburst galaxy M82}},
	Volume = 462,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1038/nature08557}}

@article{COSB2catalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1981ApJ...243L..69S},
	Author = {{Swanenburg}, B.~N. and {Bennett}, K. and {Bignami}, G.~F. and {Buccheri}, R. and {Caraveo}, P. and {Hermsen}, W. and {Kanbach}, G. and {Lichti}, G.~G. and {Masnou}, J.~L. and {Mayer-Hasselwander}, H.~A. and {Paul}, J.~A. and {Sacco}, B. and {Scarsi}, L. and {Wills}, R.~D.},
	Doi = {10.1086/183445},
	Journal = {\apjl},
	Keywords = {ASTRONOMICAL CATALOGS, COS-B SATELLITE, GAMMA RAY ASTRONOMY, X RAY SOURCES, LUMINOSITY, SPACEBORNE ASTRONOMY, X RAY ASTRONOMY},
	Month = jan,
	Pages = {L69-L73},
	Title = {{Second COS B catalog of high-energy gamma-ray sources}},
	Volume = 243,
	Year = 1981,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/183445}}

@article{2EGcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJS..101..259T},
	Author = {{Thompson}, D.~J. and others},
	Doi = {10.1086/192240},
	Journal = {\apjs},
	Keywords = {CATALOGS, COSMOLOGY: DIFFUSE RADIATION, GAMMA RAYS: OBSERVATIONS, METHODS: DATA ANALYSIS},
	Month = dec,
	Pages = {259},
	Title = {{The Second EGRET Catalog of High-Energy Gamma-Ray Sources}},
	Volume = 101,
	Year = 1995,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/192240}}

@article{AGNcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...455..773V},
	Author = {{V{\'e}ron-Cetty}, M.-P. and {V{\'e}ron}, P.},
	Doi = {10.1051/0004-6361:20065177},
	Journal = {\aap},
	Keywords = {galaxies: quasars: general, galaxies: Seyfert, galaxies: BL Lacertae objects: general},
	Month = aug,
	Pages = {773-777},
	Title = {{A catalogue of quasars and active nuclei: 12th edition}},
	Volume = 455,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20065177}}

@book{QSOAGNcatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998csan.book.....V},
	Author = {{Veron-Cetty}, M.-P. and {Veron}, P.},
	Keywords = {CATALOGS, ACTIVE GALACTIC NUCLEI, QUASARS},
	Publisher = {A Catalogue of quasars and active nuclei, Edition: 8th ed., Publisher: Garching: European Southern Observatory (ESO), 1998, Series: ESO Scientific Report Series vol no: 18,},
	Title = {{A Catalogue of quasars and active nuclei}},
	Year = 1998}

@article{RASSbright,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999A%26A...349..389V},
	Author = {{Voges}, W. and {Aschenbach}, B. and {Boller}, T. and {Br{\"a}uninger}, H. and {Briel}, U. and {Burkert}, W. and {Dennerl}, K. and {Englhauser}, J. and {Gruber}, R. and {Haberl}, F. and {Hartner}, G. and {Hasinger}, G. and {K{\"u}rster}, M. and {Pfeffermann}, E. and {Pietsch}, W. and {Predehl}, P. and {Rosso}, C. and {Schmitt}, J.~H.~M.~M. and {Tr{\"u}mper}, J. and {Zimmermann}, H.~U.},
	Eprint = {arXiv:astro-ph/9909315},
	Journal = {\aap},
	Keywords = {CATALOGS, SURVEYS, X-RAYS: GENERAL},
	Month = sep,
	Pages = {389-405},
	Title = {{The ROSAT all-sky survey bright source catalogue}},
	Volume = 349,
	Year = 1999}

@article{WMAP5catalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJS..180..283W},
	Archiveprefix = {arXiv},
	Author = {{Wright}, E.~L. and others},
	Doi = {10.1088/0067-0049/180/2/283},
	Eprint = {0803.0577},
	Journal = {\apjs},
	Keywords = {catalogs, cosmic microwave background, quasars: general, radio continuum: galaxies, surveys},
	Month = feb,
	Pages = {283-295},
	Title = {{Five-Year Wilkinson Microwave Anisotropy Probe Observations: Source Catalog}},
	Volume = 180,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0067-0049/180/2/283}}

@article{StarburstCatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJS..143..377W},
	Author = {{Wu}, W. and {Clayton}, G.~C. and {Gordon}, K.~D. and {Misselt}, K.~A. and {Smith}, T.~L. and {Calzetti}, D.},
	Doi = {10.1086/342834},
	Journal = {\apjs},
	Keywords = {Galaxies: Active, Galaxies: Dwarf, Galaxies: Fundamental Parameters, Galaxies: Nuclei, Galaxies: Peculiar, Galaxies: Starburst},
	Month = dec,
	Pages = {377-418},
	Title = {{A New Database of Observed Spectral Energy Distributions of Nearby Starburst Galaxies from the Ultraviolet to the Far-Infrared}},
	Volume = 143,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/342834}}

@article{OStarCatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJS..151..103M},
	Author = {{Ma{\'{\i}}z-Apell{\'a}niz}, J. and {Walborn}, N.~R. and {Galu{\'e}}, H.~{\'A}. and {Wei}, L.~H.},
	Doi = {10.1086/381380},
	Eprint = {arXiv:astro-ph/0311196},
	Journal = {\apjs},
	Keywords = {Stars: Binaries: General, Catalogs, Galaxy: Open Clusters and Associations: General, Stars: Distances, Stars: Early-Type, Stars: Fundamental Parameters},
	Month = mar,
	Pages = {103-148},
	Title = {{A Galactic O Star Catalog}},
	Volume = 151,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/381380}}

@inproceedings{VLBISurvey,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ASPC..402..179K},
	Author = {{Kovalev}, Y.~Y.},
	Booktitle = {Astronomical Society of the Pacific Conference Series},
	Editor = {{Y.~Hagiwara, E.~Fomalont, M.~Tsuboi, \& M.~Yasuhiro}},
	Month = aug,
	Pages = {179},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{VLBI Surveys of Active Galactic Nuclei}},
	Volume = 402,
	Year = 2009}

@article{ATel2366,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ATel.2366....1C},
	Author = {{Tanaka}, Y.~T.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Transients},
	Month = jan,
	Title = {{Fermi LAT detection of a GeV flare from PKS 0426-380}},
	Volume = 2366,
	Year = 2010}

@article{ATEL2243,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2243....1T},
	Author = {{Tanaka}, Y.~T. and {Takahashi}, H. and {Healey}, S.~E.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Transients},
	Month = oct,
	Title = {{Fermi LAT detection of a GeV flare from blazar 4C 14.23}},
	Volume = 2243,
	Year = 2009}

@article{ATEL2231,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2231....1R},
	Author = {{Reyes}, C., L.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Transients},
	Month = oct,
	Title = {{Fermi LAT detection of a GeV flare from blazar PKS 1622-253}},
	Volume = 2231,
	Year = 2009}

@article{ATEL2226,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2226....1R},
	Author = {{Reyes}, L.~C. and {Cheung}, C.~C.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN, Transients},
	Month = oct,
	Title = {{Fermi LAT detection of a GeV flare from the vicinity of Fermi bright source 0FGLJ1641.4+3939}},
	Volume = 2226,
	Year = 2009}

@article{ATEL2217,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2217....1B},
	Author = {{Buehler}, R.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN},
	Month = sep,
	Title = {{Fermi LAT detection of a GeV flare from the high redshift blazar B3 1343+451}},
	Volume = 2217,
	Year = 2009}

@article{ATEL2200,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2200....1H},
	Author = {{Hill}, A.~B.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN, Quasars},
	Month = sep,
	Title = {{Fermi LAT detection of GeV flares from 3C454.3 and 3C273}},
	Volume = 2200,
	Year = 2009}

@article{ATEL2175,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2175....1G},
	Author = {{Gasparrini}, D.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = aug,
	Title = {{Fermi LAT detection of GeV flare from blazar PKS 2023-07}},
	Volume = 2175,
	Year = 2009}

@article{ATEL2168,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2168....1B},
	Author = {{Bastieri}, D.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN},
	Month = aug,
	Title = {{Fermi LAT detection of a GeV flare from 3C 273}},
	Volume = 2168,
	Year = 2009}

@article{ATEL2160,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2160....1C},
	Author = {{Chang}, C.~S.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Transients},
	Month = aug,
	Title = {{Fermi LAT detection of increasing gamma-ray activity of blazar PKS 2052-474}},
	Volume = 2160,
	Year = 2009}

@article{ATEL2154,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2154....1I},
	Author = {{Iafrate}, G. and {Longo}, F. and {Collmar}, W.},
	Journal = {The Astronomer's Telegram},
	Keywords = {X-ray, Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = aug,
	Title = {{Fermi LAT and INTEGRAL detection of increasing high-energy activity of blazar 3C279}},
	Volume = 2154,
	Year = 2009}

@article{ATEL2136,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2136....1C},
	Author = {{Ciprini}, S.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = jul,
	Title = {{Fermi LAT detection of GeV flares in high redshift blazars 4C 38.41 (B2 1633+38) and PKS 0805-07}},
	Volume = 2136,
	Year = 2009}

@article{ATEL2124,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2124....1B},
	Author = {{Bastieri}, D.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN, Quasars},
	Month = jul,
	Title = {{Fermi LAT detection of a GeV flare from BL Lac PKS 0537-441}},
	Volume = 2124,
	Year = 2009}

@article{ATEL2110,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2110....1H},
	Author = {{Hays}, E. and {Marelli}, M.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN},
	Month = jul,
	Title = {{Fermi LAT detection of a GeV flare from MG2 J071354+1934}},
	Volume = 2110,
	Year = 2009}

@article{ATEL2104,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2104....1L},
	Author = {{Longo}, F. and {Iafrate}, G. and {Hays}, E. and {Marelli}, M.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN},
	Month = jun,
	Title = {{Fermi LAT detection of increasing gamma-ray activity of blazar PKS 1424-418}},
	Volume = 2104,
	Year = 2009}

@article{ATEL2101,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2101....1L},
	Author = {{Longo}, F. and {Iafrate}, G.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN},
	Month = jun,
	Title = {{Fermi LAT detection of a GeV flare from PMN J2331-2148}},
	Volume = 2101,
	Year = 2009}

@article{ATEL2084,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2084....1O},
	Author = {{Ong}, R.~A.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN},
	Month = jun,
	Title = {{Discovery of VHE Gamma-Ray Emission from the Fermi-LAT Source PKS 1424+240}},
	Volume = 2084,
	Year = 2009}

@article{ATEL2083,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2083....1C},
	Author = {{Cheung}, C.~C.},
	Journal = {The Astronomer's Telegram},
	Keywords = {X-ray, Gamma Ray, {\gt}GeV, Transients},
	Month = jun,
	Title = {{Swift/XRT Follow-up of the Fermi-LAT Galactic Plane Transient J1057-6027}},
	Volume = 2083,
	Year = 2009}

@article{ATEL2081,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2081....1Y},
	Author = {{Yasuda}, H. and {Takahashi}, H. and {McConville}, W.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Transients},
	Month = jun,
	Title = {{Fermi LAT Detection of a New Gamma-ray Transient in the Galactic Plane: J1057-6027}},
	Volume = 2081,
	Year = 2009}

@article{ATEL2054,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2054....1C},
	Author = {{Cavazzuti}, E.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN, Quasars},
	Month = may,
	Title = {{Fermi LAT detection of a possible new gamma-ray blazar 4C 31.03}},
	Volume = 2054,
	Year = 2009}

@article{ATEL2049,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2049....1C},
	Author = {{Ciprini}, S.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = may,
	Title = {{Fermi LAT detection of a GeV flare from blazar NRAO 190 (PKS 0440-00)}},
	Volume = 2049,
	Year = 2009}

@article{ATEL2048,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2048....1C},
	Author = {{Ciprini}, S.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Radio, Millimeter, Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = may,
	Title = {{Fermi LAT detection of recent activity in the new gamma-ray blazar PKS 0805-07}},
	Volume = 2048,
	Year = 2009}

@article{ATEL2033,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2033....1C},
	Author = {{Cutini}, S. and {Hays}, E.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, AGN},
	Month = apr,
	Title = {{Fermi LAT detection of gamma-ray re-brightening of blazar PKS1510-089}},
	Volume = 2033,
	Year = 2009}

@article{ATEL2026,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2026....1C},
	Author = {{Cutini}, S. and {Hays}, E.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN, Quasars},
	Month = apr,
	Title = {{Fermi LAT detection of a GeV flare from blazar B2 1520+31}},
	Volume = 2026,
	Year = 2009}

@article{ATEL2021,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL2021....1L},
	Author = {{Longo}, F. and {Giroletti}, M. and {Iafrate}, G.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Transients},
	Month = apr,
	Title = {{Fermi LAT detection of increasing gamma-ray activity of blazar PKS 1222+216}},
	Volume = 2021,
	Year = 2009}

@article{ATEL1989,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1989....1K},
	Author = {{Koerding}, E.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Request for Observations, AGN},
	Month = mar,
	Title = {{Fermi LAT detection of a GeV flare from PMN J2250-2806}},
	Volume = 1989,
	Year = 2009}

@article{ATEL1986,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1986....1G},
	Author = {{Gasparrini}, D. and {Hill}, A.~B.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = mar,
	Title = {{Fermi LAT detection of a possible new gamma-ray blazar: GB6 J1700+6830}},
	Volume = 1986,
	Year = 2009}

@article{ATEL1933,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1933....1C},
	Author = {{Corbel}, S. and {Reyes}, L.~C.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Transients},
	Month = feb,
	Title = {{Fermi LAT detection of Increased Flux from new gamma-ray blazar PKS 0250-225}},
	Volume = 1933,
	Year = 2009}

@article{ATEL1932,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1932....1R},
	Author = {{Reyes}, L.~C. and {Corbel}, S.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Transients},
	Month = feb,
	Title = {{Fermi LAT detection of a GeV flare from new gamma-ray blazar PKS 1118-056}},
	Volume = 1932,
	Year = 2009}

@article{ATEL1919,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1919....1H},
	Author = {{Horan}, D. and {Hays}, E.~G.~M.~A.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN, Quasars},
	Month = jan,
	Title = {{Fermi-LAT detection of increased gamma-ray activity from the blazar PKS 0727-115}},
	Volume = 1919,
	Year = 2009}

@article{ATEL1905,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1905....1H},
	Author = {{Horan}, D. and {Hays}, E.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN, Quasars},
	Month = jan,
	Title = {{Fermi-LAT detection of renewed activity from the blazar PKS 1502+106}},
	Volume = 1905,
	Year = 2009}

@article{ATEL1902,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1902....1M},
	Author = {{McConville}, W. and {Hill}, A.~B.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN},
	Month = jan,
	Title = {{Fermi LAT detection of a high gamma-ray state from high-redshift blazar 0917+449}},
	Volume = 1902,
	Year = 2009}

@article{ATEL1898,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1898....1C},
	Author = {{Cavazzuti}, E. and {Hays}, E.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars, Transients},
	Month = jan,
	Title = {{Fermi LAT detection of increasing gamma-ray activity of blazar PKS 0454-234}},
	Volume = 1898,
	Year = 2009}

@article{ATEL1897,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1897....1C},
	Author = {{Ciprini}, S. and {Corbel}, S.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars, Transients},
	Month = jan,
	Title = {{Fermi-LAT detection of another rapid GeV flare from the blazar PKS 1510-089}},
	Volume = 1897,
	Year = 2009}

@article{ATEL1894,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1894....1T},
	Author = {{Tramacere}, A. and {Rea}, N.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Request for Observations, AGN, Black Holes, Transients},
	Month = jan,
	Title = {{Fermi-LAT detection of a GeV flare from a source positionally consistent with PKS 1244-255}},
	Volume = 1894,
	Year = 2009}

@article{ATEL1888,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/ATEL1888....1T},
	Author = {{Tramacere}, A. and {Rea}, N.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Optical, X-ray, Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = jan,
	Title = {{Fermi-LAT and Swift detection of a large GeV and optical flare from J123939+044409}},
	Volume = 1888,
	Year = 2009}

@article{ATEL1877,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1877....1T},
	Author = {{Takahashi}, H. and {Tosti}, G.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = dec,
	Title = {{Fermi LAT detection of a gamma-ray source positionally consistent with QSO B0133+47}},
	Volume = 1877,
	Year = 2008}

@article{ATEL1864,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1864....1C},
	Author = {{Ciprini}, S. and {Chaty}, S.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = dec,
	Title = {{Fermi LAT detections of increasing gamma ray activity of blazar 3C 279}},
	Volume = 1864,
	Year = 2008}

@article{ATEL1850,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1850....1G},
	Author = {{Grove}, J.~E. and {Kn{\"o}dlseder}, J. and {Tramacere}, A.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Binaries, Transients},
	Month = nov,
	Title = {{Fermi LAT Observations of the Cygnus Region}},
	Volume = 1850,
	Year = 2008}

@article{ATEL1788,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1788....1C},
	Author = {{Cheung}, C.~C. and {Reyes}, L. and {Longo}, F. and {Iafrate}, G.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Transients},
	Month = oct,
	Title = {{Fermi LAT Detection of a New Gamma-ray Transient in the Galactic Plane: J0910-5041}},
	Volume = 1788,
	Year = 2008}

@article{ATEL1784,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1784....1F},
	Author = {{Foschini}, L. and {Longo}, F. and {Iafrate}, G.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = oct,
	Title = {{Fermi/LAT detection of strong activity on short timescales of the blazar AO 0235+164}},
	Volume = 1784,
	Year = 2008}

@article{ATEL1771,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1771....1H},
	Author = {{Hays}, E. and {Cheung}, C.~C. and {Reyes}, L.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, Transients},
	Month = oct,
	Title = {{Fermi LAT Detection of Brightening of the Galactic Plane Source 3EG J0903-3531}},
	Volume = 1771,
	Year = 2008}

@article{ATEL1759,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1759....1C},
	Author = {{Tosti}, G.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = oct,
	Title = {{Fermi LAT detections of gamma ray activity in three blazars: 3C 66A, PKS 0208-512, PKS 0537-441}},
	Volume = 1759,
	Year = 2008}

@article{ATEL1744,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1744....1C},
	Author = {{Corbel}, S. and {Reyes}, L.~C.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = sep,
	Title = {{Fermi LAT strong detection of blazar AO 0235+164 during outburst at Optical-to-Radio Wavelengths}},
	Volume = 1744,
	Year = 2008}

@article{ATEL1743,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1743....1T},
	Author = {{Tramacere}, A.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = sep,
	Title = {{Fermi LAT observations of the PKS 1510-089 outburst.}},
	Volume = 1743,
	Year = 2008}

@article{ATEL1707,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1707....1M},
	Author = {{Marelli}, M.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = sep,
	Title = {{Fermi LAT detection of 3C 273 in flaring state}},
	Volume = 1707,
	Year = 2008}

@article{ATEL1701,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1701....1M},
	Author = {{Marelli}, M.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = sep,
	Title = {{Fermi LAT detection of a possible new gamma-ray flaring blazar: PKS 1454-354}},
	Volume = 1701,
	Year = 2008}

@article{ATEL1650,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1650....1C},
	Author = {{Ciprini}, S.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = aug,
	Title = {{GLAST LAT detection of a possible new gamma-ray flaring blazar: PKS 1502+106}},
	Volume = 1650,
	Year = 2008}

@article{ATEL1628,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ATel.1628....1T},
	Author = {{Tosti}, G. and {Chiang}, J. and {Lott}, B. and {Do Couto E Silva}, E. and {Grove}, J.~E. and {Thayer}, J.~G.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Gamma Ray, {\gt}GeV, AGN, Quasars},
	Month = jul,
	Title = {{GLAST-LAT detection of extraordinary gamma-ray activity in 3C 454.3}},
	Volume = 1628,
	Year = 2008}

@article{GCN8423,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8423....1K},
	Author = {{Kann}, D.~A. and {Schulze}, S. and {Hoegner}, C.},
	Journal = {GRB Coordinates Network},
	Title = {{Fermi LAT/GBM short-hard GRB 081024B: possible TLS afterglow (Corrected).}},
	Volume = 8423,
	Year = 2008}

@article{GCN8139,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8139....1F},
	Author = {{Fishman}, G.~J. and {McBreen}, S. and {Briggs}, M.~S. and {Kouveliotou}, C. and {von Kienlin}, A. and {van der Horst}, A.~J. and {Bhat}, P.~N. and {Meegan}, C.~A.},
	Journal = {GRB Coordinates Network},
	Title = {{SGR 0501+4516: Fermi GBM (formerly GLAST burst monitor) observations of three exceptionally intense outbursts.}},
	Volume = 8139,
	Year = 2008}

@article{GCN8138,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8138....1K},
	Author = {{Kouveliotou}, C. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G.~J. and {Gibby}, L. and {Greiner}, J. and {Hoover}, A.~S. and {van der Horst}, A.~J. and {Kippen}, R.~M. and {Lichti}, G.~G. and {Meegan}, C.~A. and {McBreen}, S. and {Paciesas}, W.~S. and {Preece}, R.~D. and {Steinle}, H. and {von Kienlin}, A. and {Wallace}, M.~S. and {Wilson-Hodge}, C.~A.},
	Journal = {GRB Coordinates Network},
	Title = {{Soft gamma repeater Sgr 0501+4516: GBM detection of multiple bursts.}},
	Volume = 8138,
	Year = 2008}

@article{EGRETcalib,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJS...86..629T},
	Author = {{Thompson}, D.~J. and others},
	Doi = {10.1086/191793},
	Journal = {\apjs},
	Keywords = {CALIBRATING, GAMMA RAY OBSERVATORY, GAMMA RAY TELESCOPES, COSMIC RAYS, ELECTRON BEAMS, ENERGY SPECTRA, LINEAR ACCELERATORS, MUONS},
	Month = jun,
	Pages = {629-656},
	Title = {{Calibration of the Energetic Gamma-Ray Experiment Telescope (EGRET) for the Compton Gamma-Ray Observatory}},
	Volume = 86,
	Year = 1993,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/191793}}

@article{Thompson1981,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1981JGR....86.1265T},
	Author = {{Thompson}, D.~J. and {Simpson}, G.~A. and {\"Ozel}, M.~E.},
	Doi = {10.1029/JA086iA03p01265},
	Journal = {\jgr},
	Keywords = {EARTH ALBEDO, EARTH ATMOSPHERE, GAMMA RAYS, SAS-2, TERRESTRIAL RADIATION, COSMIC RAYS, ENERGY SPECTRA, GAMMA RAY TELESCOPES, GEOMAGNETISM, HORIZON, INCIDENT RADIATION},
	Month = mar,
	Pages = {1265-1270},
	Title = {{SAS 2 observations of the earth albedo gamma radiation above 35 MeV}},
	Volume = 86,
	Year = 1981,
	Bdsk-Url-1 = {http://dx.doi.org/10.1029/JA086iA03p01265}}

@article{feldman1998,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998PhRvD..57.3873F},
	Author = {{Feldman}, G.~J. and {Cousins}, R.~D.},
	Doi = {10.1103/PhysRevD.57.3873},
	Eprint = {arXiv:physics/9711021},
	Journal = {\prd},
	Month = apr,
	Pages = {3873-3889},
	Title = {{Unified approach to the classical statistical analysis of small signals}},
	Volume = 57,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.57.3873}}

@article{liu2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002A%26A...381..757L},
	Author = {{Liu}, F.~K. and {Zhang}, Y.~H.},
	Doi = {10.1051/0004-6361:20011572},
	Eprint = {arXiv:astro-ph/0212477},
	Journal = {\aap},
	Keywords = {GALAXIES: GENERAL, GALAXIES: ACTIVE, GALAXIES: JETS, BL LAC OBJECTS: GENERAL, QUASARS: GENERAL, GALAXIES: SEYFERT},
	Month = jan,
	Pages = {757-760},
	Title = {{A new list of extra-galactic radio jets}},
	Volume = 381,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20011572}}

@article{mattox2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJS..135..155M},
	Author = {{Mattox}, J.~R. and {Hartman}, R.~C. and {Reimer}, O.},
	Doi = {10.1086/321782},
	Journal = {\apjs},
	Keywords = {Galaxies: Active, Gamma Rays: Observations, Galaxies: Quasars: General},
	Month = aug,
	Pages = {155-175},
	Title = {{A Quantitative Evaluation of Potential Radio Identifications for 3EG EGRET Sources}},
	Volume = 135,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/321782}}

@article{pfrommer2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.385.1242P},
	Archiveprefix = {arXiv},
	Author = {{Pfrommer}, C.},
	Doi = {10.1111/j.1365-2966.2008.12957.x},
	Eprint = {0707.1693},
	Journal = {\mnras},
	Keywords = {magnetic fields, radiation mechanisms: non-thermal, cosmic rays, galaxies: clusters: general},
	Month = apr,
	Pages = {1242-1256},
	Title = {{Simulating cosmic rays in clusters of galaxies - III. Non-thermal scaling relations and comparison to observations}},
	Volume = 385,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2008.12957.x}}

@article{reiprich2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...567..716R},
	Author = {{Reiprich}, T.~H. and {B{\"o}hringer}, H.},
	Doi = {10.1086/338753},
	Eprint = {arXiv:astro-ph/0111285},
	Journal = {\apj},
	Keywords = {Cosmology: Cosmological Parameters, Cosmology: Observations, Galaxies: Clusters: General, Galaxies: Intergalactic Medium, Cosmology: Large-Scale Structure of Universe, X-Rays: Galaxies: Clusters},
	Month = mar,
	Pages = {716-740},
	Title = {{The Mass Function of an X-Ray Flux-limited Sample of Galaxy Clusters}},
	Volume = 567,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/338753}}

@article{torres2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...607L..99T},
	Author = {{Torres}, D.~F. and {Reimer}, O. and {Domingo-Santamar{\'{\i}}a}, E. and {Digel}, S.~W.},
	Doi = {10.1086/421871},
	Eprint = {arXiv:astro-ph/0405302},
	Journal = {\apjl},
	Keywords = {ISM: Cosmic Rays, Galaxies: Starburst, Gamma Rays: Observations, Gamma Rays: Theory},
	Month = jun,
	Pages = {L99-L102},
	Title = {{Luminous Infrared Galaxies as Plausible Gamma-Ray Sources for the Gamma-Ray Large Area Space Telescope and the Imaging Atmospheric Cerenkov Telescopes}},
	Volume = 607,
	Year = 2004,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/421871}}

@article{torres2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...629L.141T},
	Author = {{Torres}, D.~F. and {Reimer}, O.},
	Doi = {10.1086/447765},
	Eprint = {arXiv:astro-ph/0507654},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Observations},
	Month = aug,
	Pages = {L141-L144},
	Title = {{A Systematic and Quantitative Approach to the Identification of High-Energy {$\gamma$}-Ray Source Populations}},
	Volume = 629,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/447765}}

@article{sowards2003,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...590..109S},
	Author = {{Sowards-Emmerd}, D. and {Romani}, R.~W. and {Michelson}, P.~F.},
	Doi = {10.1086/374981},
	Eprint = {arXiv:astro-ph/0212504},
	Journal = {\apj},
	Keywords = {Galaxies: BL Lacertae Objects: General, Galaxies: Active, Gamma Rays: Observations, Surveys},
	Month = jun,
	Pages = {109-122},
	Title = {{The Gamma-Ray Blazar Content of the Northern Sky}},
	Volume = 590,
	Year = 2003,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/374981}}

@article{vanderHucht2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001NewAR..45..135V},
	Author = {{van der Hucht}, K.~A.},
	Doi = {10.1016/S1387-6473(00)00112-3},
	Journal = {New Astronomy Review},
	Month = feb,
	Pages = {135-232},
	Title = {{The VIIth catalogue of galactic Wolf-Rayet stars}},
	Volume = 45,
	Year = 2001,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S1387-6473(00)00112-3}}

@article{Hewitt2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...706L.270H},
	Archiveprefix = {arXiv},
	Author = {{Hewitt}, J.~W. and {Yusef-Zadeh}, F. and {Wardle}, M.},
	Doi = {10.1088/0004-637X/706/2/L270},
	Eprint = {0909.2827},
	Journal = {\apjl},
	Keywords = {cosmic rays, masers, shock waves, supernova remnants},
	Month = dec,
	Pages = {L270-L274},
	Title = {{Correlation of Supernova Remnant Masers and Gamma-Ray Sources}},
	Volume = 706,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/706/2/L270}}

@article{Knoedlseder2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000A%26A...360..539K},
	Author = {{Kn{\"o}dlseder}, J.},
	Eprint = {arXiv:astro-ph/0007442},
	Journal = {\aap},
	Keywords = {STARS: EARLY-TYPE, ISM: DUST, EXTINCTION, GALAXY: GLOBULAR CLUSTERS: GENERAL, GALAXY: OPEN CLUSTERS AND ASSOCIATIONS: INDIVIDUAL: CYG OB2, GALAXY: STELLAR CONTENT},
	Month = aug,
	Pages = {539-548},
	Title = {{Cygnus OB2 - a young globular cluster in the Milky Way}},
	Volume = 360,
	Year = 2000}

@article{LATStarbursts,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0911.5327F},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Eprint = {0911.5327},
	Journal = {arXiv:0911.5327},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = nov,
	Title = {{Detection of Gamma-Ray Emission from the Starburst Galaxies M82 and NGC 253 with the Large Area Telescope on Fermi}},
	Year = 2009}

@article{LATAlbedo,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0912.1868T},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Eprint = {0912.1868},
	Journal = {arXiv:0912.1868},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Earth and Planetary Astrophysics},
	Month = dec,
	Title = {{Fermi Large Area Telescope Observations of the Cosmic-Ray Induced gamma-ray Emission of the Earth's Atmosphere}},
	Year = 2009}

@article{rando2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0907.0626R},
	Archiveprefix = {arXiv},
	Author = {{Rando}, R. and others},
	Eprint = {0907.0626},
	Journal = {arXiv:0907.0626},
	Keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
	Month = jul,
	Title = {{Post-launch performance of the Fermi Large Area Telescope}},
	Year = 2009}

@article{kovalev2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...707L..56K},
	Archiveprefix = {arXiv},
	Author = {{Kovalev}, Y.~Y.},
	Doi = {10.1088/0004-637X/707/1/L56},
	Eprint = {0908.4152},
	Journal = {\apjl},
	Keywords = {catalogs, galaxies: active, gamma rays: observations, radio continuum: galaxies},
	Month = dec,
	Pages = {L56-L59},
	Title = {{Identification of the Early Fermi/LAT Gamma-Ray Bright Objects with Extragalactic VLBI Sources}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/707/1/L56}}

@article{Giveon2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005AJ....130..156G},
	Author = {{Giveon}, U. and {Becker}, R.~H. and {Helfand}, D.~J. and {White}, R.~L.},
	Doi = {10.1086/430459},
	Eprint = {arXiv:astro-ph/0503425},
	Journal = {\aj},
	Keywords = {Catalogs, Galaxy: General, ISM: H II Regions},
	Month = jul,
	Pages = {156-164},
	Title = {{A New Catalog of Radio Compact H II Regions in the Milky Way. II. The 1.4 GHz Data}},
	Volume = 130,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/430459}}

@article{bh95,
	Author = {{Benjamini}, Y. and {Hochberg}, Y.},
	Journal = {Journal of the Royal Statistical Society, Series B},
	Pages = {289-300},
	Title = {{Controlling the false discovery rate: a practical and powerful approach to multiple testing}},
	Volume = 57,
	Year = 1995}

@article{cmg08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.383.1166C},
	Archiveprefix = {arXiv},
	Author = {{Campana}, R. and {Massaro}, E. and {Gasparrini}, D. and {Cutini}, S. and {Tramacere}, A.},
	Doi = {10.1111/j.1365-2966.2007.12616.x},
	Eprint = {0710.3691},
	Journal = {\mnras},
	Keywords = {methods: data analysis , gamma rays: observations},
	Month = jan,
	Pages = {1166-1174},
	Title = {{A Minimal Spanning Tree algorithm for source detection in {$\gamma$}-ray images}},
	Volume = 383,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2007.12616.x}}

@article{helene83,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1983NIMPR.212..319H},
	Author = {{Helene}, O.},
	Doi = {10.1016/0167-5087(83)90709-3},
	Journal = {Nuclear Instruments and Methods in Physics Research},
	Month = jul,
	Pages = {319-322},
	Title = {{Upper limit of peak area}},
	Volume = 212,
	Year = 1983,
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0167-5087(83)90709-3}}

@article{LATLS5039,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...706L..56A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/706/1/L56},
	Eprint = {0910.5520},
	Journal = {\apjl},
	Keywords = {binaries: close, gamma rays: observations, stars: variables: other, X-rays: binaries, X-rays: individual: LS 5039},
	Month = nov,
	Pages = {L56-L61},
	Title = {{Fermi/LAT observations of LS 5039}},
	Volume = 706,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/706/1/L56}}

@article{LATW51C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2009ApJ...706L...1A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/706/1/L1},
	Eprint = {0910.0908},
	Journal = {\apjl},
	Keywords = {acceleration of particles, ISM: individual: W51C, radiation mechanisms: non-thermal},
	Month = nov,
	Pages = {L1-L6},
	Title = {{Fermi LAT Discovery of Extended Gamma-Ray Emission in the Direction of Supernova Remnant W51C}},
	Volume = 706,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/706/1/L1}}

@article{LATW44,
	Author = {{Abdo}, A.~A. and others},
	Journal = {Science},
	Keywords = {acceleration of particles, ISM: individual: W51C, radiation mechanisms: non-thermal},
	Month = jan,
	Note = {in press (doi:10.1126/science.1182787)},
	Title = {{Gamma-ray Emission from the Shell of Supernova Remnant W44 Revealed by the Fermi LAT}},
	Year = 2010}

@article{LATIC443,
	Author = {{Abdo}, A.~A. and others},
	Journal = {\apj},
	Keywords = {acceleration of particles, ISM: individual: IC443, radiation mechanisms: non-thermal},
	Month = jan,
	Note = {submitted (IC 443)},
	Title = {{Observation of Supernova Remnant IC 443 with the Fermi Large Area Telescope}},
	Year = 2010}

@article{LATtiming2,
	Author = {{Ray}, P.~S. and {others}},
	Journal = {\apj},
	Note = {submitted ? - LAT timing and localization},
	Title = {{Precise timing of Fermi gamma-ray pulsars}},
	Year = 2009}

@article{dmm97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/1997ApJ...483..350D},
	Author = {{Damiani}, F. and {Maggio}, A. and {Micela}, G. and {Sciortino}, S.},
	Doi = {10.1086/304217},
	Journal = {\apj},
	Keywords = {METHODS: DATA ANALYSIS, METHODS: STATISTICAL, TECHNIQUES: IMAGE PROCESSING},
	Month = jul,
	Pages = {350},
	Title = {{A Method Based on Wavelet Transforms for Source Detection in Photon-counting Detector Images. I. Theory and General Properties}},
	Volume = 483,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/304217}}

@article{sp98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/1998A\%26AS..128..397S},
	Author = {{Starck}, J.-L. and {Pierre}, M.},
	Doi = {10.1051/aas:1998150},
	Eprint = {arXiv:astro-ph/9707305},
	Journal = {\aaps},
	Keywords = {X-RAYS: GENERAL, METHODS: DATA ANALYSIS, METHODS: STATISTICAL, TECHNIQUES: IMAGE PROCESSING},
	Month = mar,
	Pages = {397-407},
	Title = {{Structure detection in low intensity X-ray images}},
	Volume = 128,
	Year = 1998,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/aas:1998150}}

@article{pdc02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2002ApJ...571..545P},
	Author = {{Protassov}, R. and {van Dyk}, D.~A. and {Connors}, A. and {Kashyap}, V.~L. and {Siemiginowska}, A.},
	Doi = {10.1086/339856},
	Eprint = {arXiv:astro-ph/0201547},
	Journal = {\apj},
	Keywords = {Methods: Statistical},
	Month = may,
	Pages = {545-559},
	Title = {{Statistics, Handle with Care: Detecting Multiple Model Components with the Likelihood Ratio Test}},
	Volume = 571,
	Year = 2002,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/339856}}

@inproceedings{PGWave,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..921..546C},
	Author = {{Ciprini}, S. and others},
	Booktitle = {The First GLAST Symposium},
	Doi = {10.1063/1.2757444},
	Editor = {{Ritz}, S. and {Michelson}, P. and {Meegan}, C.~A.},
	Keywords = {gamma-ray sources (astronomical), wavelet transforms, gamma-ray detection},
	Month = jul,
	Pages = {546-547},
	Series = {American Institute of Physics Conference Series},
	Title = {{1D, 2D, 3D wavelet methods for gamma-ray source analysis}},
	Volume = 921,
	Year = 2007,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.2757444}}

@article{2005HESSPlane,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005Sci...307.1938A},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1126/science.1108643},
	Eprint = {arXiv:astro-ph/0504380},
	Journal = {Science},
	Month = mar,
	Pages = {1938-1942},
	Title = {{A New Population of Very High Energy Gamma-Ray Sources in the Milky Way}},
	Volume = 307,
	Year = 2005,
	Bdsk-Url-1 = {http://dx.doi.org/10.1126/science.1108643}}

@article{LATdiffuseintermedddd,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009PhRvL.103y1101A},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1103/PhysRevLett.103.251101},
	Journal = {Physical Review Letters},
	Keywords = {gamma-ray, Composition, energy spectra and interactions, Cosmic rays},
	Month = dec,
	Number = 25,
	Pages = {251101},
	Title = {{Fermi Large Area Telescope Measurements of the Diffuse Gamma-Ray Emission at Intermediate Galactic Latitudes}},
	Volume = 103,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.103.251101}}

@article{LATTeVblazars,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...707.1310A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and others},
	Doi = {10.1088/0004-637X/707/2/1310},
	Eprint = {0910.4881},
	Journal = {\apj},
	Keywords = {gamma rays: observations},
	Month = dec,
	Pages = {1310-1333},
	Title = {{Fermi Observations of TeV-Selected Active Galactic Nuclei}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/707/2/1310}}

@inproceedings{HESS1503,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008AIPC.1085..281R},
	Author = {{Renaud}, M. and {Goret}, P. and {Chaves}, R.~C.~G.},
	Booktitle = {American Institute of Physics Conference Series},
	Doi = {10.1063/1.3076660},
	Editor = {{F.~A.~Aharonian, W.~Hofmann, \& F.~Rieger}},
	Keywords = {astronomical telescopes, pulsars, gamma-ray sources (astronomical)},
	Month = dec,
	Pages = {281-284},
	Series = {American Institute of Physics Conference Series},
	Title = {{On the nature of HESS J1503-582 revealed by the H.E.S.S. experiment: Coincidence with a FVW?}},
	Volume = 1085,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.3076660}}

@inproceedings{HESSW1,
	Adsurl = {http://www.srl.utu.fi/AuxDOC/kocharov/ICRC2009/pdf/icrc0947.pdf},
	Author = {{Ohm}, S. and others},
	Booktitle = {International Cosmic Ray Conference},
	Series = {International Cosmic Ray Conference},
	Title = {{H.E.S.S. observations towards the massive stellar cluster Westerlund 1}},
	Volume = 0947,
	Year = 2009}

@article{GRB090926A:Fermi,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...729..114A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Focke}, W. ~B. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashi}, K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Itoh}, R. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lee}, S.-H. and {Llena Garde}, M. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Naumann-Godo}, M. and {Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and {Ripken}, J. and {Ritz}, S. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Tanaka}, Y. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Tierney}, D. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Modified = {2012-02-23 05:48:17 +0000},
	Doi = {10.1088/0004-637X/729/2/114},
	Eid = {114},
	Eprint = {1101.2082},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 090926A},
	Month = mar,
	Pages = {114},
	Primaryclass = {astro-ph.HE},
	Title = {{Detection of a Spectral Break in the Extra Hard Component of GRB 090926A}},
	Volume = 729,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/729/2/114}}

@article{HESS06InnerGalaxy,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...636..777A},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1086/498013},
	Eprint = {arXiv:astro-ph/0510397},
	Journal = {\apj},
	Keywords = {Catalogs, Gamma Rays: Observations, Stars: Pulsars: General, ISM: Supernova Remnants, Stars: Supernovae: General, Surveys},
	Month = jan,
	Pages = {777-797},
	Title = {{The H.E.S.S. Survey of the Inner Galaxy in Very High Energy Gamma Rays}},
	Volume = 636,
	Year = 2006,
	Bdsk-Url-1 = {http://dx.doi.org/10.1086/498013}}

@article{HESS2008UNID,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...477..353A},
	Archiveprefix = {arXiv},
	Author = {{Aharonian}, F. and others},
	Doi = {10.1051/0004-6361:20078516},
	Eprint = {0712.1173},
	Journal = {\aap},
	Keywords = {gamma rays: observations, Galaxy: general, cosmic rays, surveys},
	Month = jan,
	Pages = {353-363},
	Title = {{HESS very-high-energy gamma-ray sources without identified counterparts}},
	Volume = 477,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361:20078516}}

@inproceedings{HESSW43,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008AIPC.1085..372C},
	Author = {{Chaves}, R.~C.~G. and {Renaud}, M. and {Lemoine-Goumard}, M. and {Goret}, P.},
	Booktitle = {American Institute of Physics Conference Series},
	Doi = {10.1063/1.3076684},
	Editor = {{F.~A.~Aharonian, W.~Hofmann, \& F.~Rieger}},
	Keywords = {astronomical telescopes, Galactic centre, gamma-rays},
	Month = dec,
	Pages = {372-375},
	Series = {American Institute of Physics Conference Series},
	Title = {{HESS J1848-018: Discovery Of VHE {$\gamma$}-ray Emission From The Direction Of W 43}},
	Volume = 1085,
	Year = 2008,
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.3076684}}

@article{2011ApJ...733...97B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...733...97B},
	Archiveprefix = {arXiv},
	Author = {{Bissaldi}, E. and {von Kienlin}, A. and {Kouveliotou}, C. and {Briggs}, M.~S. and {Connaughton}, V. and {Greiner}, J. and {Gruber}, D. and {Lichti}, G. and {Bhat}, P.~N. and {Burgess}, M. and {Chaplin}, V. and {Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and {Gibby}, M.~H. and {Giles}, M.~M. and {Goldstein}, A. and {Guiriec}, S. and {van der Horst}, A.~J. and {Kippen}, R.~M. and {Lin}, L. and {McBreen}, S. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Preece}, R.~D. and {Rau}, A. and {Tierney}, D. and {Wilson-Hodge}, C.},
	Doi = {10.1088/0004-637X/733/2/97},
	Eid = {97},
	Eprint = {1101.3325},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis},
	Month = jun,
	Pages = {97},
	Primaryclass = {astro-ph.HE},
	Title = {{First-year Results of Broadband Spectroscopy of the Brightest Fermi-GBM Gamma-Ray Bursts}},
	Volume = 733,
	Year = 2011,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/733/2/97}}

@article{Swenson+10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...718L..14S},
	Author = {{Swenson}, C.~A. and {Maxham}, A. and {Roming}, P.~W.~A. and {Schady}, P. and {Vetere}, L. and {Zhang}, B.~B. and {Zhang}, B. and {Holland}, S.~T. and {Kennea}, J.~A. and {Kuin}, N.~P.~M. and {Oates}, S.~R. and {Page}, K.~L. and {De Pasquale}, M.},
	Doi = {10.1088/2041-8205/718/1/L14},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 090926A, shock waves},
	Month = jul,
	Pages = {L14-L18},
	Title = {{GRB 090926A and Bright Late-time Fermi Large Area Telescope Gamma-ray Burst Afterglows}},
	Volume = 718,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/718/1/L14}}

@article{Axelsson+12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...757L..31A},
	Author = {{Axelsson}, M. and {Baldini}, L. and {Barbiellini}, G. and {Baring}, M.~G. and {Bellazzini}, R. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Cecchi}, C. and {Chaves}, R.~C.~G. and {Chekhtman}, A. and {Chiang}, J. and {Claus}, R. and {Conrad}, J. and {Cutini}, S. and {D'Ammando}, F. and {de Palma}, F. and {Dermer}, C.~D. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Focke}, W.~B. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giroletti}, M. and {Godfrey}, G. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Hayashida}, M. and {Hou}, X. and {Iyyani}, S. and {Jackson}, M.~S. and {Kocevski}, D. and {Kuss}, M. and {Larsson}, J. and {Larsson}, S. and {Longo}, F. and {Loparco}, F. and {Lundman}, C. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Mizuno}, T. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Murgia}, S. and {Nuss}, E. and {Nymark}, T. and {Ohno}, M. and {Omodei}, N. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Roth}, M. and {Ryde}, F. and {Sanchez}, D.~A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Tibaldo}, L. and {Tinivella}, M. and {Usher}, T.~L. and {Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {Waite}, A.~P. and {Winer}, B.~L. and {Wood}, K.~S. and {Burgess}, J.~M. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and {Connaughton}, V. and {Fishman}, G. and {Fitzpatrick}, G. and {Foley}, S. and {Gruber}, D. and {Kippen}, R.~M. and {Kouveliotou}, C. and {Jenke}, P. and {McBreen}, S. and {McGlynn}, S. and {Meegan}, C. and {Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R. and {Tierney}, D. and {von Kienlin}, A. and {Wilson-Hodge}, C. and {Xiong}, S. and {Pe'er}, A.},
	Doi = {10.1088/2041-8205/757/2/L31},
	Eid = {L31},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB110721A, radiation mechanisms: thermal},
	Month = oct,
	Pages = {L31},
	Title = {{GRB110721A: An Extreme Peak Energy and Signatures of the Photosphere}},
	Volume = 757,
	Year = 2012,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/2041-8205/757/2/L31}}

@article{2018ApJ...864..163V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018ApJ...864..163V},
	Archiveprefix = {arXiv},
	Author = {{Vianello}, G. and {Gill}, R. and {Granot}, J. and {Omodei}, N. and {Cohen-Tanugi}, J. and {Longo}, F.},
	Doi = {10.3847/1538-4357/aad6ea},
	Eid = {163},
	Eprint = {1706.01481},
	Journal = {\apj},
	Keywords = {acceleration of particles, gamma-ray burst: individual: GRB 100724B, GRB 160509A, methods: data analysis, relativistic processes, techniques: spectroscopic},
	Month = sep,
	Pages = {163},
	Primaryclass = {astro-ph.HE},
	Title = {{The Bright and the Slow{\mdash}GRBs 100724B and 160509A with High-energy Cutoffs at {\lsim}100 MeV}},
	Volume = 864,
	Year = 2018,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aad6ea}}

@article{2015ApJS..218...23A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJS..218...23A},
	Archiveprefix = {arXiv},
	Author = {{Acero}, F. and {Ackermann}, M. and {Ajello}, M. and {Albert}, A. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and {Belfiore}, A. and {Bellazzini}, R. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bogart}, J.~R. and {Bonino}, R. and {Bottacini}, E. and {Bregeon}, J. and {Britto}, R.~J. and {Bruel}, P. and {Buehler}, R. and {Burnett}, T.~H. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caputo}, R. and {Caragiulo}, M. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cavazzuti}, E. and {Charles}, E. and {Chaves}, R.~C.~G. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Conrad}, J. and {Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {DeKlotz}, M. and {de Palma}, F. and {Desiante}, R. and {Digel}, S.~W. and {Di Venere}, L. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Finke}, J. and {Franckowiak}, A. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Giebels}, B. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and {Hewitt}, J.~W. and {Hill}, A.~B. and {Horan}, D. and {Iafrate}, G. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, R.~P. and {Johnson}, A.~S. and {Johnson}, T.~J. and {Johnson}, W.~N. and {Kamae}, T. and {Kataoka}, J. and {Katsuta}, J. and {Kuss}, M. and {La Mura}, G. and {Landriu}, D. and {Larsson}, S. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Li}, J. and {Li}, L. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Massaro}, F. and {Mayer}, M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Michelson}, P.~F. and {Mirabal}, N. and {Mizuno}, T. and {Moiseev}, A.~A. and {Mongelli}, M. and {Monzani}, M.~E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Ormes}, J.~F. and {Paneque}, D. and {Panetta}, J.~H. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Racusin}, J.~L. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Rochester}, L.~S. and {Romani}, R.~W. and {Salvetti}, D. and {S{\'a}nchez-Conde}, M. and {Saz Parkinson}, P.~M. and {Schulz}, A. and {Siskind}, E.~J. and {Smith}, D.~A. and {Spada}, F. and {Spandre}, G. and {Spinelli}, P. and {Stephens}, T.~E. and {Strong}, A.~W. and {Suson}, D.~J. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, Y. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Thompson}, D.~J. and {Tibaldo}, L. and {Tibolla}, O. and {Torres}, D.~F. and {Torresi}, E. and {Tosti}, G. and {Troja}, E. and {Van Klaveren}, B. and {Vianello}, G. and {Winer}, B.~L. and {Wood}, K.~S. and {Wood}, M. and {Zimmer}, S. and {Fermi-LAT Collaboration}},
	Doi = {10.1088/0067-0049/218/2/23},
	Eid = {23},
	Eprint = {1501.02003},
	Journal = {\apjs},
	Keywords = {catalogs, gamma rays: general},
	Month = jun,
	Pages = {23},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Large Area Telescope Third Source Catalog}},
	Volume = 218,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/218/2/23}}

@article{2015arXiv150203122V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150203122V},
	Archiveprefix = {arXiv},
	Author = {{Vianello}, G. and {Omodei}, N. and {Fermi/LAT collaboration}},
	Eprint = {1502.03122},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = feb,
	Primaryclass = {astro-ph.HE},
	Title = {{The First 100 LAT Gamma-Ray Bursts: A New Detection Algorithm and Pass 8}},
	Year = 2015}

@article{2015ApJS..216...32C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJS..216...32C},
	Archiveprefix = {arXiv},
	Author = {{Connaughton}, V. and {Briggs}, M.~S. and {Goldstein}, A. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Preece}, R.~D. and {Wilson-Hodge}, C.~A. and {Gibby}, M.~H. and {Greiner}, J. and {Gruber}, D. and {Jenke}, P. and {Kippen}, R.~M. and {Pelassa}, V. and {Xiong}, S. and {Yu}, H.-F. and {Bhat}, P.~N. and {Burgess}, J.~M. and {Byrne}, D. and {Fitzpatrick}, G. and {Foley}, S. and {Giles}, M.~M. and {Guiriec}, S. and {van der Horst}, A.~J. and {von Kienlin}, A. and {McBreen}, S. and {McGlynn}, S. and {Tierney}, D. and {Zhang}, B.-B.},
	Doi = {10.1088/0067-0049/216/2/32},
	Eid = {32},
	Eprint = {1411.2685},
	Journal = {\apjs},
	Keywords = {gamma-ray burst: general, techniques: miscellaneous},
	Month = feb,
	Pages = {32},
	Primaryclass = {astro-ph.IM},
	Title = {{Localization of Gamma-Ray Bursts Using the Fermi Gamma-Ray Burst Monitor}},
	Volume = 216,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/216/2/32}}

@article{2016ApJS..223...26A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..223...26A},
	Archiveprefix = {arXiv},
	Author = {{Acero}, F. and {Ackermann}, M. and {Ajello}, M. and {Albert}, A. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and {Bellazzini}, R. and {Bissaldi}, E. and {Bloom}, E.~D. and {Bonino}, R. and {Bottacini}, E. and {Brandt}, T.~J. and {Bregeon}, J. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caragiulo}, M. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cavazzuti}, E. and {Cecchi}, C. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Conrad}, J. and {Cuoco}, A. and {Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {de Palma}, F. and {Desiante}, R. and {Digel}, S.~W. and {Di Venere}, L. and {Drell}, P.~S. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Focke}, W.~B. and {Franckowiak}, A. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Grenier}, I.~A. and {Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hayashi}, K. and {Hays}, E. and {Hewitt}, J.~W. and {Hill}, A.~B. and {Horan}, D. and {Hou}, X. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Kamae}, T. and {Kuss}, M. and {Landriu}, D. and {Larsson}, S. and {Latronico}, L. and {Li}, J. and {Li}, L. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Maldera}, S. and {Malyshev}, D. and {Manfreda}, A. and {Martin}, P. and {Mayer}, M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Michelson}, P.~F. and {Mirabal}, N. and {Mizuno}, T. and {Monzani}, M.~E. and {Morselli}, A. and {Nuss}, E. and {Ohsugi}, T. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Ormes}, J.~F. and {Paneque}, D. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Remy}, Q. and {Renault}, N. and {S{\'a}nchez-Conde}, M. and {Schaal}, M. and {Schulz}, A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Spada}, F. and {Spandre}, G. and {Spinelli}, P. and {Strong}, A.~W. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Thayer}, J.~B. and {Thompson}, D.~J. and {Tibaldo}, L. and {Tinivella}, M. and {Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Vianello}, G. and {Werner}, M. and {Wood}, K.~S. and {Wood}, M. and {Zaharijas}, G. and {Zimmer}, S.},
	Doi = {10.3847/0067-0049/223/2/26},
	Eid = {26},
	Eprint = {1602.07246},
	Journal = {\apjs},
	Keywords = {gamma rays: diffuse background, gamma rays: general, gamma rays: ISM},
	Month = apr,
	Pages = {26},
	Primaryclass = {astro-ph.HE},
	Title = {{Development of the Model of Galactic Interstellar Emission for Standard Point-source Analysis of Fermi Large Area Telescope Data}},
	Volume = 223,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0067-0049/223/2/26}}

@article{chernoff1954,
	Author = {Chernoff, Herman},
	Doi = {10.1214/aoms/1177728725},
	Fjournal = {The Annals of Mathematical Statistics},
	Journal = {Ann. Math. Statist.},
	Month = {09},
	Number = {3},
	Pages = {573--578},
	Publisher = {The Institute of Mathematical Statistics},
	Title = {On the Distribution of the Likelihood Ratio},
	Url = {https://doi.org/10.1214/aoms/1177728725},
	Volume = {25},
	Year = {1954},
	Bdsk-Url-1 = {https://doi.org/10.1214/aoms/1177728725}}

@article{10.2307/2346101,
	Author = {Yoav Benjamini and Yosef Hochberg},
	Issn = {00359246},
	Journal = {Journal of the Royal Statistical Society. Series B (Methodological)},
	Number = {1},
	Pages = {289--300},
	Publisher = {[Royal Statistical Society, Wiley]},
	Title = {Controlling the False Discovery Rate: A Practical and Powerful Approach to Multiple Testing},
	Url = {http://www.jstor.org/stable/2346101},
	Volume = {57},
	Year = {1995},
	Bdsk-Url-1 = {http://www.jstor.org/stable/2346101}}

@article{Bonferroni36,
	Annote = {got; Pagni P 14; Benedetti III 14; Finetti B 14},
	Author = {Bonferroni, C. E.},
	Citeulike-Article-Id = {1778138},
	Journal = {Pubblicazioni del R Istituto Superiore di Scienze Economiche e Commerciali di Firenze},
	Keywords = {bibtex-import, maths},
	Pages = {3--62},
	Posted-At = {2007-10-17 06:31:27},
	Priority = {0},
	Title = {Teoria statistica delle classi e calcolo delle probabilit\`{a}},
	Volume = {8},
	Year = {1936}}

@article{Rees1992,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992MNRAS.258P..41R},
	Author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1093/mnras/258.1.41P},
	Journal = {\mnras},
	Keywords = {Compton Effect, Gamma Ray Bursts, Neutron Stars, Relativity, Stellar Envelopes, Baryons, Fireballs, Interstellar Matter, Kinetic Energy},
	Month = sep,
	Pages = {41P-43P},
	Title = {{Relativistic fireballs - Energy conversion and time-scales}},
	Volume = 258,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/258.1.41P}}

@article{Paczynski1993,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...418L...5P},
	Author = {{Paczynski}, B. and {Rhoads}, J.~E.},
	Doi = {10.1086/187102},
	Eprint = {astro-ph/9307024},
	Journal = {\apjl},
	Keywords = {COSMOLOGY: THEORY, GAMMA RAYS: BURSTS, RADIO CONTINUUM: GENERAL, RELATIVITY},
	Month = nov,
	Pages = {L5},
	Title = {{Radio Transients from Gamma-Ray Bursters}},
	Volume = 418,
	Year = 1993,
	Bdsk-Url-1 = {https://doi.org/10.1086/187102}}

@article{Meszaros1993,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...418L..59M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Doi = {10.1086/187116},
	Eprint = {astro-ph/9309011},
	Journal = {\apjl},
	Keywords = {ACCELERATION OF PARTICLES, COSMOLOGY: MISCELLANEOUS, GALAXIES: ISM, GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, RADIATION MECHANISMS: MISCELLANEOUS},
	Month = dec,
	Pages = {L59},
	Title = {{Gamma-Ray Bursts: Multiwaveband Spectral Predictions for Blast Wave Models}},
	Volume = 418,
	Year = 1993,
	Bdsk-Url-1 = {https://doi.org/10.1086/187116}}

@article{Katz1994,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...432L.107K},
	Author = {{Katz}, J.~I.},
	Doi = {10.1086/187523},
	Eprint = {astro-ph/9312034},
	Journal = {\apjl},
	Keywords = {Electron Energy, Energy Distribution, Energy Spectra, Gamma Ray Bursts, Low Frequencies, Relativistic Plasmas, Shock Waves, Particle Acceleration, Stochastic Processes, Synchrotron Radiation},
	Month = sep,
	Pages = {L107-L109},
	Title = {{Low-frequency spectra of gamma-ray bursts}},
	Volume = 432,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1086/187523}}

@article{Waxman1997b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...489L..33W},
	Author = {{Waxman}, E.},
	Doi = {10.1086/310960},
	Eprint = {astro-ph/9705229},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts},
	Month = nov,
	Pages = {L33-L36},
	Title = {{{$\gamma$}-Ray Burst Afterglow: Confirming the Cosmological Fireball Model}},
	Volume = 489,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/310960}}



@article{Ghisellini2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.403..926G},
	Archiveprefix = {arXiv},
	Author = {{Ghisellini}, G. and {Ghirlanda}, G. and {Nava}, L. and {Celotti}, A.},
	Doi = {10.1111/j.1365-2966.2009.16171.x},
	Eprint = {0910.2459},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-rays: bursts, gamma-rays: theory, X-rays: general},
	Month = apr,
	Pages = {926-937},
	Primaryclass = {astro-ph.HE},
	Title = {{GeV emission from gamma-ray bursts: a radiative fireball?}},
	Volume = 403,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.16171.x}}

@article{DePasquale2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...709L.146D},
	Archiveprefix = {arXiv},
	Author = {{De Pasquale}, M. and {Schady}, P. and {Kuin}, N.~P.~M. and {Page}, M.~J. and {Curran}, P.~A. and {Zane}, S. and {Oates}, S.~R. and {Holland}, S.~T. and {Breeveld}, A.~A. and {Hoversten}, E.~A. and {Chincarini}, G. and {Grupe}, D. and {Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Fishman}, G. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Starck}, J.-L. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.},
	Doi = {10.1088/2041-8205/709/2/L146},
	Eprint = {0910.1629},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB090510, relativistic processes, shock waves},
	Month = feb,
	Pages = {L146-L151},
	Primaryclass = {astro-ph.HE},
	Title = {{Swift and Fermi Observations of the Early Afterglow of the Short Gamma-Ray Burst 090510}},
	Volume = 709,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/709/2/L146}}

@article{Kumar2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.409..226K},
	Archiveprefix = {arXiv},
	Author = {{Kumar}, P. and {Barniol Duran}, R.},
	Doi = {10.1111/j.1365-2966.2010.17274.x},
	Eprint = {0910.5726},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, methods: analytical, methods: numerical, gamma-ray burst: individual: GRB080916C, gamma-ray burst: individual: GRB090510, gamma-ray burst: individual: GRB090902B},
	Month = nov,
	Pages = {226-236},
	Primaryclass = {astro-ph.HE},
	Title = {{External forward shock origin of high-energy emission for three gamma-ray bursts detected by Fermi}},
	Volume = 409,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2010.17274.x}}

@article{Panaitescu2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...837...13P},
	Archiveprefix = {arXiv},
	Author = {{Panaitescu}, A.},
	Doi = {10.3847/1538-4357/837/1/13},
	Eid = {13},
	Eprint = {1605.09367},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, radiation mechanisms: nonthermal, relativistic processes, shock waves},
	Month = mar,
	Pages = {13},
	Primaryclass = {astro-ph.HE},
	Title = {{Seven-year Collection of Well-monitored Fermi-LAT Gamma-Ray Burst Afterglows}},
	Volume = 837,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/837/1/13}}

@article{Gompertz2018,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018arXiv180207730G},
	Archiveprefix = {arXiv},
	Author = {{Gompertz}, B.~P. and {Fruchter}, A.~S. and {Pe'er}, A.},
	Eprint = {1802.07730},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = feb,
	Primaryclass = {astro-ph.HE},
	Title = {{The Environments of the Most Energetic Gamma-Ray Bursts}},
	Year = 2018}



@article{Chevalier2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...536..195C},
	Author = {{Chevalier}, R.~A. and {Li}, Z.-Y.},
	Doi = {10.1086/308914},
	Eprint = {astro-ph/9908272},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Stars: Mass Loss, Stars: Supernovae: General},
	Month = jun,
	Pages = {195-212},
	Title = {{Wind Interaction Models for Gamma-Ray Burst Afterglows: The Case for Two Types of Progenitors}},
	Volume = 536,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/308914}}

@article{Zhang2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..354Z},
	Author = {{Zhang}, B. and {Fan}, Y.~Z. and {Dyks}, J. and {Kobayashi}, S. and {M{\'e}sz{\'a}ros}, P. and {Burrows}, D.~N. and {Nousek}, J.~A. and {Gehrels}, N.},
	Doi = {10.1086/500723},
	Eprint = {astro-ph/0508321},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves},
	Month = may,
	Pages = {354-370},
	Title = {{Physical Processes Shaping Gamma-Ray Burst X-Ray Afterglow Light Curves: Theoretical Implications from the Swift X-Ray Telescope Observations}},
	Volume = 642,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/500723}}

@article{Gao2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013NewAR..57..141G},
	Archiveprefix = {arXiv},
	Author = {{Gao}, H. and {Lei}, W.-H. and {Zou}, Y.-C. and {Wu}, X.-F. and {Zhang}, B.},
	Doi = {10.1016/j.newar.2013.10.001},
	Eprint = {1310.2181},
	Journal = {\nar},
	Month = dec,
	Pages = {141-190},
	Primaryclass = {astro-ph.HE},
	Title = {{A complete reference of the analytical synchrotron external shock models of gamma-ray bursts}},
	Volume = 57,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.newar.2013.10.001}}

@article{Curran2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716L.135C},
	Archiveprefix = {arXiv},
	Author = {{Curran}, P.~A. and {Evans}, P.~A. and {de Pasquale}, M. and {Page}, M.~J. and {van der Horst}, A.~J.},
	Doi = {10.1088/2041-8205/716/2/L135},
	Eprint = {0908.0891},
	Journal = {\apjl},
	Keywords = {acceleration of particles, gamma-ray burst: general, methods: statistical, radiation mechanisms: non-thermal, shock waves},
	Month = jun,
	Pages = {L135-L139},
	Primaryclass = {astro-ph.HE},
	Title = {{On the Electron Energy Distribution Index of Swift Gamma-ray Burst Afterglows}},
	Volume = 716,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/716/2/L135}}

@article{2013ApJS..209...11A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://ads.nao.ac.jp/abs/2013ApJS..209...11A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Bhat}, P.~N. and {Bissaldi}, E. and {Bloom}, E.~D. and {Bonamente}, E. and {Bonnell}, J. and {Bouvier}, A. and {Brandt}, T.~J. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Burgess}, J.~M. and {Buson}, S. and {Byrne}, D. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Cecchi}, C. and {Charles}, E. and {Chaves}, R.~C.~G. and {Chekhtman}, A. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {de Palma}, F. and {Dermer}, C.~D. and {Desiante}, R. and {Digel}, S.~W. and {Dingus}, B.~L. and {Di Venere}, L. and {Drell}, P.~S. and {Drlica-Wagner}, A. and {Dubois}, R. and {Favuzzi}, C. and {Ferrara}, E.~C. and {Fitzpatrick}, G. and {Foley}, S. and {Franckowiak}, A. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Gruber}, D. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Hayashida}, M. and {Horan}, D. and {Hou}, X. and {Hughes}, R.~E. and {Inoue}, Y. and {Jackson}, M.~S. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Kataoka}, J. and {Kawano}, T. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Larsson}, S. and {Latronico}, L. and {Lee}, S.-H. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Massaro}, F. and {Mayer}, M. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Nymark}, T. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Pelassa}, V. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Romoli}, C. and {Roth}, M. and {Ryde}, F. and {Saz Parkinson}, P.~M. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Sonbas}, E. and {Spandre}, G. and {Spinelli}, P. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takeuchi}, Y. and {Tanaka}, Y. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Thompson}, D.~J. and {Tibaldo}, L. and {Tierney}, D. and {Tinivella}, M. and {Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Tronconi}, V. and {Usher}, T.~L. and {Vandenbroucke}, J. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {von Kienlin}, A. and {Winer}, B.~L. and {Wood}, K.~S. and {Wood}, M. and {Xiong}, S. and {Yang}, Z.},
	Doi = {10.1088/0067-0049/209/1/11},
	Eid = {11},
	Eprint = {1303.2908},
	Journal = {\apjs},
	Keywords = {catalogs, gamma-ray burst: general, methods: data analysis},
	Month = nov,
	Pages = {11},
	Primaryclass = {astro-ph.HE},
	Title = {{The First Fermi-LAT Gamma-Ray Burst Catalog}},
	Volume = 209,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/209/1/11}}

@article{Desai2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...850...73D},
	Archiveprefix = {arXiv},
	Author = {{Desai}, A. and {Ajello}, M. and {Omodei}, N. and {Hartmann}, D.~H. and {Dom{\'{\i}}nguez}, A. and {Paliya}, V.~S. and {Helgason}, K. and {Finke}, J. and {Meyer}, M.},
	Doi = {10.3847/1538-4357/aa917c},
	Eid = {73},
	Eprint = {1710.02535},
	Journal = {\apj},
	Keywords = {cosmology: observations, galaxies: high-redshift, gamma-ray burst: general, gamma-rays: observations, gamma-rays: theory},
	Month = nov,
	Pages = {73},
	Primaryclass = {astro-ph.HE},
	Title = {{Probing the EBL Evolution at High Redshift Using GRBs Detected with the Fermi-LAT}},
	Volume = 850,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aa917c}}

@article{2014Sci...343...42A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014Sci...343...42A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Bissaldi}, E. and {Bonamente}, E. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Burgess}, J.~M. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Cecchi}, C. and {Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and {Cleveland}, W. and {Cohen-Tanugi}, J. and {Collazzi}, A. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {DeKlotz}, M. and {de Palma}, F. and {Dermer}, C.~D. and {Desiante}, R. and {Diekmann}, A. and {Di Venere}, L. and {Drell}, P.~S. and {Drlica-Wagner}, A. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Finke}, J. and {Fitzpatrick}, G. and {Focke}, W.~B. and {Franckowiak}, A. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and {Germani}, S. and {Gibby}, M. and {Giglietto}, N. and {Giles}, M. and {Giordano}, F. and {Giroletti}, M. and {Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Gruber}, D. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Inoue}, Y. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, W.~N. and {Kawano}, T. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Larsson}, S. and {Latronico}, L. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Mayer}, M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orienti}, M. and {Paneque}, D. and {Pelassa}, V. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ritz}, S. and {Roth}, M. and {Ryde}, F. and {Sartori}, A. and {Parkinson}, P.~M.~S. and {Scargle}, J.~D. and {Schulz}, A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Sonbas}, E. and {Spandre}, G. and {Spinelli}, P. and {Tajima}, H. and {Takahashi}, H. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Thompson}, D.~J. and {Tibaldo}, L. and {Tinivella}, M. and {Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Usher}, T.~L. and {Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and {Younes}, G. and {Yu}, H.-F. and {Zhu}, S.~J. and {Bhat}, P.~N. and {Briggs}, M.~S. and {Byrne}, D. and {Foley}, S. and {Goldstein}, A. and {Jenke}, P. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and {Meegan}, C. and {Paciesas}, W.~S. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and {van der Horst}, A.~J. and {von Kienlin}, A. and {Wilson-Hodge}, C. and {Xiong}, S. and {Cusumano}, G. and {La Parola}, V. and {Cummings}, J.~R.},
	Doi = {10.1126/science.1242353},
	Eprint = {1311.5623},
	Journal = {Science},
	Month = jan,
	Pages = {42-47},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi-LAT Observations of the Gamma-Ray Burst GRB 130427A}},
	Volume = 343,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.1242353}}

@article{Preece2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014Sci...343...51P},
	Archiveprefix = {arXiv},
	Author = {{Preece}, R. and {Burgess}, J.~M. and {von Kienlin}, A. and {Bhat}, P.~N. and {Briggs}, M.~S. and {Byrne}, D. and {Chaplin}, V. and {Cleveland}, W. and {Collazzi}, A.~C. and {Connaughton}, V. and {Diekmann}, A. and {Fitzpatrick}, G. and {Foley}, S. and {Gibby}, M. and {Giles}, M. and {Goldstein}, A. and {Greiner}, J. and {Gruber}, D. and {Jenke}, P. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and {Meegan}, C. and {Paciesas}, W.~S. and {Pelassa}, V. and {Tierney}, D. and {van der Horst}, A.~J. and {Wilson-Hodge}, C. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F. and {Ackermann}, M. and {Ajello}, M. and {Axelsson}, M. and {Baldini}, L. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bellazzini}, R. and {Bissaldi}, E. and {Bonamente}, E. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Cecchi}, C. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Conrad}, J. and {D'Ammando}, F. and {de Angelis}, A. and {de Palma}, F. and {Dermer}, C.~D. and {Desiante}, R. and {Digel}, S.~W. and {Di Venere}, L. and {Drell}, P.~S. and {Drlica-Wagner}, A. and {Favuzzi}, C. and {Franckowiak}, A. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Iyyani}, S. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Kawano}, T. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Larsson}, J. and {Larsson}, S. and {Latronico}, L. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Mayer}, M. and {Mazziotta}, M.~N. and {Michelson}, P.~F. and {Mizuno}, T. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Murgia}, S. and {Nemmen}, R. and {Nuss}, E. and {Nymark}, T. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orienti}, M. and {Paneque}, D. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ritz}, S. and {Roth}, M. and {Ryde}, F. and {Sartori}, A. and {Scargle}, J.~D. and {Schulz}, A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Spandre}, G. and {Spinelli}, P. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Tibaldo}, L. and {Tinivella}, M. and {Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Usher}, T.~L. and {Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {Werner}, M. and {Winer}, B.~L. and {Wood}, K.~S. and {Zhu}, S.},
	Doi = {10.1126/science.1242302},
	Eprint = {1311.5581},
	Journal = {Science},
	Month = jan,
	Pages = {51-54},
	Primaryclass = {astro-ph.HE},
	Title = {{The First Pulse of the Extremely Bright GRB 130427A: A Test Lab for Synchrotron Shocks}},
	Volume = 343,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.1242302}}

@article{Ahlgren2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.454L..31A},
	Archiveprefix = {arXiv},
	Author = {{Ahlgren}, B. and {Larsson}, J. and {Nymark}, T. and {Ryde}, F. and {Pe'er}, A.},
	Doi = {10.1093/mnrasl/slv114},
	Eprint = {1506.02926},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: thermal, gamma-ray burst: general, gamma-ray burst: individual: GRB 090618, gamma-ray burst: individual: GRB 100724B},
	Month = nov,
	Pages = {L31-L35},
	Primaryclass = {astro-ph.HE},
	Title = {{Confronting GRB prompt emission with a model for subphotospheric dissipation}},
	Volume = 454,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnrasl/slv114}}

@article{Moretti2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.458.1728M},
	Archiveprefix = {arXiv},
	Author = {{Moretti}, E. and {Axelsson}, M.},
	Doi = {10.1093/mnras/stw432},
	Eprint = {1602.08131},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: general, methods: data analysis, gamma-ray burst: individual: GRB080825C},
	Month = may,
	Pages = {1728-1732},
	Primaryclass = {astro-ph.HE},
	Title = {{Signs of magnetic acceleration and multizone emission in GRB 080825C}},
	Volume = 458,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stw432}}

@article{Burgess2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...822...63B},
	Archiveprefix = {arXiv},
	Author = {{Burgess}, J.~M. and {B{\'e}gu{\'e}}, D. and {Ryde}, F. and {Omodei}, N. and {Pe'er}, A. and {Racusin}, J.~L. and {Cucchiara}, A.},
	Doi = {10.3847/0004-637X/822/2/63},
	Eid = {63},
	Eprint = {1506.05131},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: 141028A, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
	Month = may,
	Pages = {63},
	Primaryclass = {astro-ph.HE},
	Title = {{An External Shock Origin of GRB 141028A}},
	Volume = 822,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/822/2/63}}

@article{Arimoto2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...833..139A},
	Archiveprefix = {arXiv},
	Author = {{Arimoto}, M. and {Asano}, K. and {Ohno}, M. and {Veres}, P. and {Axelsson}, M. and {Bissaldi}, E. and {Tachibana}, Y. and {Kawai}, N.},
	Doi = {10.3847/1538-4357/833/2/139},
	Eid = {139},
	Eprint = {1610.04867},
	Journal = {\apj},
	Keywords = {acceleration of particles, gamma-ray burst: individual: GRB 141207A, radiation mechanisms: thermal},
	Month = dec,
	Pages = {139},
	Primaryclass = {astro-ph.HE},
	Title = {{High-energy Non-thermal and Thermal Emission from GRB141207A Detected by Fermi}},
	Volume = 833,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/833/2/139}}

@article{Vasileiou2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013PhRvD..87l2001V},
	Archiveprefix = {arXiv},
	Author = {{Vasileiou}, V. and {Jacholkowska}, A. and {Piron}, F. and {Bolmont}, J. and {Couturier}, C. and {Granot}, J. and {Stecker}, F.~W. and {Cohen-Tanugi}, J. and {Longo}, F.},
	Doi = {10.1103/PhysRevD.87.122001},
	Eid = {122001},
	Eprint = {1305.3463},
	Journal = {\prd},
	Keywords = {Lorentz and Poincare invariance, Quantum gravity, gamma-ray sources, gamma-ray bursts},
	Month = jun,
	Number = 12,
	Pages = {122001},
	Primaryclass = {astro-ph.HE},
	Title = {{Constraints on Lorentz invariance violation from Fermi-Large Area Telescope observations of gamma-ray bursts}},
	Volume = 87,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.87.122001}}

@article{Shao2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010APh....33..312S},
	Archiveprefix = {arXiv},
	Author = {{Shao}, L. and {Xiao}, Z. and {Ma}, B.-Q.},
	Doi = {10.1016/j.astropartphys.2010.03.003},
	Eprint = {0911.2276},
	Journal = {Astroparticle Physics},
	Month = jun,
	Pages = {312-315},
	Primaryclass = {hep-ph},
	Title = {{Lorentz violation from cosmological objects with very high energy photon emissions}},
	Volume = 33,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.astropartphys.2010.03.003}}

@article{Nemiroff2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012PhRvL.108w1103N},
	Archiveprefix = {arXiv},
	Author = {{Nemiroff}, R.~J. and {Connolly}, R. and {Holmes}, J. and {Kostinski}, A.~B.},
	Doi = {10.1103/PhysRevLett.108.231103},
	Eid = {231103},
	Eprint = {1109.5191},
	Journal = {Physical Review Letters},
	Keywords = {gamma-ray sources, gamma-ray bursts, Special relativity, Loop quantum gravity quantum geometry spin foams, Photons},
	Month = jun,
	Number = 23,
	Pages = {231103},
	Title = {{Bounds on Spectral Dispersion from Fermi-Detected Gamma Ray Bursts}},
	Volume = 108,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.108.231103}}

@article{ThirdGBMCatalog,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..223...28N},
	Archiveprefix = {arXiv},
	Author = {{Narayana Bhat}, P. and {Meegan}, C.~A. and {von Kienlin}, A. and {Paciesas}, W.~S. and {Briggs}, M.~S. and {Burgess}, J.~M. and {Burns}, E. and {Chaplin}, V. and {Cleveland}, W.~H. and {Collazzi}, A.~C. and {Connaughton}, V. and {Diekmann}, A.~M. and {Fitzpatrick}, G. and {Gibby}, M.~H. and {Giles}, M.~M. and {Goldstein}, A.~M. and {Greiner}, J. and {Jenke}, P.~A. and {Kippen}, R.~M. and {Kouveliotou}, C. and {Mailyan}, B. and {McBreen}, S. and {Pelassa}, V. and {Preece}, R.~D. and {Roberts}, O.~J. and {Sparke}, L.~S. and {Stanbro}, M. and {Veres}, P. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F. and {Zhang}, B.},
	Doi = {10.3847/0067-0049/223/2/28},
	Eid = {28},
	Eprint = {1603.07612},
	Journal = {\apjs},
	Keywords = {catalogs, gamma-ray burst: general},
	Month = apr,
	Pages = {28},
	Primaryclass = {astro-ph.HE},
	Title = {{The Third Fermi GBM Gamma-Ray Burst Catalog: The First Six Years}},
	Volume = 223,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0067-0049/223/2/28}}

@article{Lien2016_829,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...829....7L},
	Archiveprefix = {arXiv},
	Author = {{Lien}, A. and {Sakamoto}, T. and {Barthelmy}, S.~D. and {Baumgartner}, W.~H. and {Cannizzo}, J.~K. and {Chen}, K. and {Collins}, N.~R. and {Cummings}, J.~R. and {Gehrels}, N. and {Krimm}, H.~A. and {Markwardt}, C.~B. and {Palmer}, D.~M. and {Stamatikos}, M. and {Troja}, E. and {Ukwatta}, T.~N.},
	Doi = {10.3847/0004-637X/829/1/7},
	Eid = {7},
	Eprint = {1606.01956},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = sep,
	Pages = {7},
	Primaryclass = {astro-ph.HE},
	Title = {{The Third Swift Burst Alert Telescope Gamma-Ray Burst Catalog}},
	Volume = 829,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/829/1/7}}

@article{Narayana2016A_223,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..223...28N},
	Archiveprefix = {arXiv},
	Author = {{Bhat}, P.~N. and {Meegan}, C.~A. and {von Kienlin}, A. and {Paciesas}, W.~S. and {Briggs}, M.~S. and {Burgess}, J.~M. and {Burns}, E. and {Chaplin}, V. and {Cleveland}, W.~H. and {Collazzi}, A.~C. and {Connaughton}, V. and {Diekmann}, A.~M. and {Fitzpatrick}, G. and {Gibby}, M.~H. and {Giles}, M.~M. and {Goldstein}, A.~M. and {Greiner}, J. and {Jenke}, P.~A. and {Kippen}, R.~M. and {Kouveliotou}, C. and {Mailyan}, B. and {McBreen}, S. and {Pelassa}, V. and {Preece}, R.~D. and {Roberts}, O.~J. and {Sparke}, L.~S. and {Stanbro}, M. and {Veres}, P. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F. and {Zhang}, B.},
	Doi = {10.3847/0067-0049/223/2/28},
	Eid = {28},
	Eprint = {1603.07612},
	Journal = {\apjs},
	Keywords = {catalogs, gamma-ray burst: general},
	Month = apr,
	Pages = {28},
	Primaryclass = {astro-ph.HE},
	Title = {{The Third Fermi GBM Gamma-Ray Burst Catalog: The First Six Years}},
	Volume = 223,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0067-0049/223/2/28}}

@article{Andreas2014_211,
	Abstract = {This is the second of a series of catalogs of gamma-ray bursts (GRBs) observed with the Fermi Gamma-ray Burst Monitor (GBM). It extends the first two-year catalog by two more years, resulting in an overall list of 953 GBM triggered GRBs. The intention of the GBM GRB catalog is to provide information to the community on the most important observables of the GBM detected GRBs. For each GRB the location and main characteristics of the prompt emission, the duration, peak flux and fluence are derived. The latter two quantities are calculated for the 50-300keV energy band, where the maximum energy release of GRBs in the instrument reference system is observed and also for a broader energy band from 10-1000keV, exploiting the full energy range of GBMs low-energy detectors. Furthermore, information is given on the settings and modifications of the triggering criteria and exceptional operational conditions during years three and four in the mission. This second catalog is an official product of the Fermi GBM science team, and the data files containing the complete results are available from the High-Energy Astrophysics Science Archive Research Center.},
	Author = {Andreas von Kienlin and Charles A. Meegan and William S. Paciesas and P. N. Bhat and Elisabetta Bissaldi and Michael S. Briggs and J. Michael Burgess and David Byrne and Vandiver Chaplin and William Cleveland and Valerie Connaughton and Andrew C. Collazzi and Gerard Fitzpatrick and Suzanne Foley and Melissa Gibby and Misty Giles and Adam Goldstein and Jochen Greiner and David Gruber and Sylvain Guiriec and Alexander J. van der Horst and Chryssa Kouveliotou and Emily Layden and Sheila McBreen and Sin?ad McGlynn and Veronique Pelassa and Robert D. Preece and Arne Rau and Dave Tierney and Colleen A. Wilson-Hodge and Shaolin Xiong and George Younes and Hoi-Fung Yu},
	Journal = {The Astrophysical Journal Supplement Series},
	Number = {1},
	Pages = {13},
	Title = {The Second Fermi GBM Gamma-Ray Burst Catalog: The First Four Years},
	Url = {http://stacks.iop.org/0067-0049/211/i=1/a=13},
	Volume = {211},
	Year = {2014},
	Bdsk-Url-1 = {http://stacks.iop.org/0067-0049/211/i=1/a=13}}

@article{Gruber2014_211,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJS..211...12G},
	Archiveprefix = {arXiv},
	Author = {{Gruber}, D. and {Goldstein}, A. and {Weller von Ahlefeld}, V. and {Narayana Bhat}, P. and {Bissaldi}, E. and {Briggs}, M.~S. and {Byrne}, D. and {Cleveland}, W.~H. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and {Gibby}, M. and {Giles}, M.~M. and {Greiner}, J. and {Guiriec}, S. and {van der Horst}, A.~J. and {von Kienlin}, A. and {Kouveliotou}, C. and {Layden}, E. and {Lin}, L. and {Meegan}, C.~A. and {McGlynn}, S. and {Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R.~D. and {Rau}, A. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F.},
	Doi = {10.1088/0067-0049/211/1/12},
	Eid = {12},
	Eprint = {1401.5069},
	Journal = {\apjs},
	Keywords = {gamma-ray burst: general, methods: data analysis},
	Month = mar,
	Pages = {12},
	Primaryclass = {astro-ph.HE},
	Title = {{The Fermi GBM Gamma-Ray Burst Spectral Catalog: Four Years of Data}},
	Volume = 211,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/211/1/12}}

@article{2012MNRAS.421L..14R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.421L..14R},
	Archiveprefix = {arXiv},
	Author = {{Rubtsov}, G.~I. and {Pshirkov}, M.~S. and {Tinyakov}, P.~G.},
	Doi = {10.1111/j.1745-3933.2011.01197.x},
	Eprint = {1104.5476},
	Journal = {\mnras},
	Keywords = {methods: statistical, gamma-ray burst: general},
	Month = mar,
	Pages = {L14-L18},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray burst observations by Fermi Large Area Telescope revisited: new candidates found}},
	Volume = 421,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2011.01197.x}}

@article{2012GCN.13757....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13757....1G},
	Author = {{Gruber}, D. and {Paciesas}, W. and {Pelassa}, V. and {Chaplin}, V.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13757, \#1 (2012)},
	Title = {{GRB 120911B: Fermi GBM observation.}},
	Volume = 13757,
	Year = 2012}

@article{2014Sci...343...48M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014Sci...343...48M},
	Archiveprefix = {arXiv},
	Author = {{Maselli}, A. and {Melandri}, A. and {Nava}, L. and {Mundell}, C.~G. and {Kawai}, N. and {Campana}, S. and {Covino}, S. and {Cummings}, J.~R. and {Cusumano}, G. and {Evans}, P.~A. and {Ghirlanda}, G. and {Ghisellini}, G. and {Guidorzi}, C. and {Kobayashi}, S. and {Kuin}, P. and {La Parola}, V. and {Mangano}, V. and {Oates}, S. and {Sakamoto}, T. and {Serino}, M. and {Virgili}, F. and {Zhang}, B.-B. and {Barthelmy}, S. and {Beardmore}, A. and {Bernardini}, M.~G. and {Bersier}, D. and {Burrows}, D. and {Calderone}, G. and {Capalbi}, M. and {Chiang}, J. and {D'Avanzo}, P. and {D'Elia}, V. and {De Pasquale}, M. and {Fugazza}, D. and {Gehrels}, N. and {Gomboc}, A. and {Harrison}, R. and {Hanayama}, H. and {Japelj}, J. and {Kennea}, J. and {Kopac}, D. and {Kouveliotou}, C. and {Kuroda}, D. and {Levan}, A. and {Malesani}, D. and {Marshall}, F. and {Nousek}, J. and {O'Brien}, P. and {Osborne}, J.~P. and {Pagani}, C. and {Page}, K.~L. and {Page}, M. and {Perri}, M. and {Pritchard}, T. and {Romano}, P. and {Saito}, Y. and {Sbarufatti}, B. and {Salvaterra}, R. and {Steele}, I. and {Tanvir}, N. and {Vianello}, G. and {Weigand}, B. and {Wiersema}, K. and {Yatsu}, Y. and {Yoshii}, T. and {Tagliaferri}, G.},
	Doi = {10.1126/science.1242279},
	Eprint = {1311.5254},
	Journal = {Science},
	Month = jan,
	Pages = {48-51},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 130427A: A Nearby Ordinary Monster}},
	Volume = 343,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.1242279}}

@article{2013ApJ...774...76A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...774...76A},
	Archiveprefix = {arXiv},
	Author = {{Atwood}, W.~B. and {Baldini}, L. and {Bregeon}, J. and {Bruel}, P. and {Chekhtman}, A. and {Cohen-Tanugi}, J. and {Drlica-Wagner}, A. and {Granot}, J. and {Longo}, F. and {Omodei}, N. and {Pesce-Rollins}, M. and {Razzaque}, S. and {Rochester}, L.~S. and {Sgr{\`o}}, C. and {Tinivella}, M. and {Usher}, T.~L. and {Zimmer}, S.},
	Doi = {10.1088/0004-637X/774/1/76},
	Eid = {76},
	Eprint = {1307.3037},
	Journal = {\apj},
	Keywords = {astroparticle physics, cosmology: observations, gamma rays: general, methods: data analysis},
	Month = sep,
	Pages = {76},
	Primaryclass = {astro-ph.HE},
	Title = {{New Fermi-LAT Event Reconstruction Reveals More High-energy Gamma Rays from Gamma-Ray Bursts}},
	Volume = 774,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/774/1/76}}

@article{2013FrPhy...8..661G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013FrPhy...8..661G},
	Archiveprefix = {arXiv},
	Author = {{Gehrels}, N. and {Razzaque}, S.},
	Doi = {10.1007/s11467-013-0282-3},
	Eprint = {1301.0840},
	Journal = {Frontiers of Physics},
	Keywords = {gamma-ray bursts (GRBs), Swift, Fermi},
	Month = dec,
	Pages = {661-678},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray bursts in the swift-Fermi era}},
	Volume = 8,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1007/s11467-013-0282-3}}

@article{2011A&A...526A.110D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...526A.110D},
	Archiveprefix = {arXiv},
	Author = {{Daigne}, F. and {Bo{\v s}njak}, {\v Z}. and {Dubus}, G.},
	Doi = {10.1051/0004-6361/201015457},
	Eid = {A110},
	Eprint = {1009.2636},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, shock waves, radiation mechanisms: non-thermal},
	Month = feb,
	Pages = {A110},
	Primaryclass = {astro-ph.HE},
	Title = {{Reconciling observed gamma-ray burst prompt spectra with synchrotron radiation?}},
	Volume = 526,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201015457}}

@article{2014ApJ...788...36B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...788...36B},
	Archiveprefix = {arXiv},
	Author = {{Beloborodov}, A.~M. and {Hasco{\"e}t}, R. and {Vurm}, I.},
	Doi = {10.1088/0004-637X/788/1/36},
	Eid = {36},
	Eprint = {1307.2663},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, relativistic processes, radiation mechanisms: non-thermal, radiative transfer, scattering, shock waves},
	Month = jun,
	Pages = {36},
	Primaryclass = {astro-ph.HE},
	Title = {{On the Origin of GeV Emission in Gamma-Ray Bursts}},
	Volume = 788,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/788/1/36}}

@article{2013PhRvD..88j3003R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013PhRvD..88j3003R},
	Archiveprefix = {arXiv},
	Author = {{Razzaque}, S.},
	Doi = {10.1103/PhysRevD.88.103003},
	Eid = {103003},
	Eprint = {1307.7596},
	Journal = {\prd},
	Keywords = {Neutrino muon pion and other elementary particles, cosmic rays, Cosmic rays, Neutrino mass and mixing},
	Month = nov,
	Number = 10,
	Pages = {103003},
	Primaryclass = {astro-ph.HE},
	Title = {{Long-lived PeV-EeV neutrinos from gamma-ray burst blastwave}},
	Volume = 88,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.88.103003}}

@article{2013ApJ...763...71A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...763...71A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Baldini}, L. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bellazzini}, R. and {Blandford}, R.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bottacini}, E. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Cecchi}, C. and {Charles}, E. and {Chaves}, R.~C.~G. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Conrad}, J. and {Cutini}, S. and {D'Ammando}, F. and {de Angelis}, A. and {de Palma}, F. and {Dermer}, C.~D. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Drlica-Wagner}, A. and {Favuzzi}, C. and {Fegan}, S.~J. and {Focke}, W.~B. and {Franckowiak}, A. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Hayashida}, M. and {Hays}, E. and {Hughes}, R.~E. and {Jackson}, M.~S. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Larsson}, S. and {Latronico}, L. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Naumann-Godo}, M. and {Norris}, J.~P. and {Nuss}, E. and {Nymark}, T. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Paneque}, D. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Romoli}, C. and {Roth}, M. and {Ryde}, F. and {Sanchez}, D.~A. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Sonbas}, E. and {Spinelli}, P. and {Stamatikos}, M. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Tibaldo}, L. and {Tinivella}, M. and {Tosti}, G. and {Troja}, E. and {Usher}, T.~L. and {Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {Waite}, A.~P. and {Winer}, B.~L. and {Wood}, K.~S. and {Yang}, Z. and {Gruber}, D. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and {Burgess}, J.~M. and {Connaughton}, V. and {Foley}, S. and {Kippen}, R.~M. and {Kouveliotou}, C. and {McBreen}, S. and {McGlynn}, S. and {Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R. and {Rau}, A. and {van der Horst}, A.~J. and {von Kienlin}, A. and {Kann}, D.~A. and {Filgas}, R. and {Klose}, S. and {Kr{\"u}hler}, T. and {Fukui}, A. and {Sako}, T. and {Tristram}, P.~J. and {Oates}, S.~R. and {Ukwatta}, T.~N. and {Littlejohns}, O.},
	Doi = {10.1088/0004-637X/763/2/71},
	Eid = {71},
	Eprint = {1212.0973},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB110731A},
	Month = feb,
	Pages = {71},
	Primaryclass = {astro-ph.HE},
	Title = {{Multiwavelength Observations of GRB 110731A: GeV Emission from Onset to Afterglow}},
	Volume = 763,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/763/2/71}}

@article{2010ApJ...716.1178A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716.1178A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Charles}, E. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Llena Garde}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Ritz}, S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
	Doi = {10.1088/0004-637X/716/2/1178},
	Eprint = {1005.2141},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal},
	Month = jun,
	Pages = {1178-1190},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Observations of GRB 090510: A Short-Hard Gamma-ray Burst with an Additional, Hard Power-law Component from 10 keV TO GeV Energies}},
	Volume = 716,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/716/2/1178}}

@article{2017ApJ...848L..14G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848L..14G},
	Archiveprefix = {arXiv},
	Author = {{Goldstein}, A. and {Veres}, P. and {Burns}, E. and {Briggs}, M.~S. and {Hamburg}, R. and {Kocevski}, D. and {Wilson-Hodge}, C.~A. and {Preece}, R.~D. and {Poolakkil}, S. and {Roberts}, O.~J. and {Hui}, C.~M. and {Connaughton}, V. and {Racusin}, J. and {von Kienlin}, A. and {Dal Canton}, T. and {Christensen}, N. and {Littenberg}, T. and {Siellez}, K. and {Blackburn}, L. and {Broida}, J. and {Bissaldi}, E. and {Cleveland}, W.~H. and {Gibby}, M.~H. and {Giles}, M.~M. and {Kippen}, R.~M. and {McBreen}, S. and {McEnery}, J. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Stanbro}, M.},
	Doi = {10.3847/2041-8213/aa8f41},
	Eid = {L14},
	Eprint = {1710.05446},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: 170817A},
	Month = oct,
	Pages = {L14},
	Primaryclass = {astro-ph.HE},
	Title = {{An Ordinary Short Gamma-Ray Burst with Extraordinary Implications: Fermi-GBM Detection of GRB 170817A}},
	Volume = 848,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8213/aa8f41}}

@article{2017ApJ...848L..13A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848L..13A},
	Archiveprefix = {arXiv},
	Author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
	Doi = {10.3847/2041-8213/aa920c},
	Eid = {L13},
	Eprint = {1710.05834},
	Journal = {\apjl},
	Keywords = {binaries: close, gamma-ray burst: general, gravitational waves},
	Month = oct,
	Pages = {L13},
	Primaryclass = {astro-ph.HE},
	Title = {{Gravitational Waves and Gamma-Rays from a Binary Neutron Star Merger: GW170817 and GRB 170817A}},
	Volume = 848,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8213/aa920c}}

@article{2017ApJ...848L..12A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848L..12A},
	Archiveprefix = {arXiv},
	Author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
	Doi = {10.3847/2041-8213/aa91c9},
	Eid = {L12},
	Eprint = {1710.05833},
	Journal = {\apjl},
	Keywords = {gravitational waves, stars: neutron},
	Month = oct,
	Pages = {L12},
	Primaryclass = {astro-ph.HE},
	Title = {{Multi-messenger Observations of a Binary Neutron Star Merger}},
	Volume = 848,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8213/aa91c9}}

@article{2017PhRvL.119p1101A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017PhRvL.119p1101A},
	Archiveprefix = {arXiv},
	Author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
	Doi = {10.1103/PhysRevLett.119.161101},
	Eid = {161101},
	Eprint = {1710.05832},
	Journal = {Physical Review Letters},
	Month = oct,
	Number = 16,
	Pages = {161101},
	Primaryclass = {gr-qc},
	Title = {{GW170817: Observation of Gravitational Waves from a Binary Neutron Star Inspiral}},
	Volume = 119,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.119.161101}}

@article{2018ApJ...861...85A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018ApJ...861...85A},
	Author = {{Ajello}, M. and {Allafort}, A. and {Axelsson}, M. and {Baldini}, L. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bellazzini}, R. and {Berenji}, B. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonino}, R. and {Bottacini}, E. and {Brandt}, T.~J. and {Bregeon}, J. and {Bruel}, P. and {Buehler}, R. and {Burnett}, T.~H. and {Buson}, S. and {Cameron}, R.~A. and {Caputo}, R. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cavazzuti}, E. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Costantin}, D. and {Cuoco}, A. and {Cutini}, S. and {D'Ammando}, F. and {de Palma}, F. and {Di Lalla}, N. and {Di Mauro}, M. and {Di Venere}, L. and {Dubois}, R. and {Dumora}, D. and {Favuzzi}, C. and {Ferrara}, E.~C. and {Franckowiak}, A. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Giglietto}, N. and {Gill}, R. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Granot}, J. and {Green}, D. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Guillemot}, L. and {Guiriec}, S. and {Harding}, A.~K. and {Hays}, E. and {Horan}, D. and {Imazato}, F. and {J{\'o}hannesson}, G. and {Kamae}, T. and {Kensei}, S. and {Kocevski}, D. and {Kuss}, M. and {La Mura}, G. and {Larsson}, S. and {Latronico}, L. and {Li}, J. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Magill}, J.~D. and {Maldera}, S. and {Manfreda}, A. and {Mazziotta}, M.~N. and {Michelson}, P.~F. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Negro}, M. and {Nuss}, E. and {Ojha}, R. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Palatiello}, M. and {Paliya}, V.~S. and {Paneque}, D. and {Persic}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Principe}, G. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Ritz}, S. and {Rochester}, L.~S. and {Ryde}, F. and {Saz Parkinson}, P.~M. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Spada}, F. and {Spandre}, G. and {Spinelli}, P. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, M. and {Tak}, D. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Torres}, D.~F. and {Torresi}, E. and {Tosti}, G. and {Troja}, E. and {Valverde}, J. and {Venters}, T.~M. and {Vianello}, G. and {Wood}, K. and {Yang}, C. and {Zaharijas}, G.},
	Doi = {10.3847/1538-4357/aac515},
	Eid = {85},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma rays: general, gravitational waves},
	Month = jul,
	Pages = {85},
	Title = {{Fermi-LAT Observations of LIGO/Virgo Event GW170817}},
	Volume = 861,
	Year = 2018,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aac515}}

@article{2009ApJ...707.1404T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...707.1404T},
	Archiveprefix = {arXiv},
	Author = {{Toma}, K. and {Wu}, X.-F. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1088/0004-637X/707/2/1404},
	Eprint = {0905.1697},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, gamma rays: theory},
	Month = dec,
	Pages = {1404-1416},
	Primaryclass = {astro-ph.HE},
	Title = {{An Up-Scattered Cocoon Emission Model of Gamma-Ray Burst High-Energy Lags}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/707/2/1404}}

@article{2012MNRAS.421..525H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.421..525H},
	Archiveprefix = {arXiv},
	Author = {{Hasco{\"e}t}, R. and {Daigne}, F. and {Mochkovitch}, R. and {Vennin}, V.},
	Doi = {10.1111/j.1365-2966.2011.20332.x},
	Eprint = {1107.5737},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, radiative transfer, gamma-ray burst: general, gamma-ray burst: individual: GRB 080916C},
	Month = mar,
	Pages = {525-545},
	Primaryclass = {astro-ph.HE},
	Title = {{Do Fermi Large Area Telescope observations imply very large Lorentz factors in gamma-ray burst outflows?}},
	Volume = 421,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.20332.x}}

@article{2010ApJ...720.1008C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...720.1008C},
	Archiveprefix = {arXiv},
	Author = {{Corsi}, A. and {Guetta}, D. and {Piro}, L.},
	Doi = {10.1088/0004-637X/720/2/1008},
	Eprint = {0911.4453},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal, X-rays: bursts},
	Month = sep,
	Pages = {1008-1015},
	Title = {{High-energy Emission Components in the Short GRB 090510}},
	Volume = 720,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/720/2/1008}}

@article{2006ApJ...648L..51S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...648L..51S},
	Author = {{Spitkovsky}, A.},
	Doi = {10.1086/507518},
	Eprint = {astro-ph/0603147},
	Journal = {\apjl},
	Keywords = {Magnetohydrodynamics: MHD, Stars: Pulsars: General, Stars: Magnetic Fields, Stars: Neutron},
	Month = sep,
	Pages = {L51-L54},
	Title = {{Time-dependent Force-free Pulsar Magnetospheres: Axisymmetric and Oblique Rotators}},
	Volume = 648,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/507518}}

@article{2014MNRAS.443.3578N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.443.3578N},
	Archiveprefix = {arXiv},
	Author = {{Nava}, L. and {Vianello}, G. and {Omodei}, N. and {Ghisellini}, G. and {Ghirlanda}, G. and {Celotti}, A. and {Longo}, F. and {Desiante}, R. and {Barniol Duran}, R.},
	Doi = {10.1093/mnras/stu1451},
	Eprint = {1406.6693},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-rays: general},
	Month = oct,
	Pages = {3578-3585},
	Primaryclass = {astro-ph.HE},
	Title = {{Clustering of LAT light curves: a clue to the origin of high-energy emission in gamma-ray bursts}},
	Volume = 443,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu1451}}

@article{2011ExA....32..193A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ExA....32..193A},
	Archiveprefix = {arXiv},
	Author = {{Actis}, M. and {Agnetta}, G. and {Aharonian}, F. and {Akhperjanian}, A. and {Aleksi{\'c}}, J. and {Aliu}, E. and {Allan}, D. and {Allekotte}, I. and {Antico}, F. and {Antonelli}, L.~A. and et al.},
	Doi = {10.1007/s10686-011-9247-0},
	Eprint = {1008.3703},
	Journal = {Experimental Astronomy},
	Keywords = {Ground based gamma ray astronomy, Next generation Cherenkov telescopes, Design concepts},
	Month = dec,
	Pages = {193-316},
	Primaryclass = {astro-ph.IM},
	Title = {{Design concepts for the Cherenkov Telescope Array CTA: an advanced facility for ground-based high-energy gamma-ray astronomy}},
	Volume = 32,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10686-011-9247-0}}

@article{2013APh....43..252I,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013APh....43..252I},
	Archiveprefix = {arXiv},
	Author = {{Inoue}, S. and {Granot}, J. and {O'Brien}, P.~T. and {Asano}, K. and {Bouvier}, A. and {Carosi}, A. and {Connaughton}, V. and {Garczarczyk}, M. and {Gilmore}, R. and {Hinton}, J. and {Inoue}, Y. and {Ioka}, K. and {Kakuwa}, J. and {Markoff}, S. and {Murase}, K. and {Osborne}, J.~P. and {Otte}, A.~N. and {Starling}, R. and {Tajima}, H. and {Teshima}, M. and {Toma}, K. and {Wagner}, S. and {Wijers}, R.~A.~M.~J. and {Williams}, D.~A. and {Yamamoto}, T. and {Yamazaki}, R. and {CTA Consortium}},
	Doi = {10.1016/j.astropartphys.2013.01.004},
	Eprint = {1301.3014},
	Journal = {Astroparticle Physics},
	Month = mar,
	Pages = {252-275},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray burst science in the era of the Cherenkov Telescope Array}},
	Volume = 43,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.astropartphys.2013.01.004}}

@article{2013ExA....35..413G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ExA....35..413G},
	Archiveprefix = {arXiv},
	Author = {{Gilmore}, R.~C. and {Bouvier}, A. and {Connaughton}, V. and {Goldstein}, A. and {Otte}, N. and {Primack}, J.~R. and {Williams}, D.~A.},
	Doi = {10.1007/s10686-012-9316-z},
	Eprint = {1201.0010},
	Journal = {Experimental Astronomy},
	Keywords = {Gamma rays: bursts, Telescopes},
	Month = apr,
	Pages = {413-457},
	Primaryclass = {astro-ph.HE},
	Title = {{IACT observations of gamma-ray bursts: prospects for the Cherenkov Telescope Array}},
	Volume = 35,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10686-012-9316-z}}

@article{2012Sci...338.1190A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012Sci...338.1190A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Allafort}, A. and {Schady}, P. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and {Bellazzini}, R. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Borgland}, A.~W. and {Bottacini}, E. and {Bouvier}, A. and {Bregeon}, J. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Cavazzuti}, E. and {Cecchi}, C. and {Charles}, E. and {Chaves}, R.~C.~G. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Conrad}, J. and {Cutini}, S. and {D'Ammando}, F. and {de Palma}, F. and {Dermer}, C.~D. and {Digel}, S.~W. and {do Couto e Silva}, E. and {Dom{\'{\i}}nguez}, A. and {Drell}, P.~S. and {Drlica-Wagner}, A. and {Favuzzi}, C. and {Fegan}, S.~J. and {Focke}, W.~B. and {Franckowiak}, A. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guiriec}, S. and {Gustafsson}, M. and {Hadasch}, D. and {Hayashida}, M. and {Hays}, E. and {Jackson}, M.~S. and {Jogler}, T. and {Kataoka}, J. and {Kn{\"o}dlseder}, J. and {Kuss}, M. and {Lande}, J. and {Larsson}, S. and {Latronico}, L. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Mehault}, J. and {Michelson}, P.~F. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Tramacere}, A. and {Nuss}, E. and {Greiner}, J. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Ormes}, J.~F. and {Paneque}, D. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reyes}, L.~C. and {Ritz}, S. and {Rau}, A. and {Romoli}, C. and {Roth}, M. and {S{\'a}nchez-Conde}, M. and {Sanchez}, D.~A. and {Scargle}, J.~D. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Spandre}, G. and {Spinelli}, P. and {Stawarz}, {\L}. and {Suson}, D.~J. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Tinivella}, M. and {Torres}, D.~F. and {Tosti}, G. and {Troja}, E. and {Usher}, T.~L. and {Vandenbroucke}, J. and {Vasileiou}, V. and {Vianello}, G. and {Vitale}, V. and {Waite}, A.~P. and {Winer}, B.~L. and {Wood}, K.~S. and {Wood}, M.},
	Doi = {10.1126/science.1227160},
	Eprint = {1211.1671},
	Journal = {Science},
	Month = nov,
	Pages = {1190},
	Primaryclass = {astro-ph.CO},
	Title = {{The Imprint of the Extragalactic Background Light in the Gamma-Ray Spectra of Blazars}},
	Volume = 338,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.1227160}}

@inproceedings{Bissaldi2017,
	Adsnote = {Provided by the Smithsonian/NASA Astrophysics Data System},
	Adsurl = {https://pos.sissa.it/312/065/},
	Author = {{Bissaldi}, E. and {Omodei}, N. and {Vianello}, G. and {Kocevski}, D. and {on behalf of the Fermi-LAT Collaboration}},
	Booktitle = {Proceedings of Science},
	Doi = {10.22323/1.312.0065},
	Editor = {{Greiner} and {McEnery}},
	Pages = {5},
	Title = {Exploring the low-energy domain of LAT-detected GRBs},
	Volume = {312},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.22323/1.312.0065}}

@article{1992ApJ...392L...9D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...392L...9D},
	Author = {{Duncan}, R.~C. and {Thompson}, C.},
	Doi = {10.1086/186413},
	Journal = {\apjl},
	Keywords = {Dynamo Theory, Gamma Ray Bursts, Neutron Stars, Star Formation, Stellar Magnetic Fields, Gravitational Collapse, Stellar Rotation, Supernovae},
	Month = jun,
	Pages = {L9-L13},
	Title = {{Formation of very strongly magnetized neutron stars - Implications for gamma-ray bursts}},
	Volume = 392,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1086/186413}}

@article{1992Natur.357..472U,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992Natur.357..472U},
	Author = {{Usov}, V.~V.},
	Doi = {10.1038/357472a0},
	Journal = {\nat},
	Keywords = {Cataclysmic Variables, Gamma Ray Bursts, Pulsars, Stellar Magnetic Fields, Brightness Distribution, Computational Astrophysics, Electron-Positron Pairs, Gamma Ray Observatory, Spatial Distribution, Stellar Rotation},
	Month = jun,
	Pages = {472-474},
	Title = {{Millisecond pulsars with extremely strong magnetic fields as a cosmological source of gamma-ray bursts}},
	Volume = 357,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1038/357472a0}}

@article{2011MNRAS.413.2031M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.413.2031M},
	Archiveprefix = {arXiv},
	Author = {{Metzger}, B.~D. and {Giannios}, D. and {Thompson}, T.~A. and {Bucciantini}, N. and {Quataert}, E.},
	Doi = {10.1111/j.1365-2966.2011.18280.x},
	Eprint = {1012.0001},
	Journal = {\mnras},
	Keywords = {MHD, gamma-ray burst: general, stars: neutron, stars: winds, outflows},
	Month = may,
	Pages = {2031-2056},
	Primaryclass = {astro-ph.HE},
	Title = {{The protomagnetar model for gamma-ray bursts}},
	Volume = 413,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.18280.x}}

@article{2018GCN.23053....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018GCN.23053....1V},
	Author = {{Veres}, P. and {Meegan}, C. and {Mailyan}, B.},
	Journal = {GRB Coordinates Network, Circular Service, No.~23053, \#1 (2018)},
	Title = {{GRB 170728A: Fermi GBM observation.}},
	Volume = 23053,
	Year = 2018}

@article{2015GCN.17810....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17810....1K},
	Author = {{Kocevski}, D. and {Kennea}, J.~A. and {Lien}, A.~Y. and {Page}, K.~L. and {Racusin}, J.~L.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17810, \#1 (2015)},
	Title = {{GRB 150513A: Swift detection of a burst.}},
	Volume = 17810,
	Year = 2015}

@article{2012GCN.13381....1B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13381....1B},
	Author = {{Barthelmy}, S.~D. and {Kennea}, J. and {Racusin}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13381, \#1 (2012)},
	Title = {{GRB 120624B: Swift detection of a burst.}},
	Volume = 13381,
	Year = 2012}

@article{2007ApJ...662.1093W,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...662.1093W},
	Author = {{Willingale}, R. and {O'Brien}, P.~T. and {Osborne}, J.~P. and {Godet}, O. and {Page}, K.~L. and {Goad}, M.~R. and {Burrows}, D.~N. and {Zhang}, B. and {Rol}, E. and {Gehrels}, N. and {Chincarini}, G.},
	Doi = {10.1086/517989},
	Eprint = {astro-ph/0612031},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, ISM: Jets and Outflows, Radiation Mechanisms: Nonthermal},
	Month = jun,
	Pages = {1093-1110},
	Title = {{Testing the Standard Fireball Model of Gamma-Ray Bursts Using Late X-Ray Afterglows Measured by Swift}},
	Volume = 662,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/517989}}

@article{2016ApJ...823L...2A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...823L...2A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Albert}, A. and {Anderson}, B. and {Arimoto}, M. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Becerra Gonzalez}, J. and {Bellazzini}, R. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonino}, R. and {Bottacini}, E. and {Brandt}, T.~J. and {Bregeon}, J. and {Britto}, R.~J. and {Bruel}, P. and {Buehler}, R. and {Burnett}, T.~H. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caputo}, R. and {Caragiulo}, M. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cavazzuti}, E. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Chiaro}, G. and {Ciprini}, S. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Condon}, B. and {Costanza}, F. and {Cuoco}, A. and {Cutini}, S. and {D'Ammando}, F. and {de Palma}, F. and {Desiante}, R. and {Digel}, S.~W. and {Di Lalla}, N. and {Di Mauro}, M. and {Di Venere}, L. and {Dom{\'{\i}}nguez}, A. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Franckowiak}, A. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Giglietto}, N. and {Giomi}, M. and {Giommi}, P. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Gomez-Vargas}, G.~A. and {Granot}, J. and {Green}, D. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and {Hewitt}, J.~W. and {Hill}, A.~B. and {Horan}, D. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Kamae}, T. and {Kensei}, S. and {Kocevski}, D. and {Kuss}, M. and {La Mura}, G. and {Larsson}, S. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Li}, J. and {Li}, L. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Magill}, J. and {Maldera}, S. and {Manfreda}, A. and {Marelli}, M. and {Mayer}, M. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Meyer}, M. and {Michelson}, P.~F. and {Mirabal}, N. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Negro}, M. and {Nuss}, E. and {Ohsugi}, T. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Ormes}, J.~F. and {Paneque}, D. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Romani}, R.~W. and {Saz Parkinson}, P.~M. and {Sgr{\`o}}, C. and {Simone}, D. and {Siskind}, E.~J. and {Smith}, D.~A. and {Spada}, F. and {Spandre}, G. and {Spinelli}, P. and {Suson}, D.~J. and {Tajima}, H. and {Thayer}, J.~G. and {Thayer}, J.~B. and {Thompson}, D.~J. and {Tibaldo}, L. and {Torres}, D.~F. and {Troja}, E. and {Uchiyama}, Y. and {Venters}, T.~M. and {Vianello}, G. and {Wood}, K.~S. and {Wood}, M. and {Zaharijas}, G. and {Zhu}, S. and {Zimmer}, S.},
	Doi = {10.3847/2041-8205/823/1/L2},
	Eid = {L2},
	Eprint = {1602.04488},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general, gamma-rays: general, gravitational waves, methods: observational},
	Month = may,
	Pages = {L2},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi-LAT Observations of the LIGO Event GW150914}},
	Volume = 823,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/823/1/L2}}

@article{2014ApJ...794..135B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...794..135B},
	Archiveprefix = {arXiv},
	Author = {{Bennett}, C.~L. and {Larson}, D. and {Weiland}, J.~L. and {Hinshaw}, G.},
	Doi = {10.1088/0004-637X/794/2/135},
	Eid = {135},
	Eprint = {1406.1718},
	Journal = {\apj},
	Keywords = {cosmological parameters, cosmology: observations, distance scale},
	Month = oct,
	Pages = {135},
	Title = {{The 1\% Concordance Hubble Constant}},
	Volume = 794,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/794/2/135}}

@article{2016A&A...594A..13P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...594A..13P},
	Archiveprefix = {arXiv},
	Author = {{Planck Collaboration} and {Ade}, P.~A.~R. and {Aghanim}, N. and {Arnaud}, M. and {Ashdown}, M. and {Aumont}, J. and {Baccigalupi}, C. and {Banday}, A.~J. and {Barreiro}, R.~B. and {Bartlett}, J.~G. and et al.},
	Doi = {10.1051/0004-6361/201525830},
	Eid = {A13},
	Eprint = {1502.01589},
	Journal = {\aap},
	Keywords = {cosmology: observations, cosmology: theory, cosmic background radiation, cosmological parameters},
	Month = sep,
	Pages = {A13},
	Title = {{Planck 2015 results. XIII. Cosmological parameters}},
	Volume = 594,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201525830}}

@book{1972gcpa.book.....W,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1972gcpa.book.....W},
	Author = {{Weinberg}, S.},
	Booktitle = {Gravitation and Cosmology: Principles and Applications of the General Theory of Relativity, by Steven Weinberg, pp.~688.~ISBN 0-471-92567-5.~Wiley-VCH , July 1972.},
	Month = jul,
	Pages = {688},
	Title = {{Gravitation and Cosmology: Principles and Applications of the General Theory of Relativity}},
	Year = 1972}

@article{2012GCN.13845....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13845....1R},
	Author = {{Racusin}, J.~L. and {Burrows}, D.~N. and {D'Elia}, V. and {Evans}, P.~A. and {Gehrels}, N. and {Gompertz}, B.~P. and {Kennea}, J.~A. and {Kuin}, N.~P.~M. and {Pagani}, C. and {Page}, K.~L. and {Sbarufatti}, B. and {Starling}, R.~L.~C.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13845, \#1 (2012)},
	Title = {{GRB 121011A: Swift detection of a burst with optical afterglow.}},
	Volume = 13845,
	Year = 2012}

@article{2013GCN.14257....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14257....1C},
	Author = {{Cummings}, J.~R. and {Palmer}, D.~M.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14257, \#1 (2013)},
	Title = {{GRB 130305A found in ground analysis of Swift/BAT data.}},
	Volume = 14257,
	Year = 2013}

@article{2015GCN.18403....1G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.18403....1G},
	Author = {{Goad}, M.~R. and {Osborne}, J.~P. and {Beardmore}, A.~P. and {Evans}, P.~A.},
	Journal = {GRB Coordinates Network, Circular Service, No.~18403, \#1 (2015)},
	Title = {{GRB 151006A: Enhanced Swift-XRT position.}},
	Volume = 18403,
	Year = 2015}

@article{2016GCN.19927....1E,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19927....1E},
	Author = {{Evans}, P.~A. and {Goad}, M.~R. and {Osborne}, J.~P. and {Beardmore}, A.~P.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19927, \#1 (2016)},
	Title = {{GRB 160917A: Enhanced Swift-XRT position.}},
	Volume = 19927,
	Year = 2016}

@article{2008GCN..8601....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008GCN..8601....1L},
	Author = {{Landsman}, W. and {de Pasquale}, M. and {Kuin}, P. and {Schady}, P. and {Smith}, P. and {Parsons}, A.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB081203A: Swift/UVOT grism redshift.}},
	Volume = 8601,
	Year = 2008}

@article{2009GCN..8766....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..8766....1D},
	Author = {{de Ugarte Postigo}, A. and {Jakobsson}, P. and {Malesani}, D. and {Fynbo}, J.~P.~U. and {Simpson}, E. and {Barros}, S.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090102: NOT redshift.}},
	Volume = 8766,
	Year = 2009}

@article{2009GCN..9028....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9028....1C},
	Author = {{Chornock}, R. and {Perley}, D.~A. and {Cenko}, S.~B. and {Bloom}, J.~S.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090323 Gemini-South redshift.}},
	Volume = 9028,
	Year = 2009}

@article{2009GCN..9053....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9053....1C},
	Author = {{Cenko}, S.~B. and {Bloom}, J.~S. and {Morgan}, A.~N. and {Perley}, D.~A.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090328: Gemini South redshift.}},
	Volume = 9053,
	Year = 2009}

@article{2009GCN..9353....1R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9353....1R},
	Author = {{Rau}, A. and {McBreen}, S. and {Kruehler}, T.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB090510: VLT/FORS2 spectroscopic redshift.}},
	Volume = 9353,
	Year = 2009}

@article{2009GCN..9873....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9873....1C},
	Author = {{Cucchiara}, A. and {Fox}, D.~B. and {Tanvir}, N. and {Berger}, E.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090902B: Gemini-N absorption redshift.}},
	Volume = 9873,
	Year = 2009}

@article{2009GCN..9942....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN..9942....1M},
	Author = {{Malesani}, D. and {Goldoni}, P. and {Fynbo}, J.~P.~U. and {D'Elia}, V. and {Covino}, S. and {Flores}, H. and {Levan}, A.~J. and {Vergani}, S.~D. and {Wiersema}, K.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 090926A: VLT/X-shooter redshift.}},
	Volume = 9942,
	Year = 2009}

@article{2009GCN.10031....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN.10031....1C},
	Author = {{Cucchiara}, A. and {Fox}, D.~B. and {Cenko}, S.~B. and {Tanvir}, N. and {Berger}, E.},
	Journal = {GRB Coordinates Network, Circular Service, No.~1031, \#1 (2009)},
	Title = {{GRB 091003: Gemini-N redshift of possible host galaxy.}},
	Volume = 10031,
	Year = 2009}

@article{2009GCN.10202....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009GCN.10202....1C},
	Author = {{Cucchiara}, A. and {Fox}, D. and {Levan}, A. and {Tanvir}, N.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10202, \#1 (2009)},
	Title = {{GRB 091127: Gemini-N redshift.}},
	Volume = 10202,
	Year = 2009}

@article{2010GCN.10606....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.10606....1C},
	Author = {{Cucchiara}, A. and {Fox}, D.~B.},
	Journal = {GRB Coordinates Network, Circular Service, No.~10606, \#1 (2010)},
	Title = {{GRB 100414A: Gemini-N candidate and redshift.}},
	Volume = 10606,
	Year = 2010}

@article{2010GCN.14500....1C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010GCN.14500....1C},
	Author = {{Kruehler}, T. and {Greiner}, G. and {Kann} D.~A.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14500, \#1 (2010)},
	Title = {{GRB 100728A: GROND host detection and X-shooter redshift.}},
	Volume = 14500,
	Year = 2010}

@article{2011GCN.11708....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.11708....1M},
	Author = {{Milne}, P.~A. and {Cenko}, S.~B.},
	Journal = {GRB Coordinates Network, Circular Service, No.~11708, \#1 (2011)},
	Title = {{GRB 110213A: Bok telescope redshift.}},
	Volume = 11708,
	Year = 2011}

@article{2011GCN.12225....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011GCN.12225....1T},
	Author = {{Tanvir}, N.~R. and {Wiersema}, K. and {Levan}, A.~J. and {Cenko}, S.~B. and {Geballe}, T.},
	Journal = {GRB Coordinates Network, Circular Service, No.~12225, \#1 (2011)},
	Title = {{GRB 110731A Gemini-N redshift.}},
	Volume = 12225,
	Year = 2011}

@article{2013AA...557L..18D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...557L..18D},
	Archiveprefix = {arXiv},
	Author = {{de Ugarte Postigo}, A. and {Campana}, S. and {Th{\"o}ne}, C.~C. and {D'Avanzo}, P. and {S{\'a}nchez-Ram{\'{\i}}rez}, R. and {Melandri}, A. and {Gorosabel}, J. and {Ghirlanda}, G. and {Veres}, P. and {Mart{\'{\i}}n}, S. and {Petitpas}, G. and {Covino}, S. and {Fynbo}, J.~P.~U. and {Levan}, A.~J.},
	Date-Modified = {2018-12-14 12:10:38 -0800},
	Doi = {10.1051/0004-6361/201322065},
	Eid = {L18},
	Eprint = {1309.1167},
	Journal = {\aap},
	Keywords = {gamma-ray burst: individual: GRB 120624B},
	Month = sep,
	Pages = {L18},
	Title = {{The obscured hyper-energetic GRB 120624B hosted by a luminous compact galaxy at z = 2.20}},
	Volume = 557,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201322065}}

@article{2012GCN.13441....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13441....1T},
	Author = {{Tanvir}, N.~R. and {Wiersema}, K. and {Levan}, A.~J. and {Fox}, D. and {Fruchter}, A. and {Krogsrud}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13441, \#1 (2012)},
	Title = {{GRB 120711A gemini-s likely redshift.}},
	Volume = 13441,
	Year = 2012}

@article{2012GCN.13532....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012GCN.13532....1T},
	Author = {{Tanvir}, N.~R. and {Ball}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~13532, \#1 (2012)},
	Title = {{GRB 120729A Gemini-N redshift.}},
	Volume = 13532,
	Year = 2012}

@article{2013GCN.14478....1X,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14478....1X},
	Author = {{Xu}, D. and {de Ugarte Postigo}, A. and {Schulze}, S. and {Jessen-Hansen}, J. and {Leloudas}, G. and {Kruehler}, T. and {Fynbo}, J.~P.~U. and {Jakobsson}, P.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14478, \#1 (2013)},
	Title = {{GRB 130427A: NOT optical photometry and redshift.}},
	Volume = 14478,
	Year = 2013}

@article{2013GCN.14685....1S,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14685....1S},
	Author = {{Sanchez-Ramirez}, R. and {Gorosabel}, J. and {Castro-Tirado}, A.~J. and {Cepa}, J. and {Gomez-Velarde}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14685, \#1 (2013)},
	Title = {{GRB 130518A: 10.4m GTC/OSIRIS redshift.}},
	Volume = 14685,
	Year = 2013}

@article{2013GCN.14983....1L,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.14983....1L},
	Author = {{Leloudas}, G. and {Fynbo}, J.~P.~U. and {Schulze}, S. and {Xu}, D. and {Malesani}, D. and {Geier}, S. and {Cano}, Z. and {Jakobsson}, P.},
	Journal = {GRB Coordinates Network, Circular Service, No.~14983, \#1 (2013)},
	Title = {{GRB 130702A: NOT spectroscopy and redshift of the nearby bright galaxy.}},
	Volume = 14983,
	Year = 2013}

@article{2013GCN.15187....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15187....1D},
	Author = {{de Ugarte Postigo}, A. and {Xu}, D. and {Malesani}, D. and {Gorosabel}, J. and {Jakobsson}, P. and {Kajava}, J.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15187, \#1 (2013)},
	Title = {{GRB 130907A: NOT redshift.}},
	Volume = 15187,
	Year = 2013}

@article{2013GCN.15470....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013GCN.15470....1D},
	Author = {{de Ugarte Postigo}, A. and {Thoene}, C.~C. and {Gorosabel}, J. and {Sanchez-Ramirez}, R. and {Fynbo}, J.~P.~U. and {Tanvir}, N.~R. and {Cabrera-Lavers}, A. and {Garcia}, A.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15470, \#1 (2013)},
	Title = {{GRB 131108A: redshift from 10.4m GTC.}},
	Volume = 15470,
	Year = 2013}

@article{2014GCN.15645....1X,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.15645....1X},
	Author = {{Xu}, D. and {Malesani}, D. and {Tanvir}, N.~R. and {D'Elia}, V. and {de Ugarte Postigo}, A. and {Kruehler}, T. and {Fynbo}, J.~P.~U.},
	Journal = {GRB Coordinates Network, Circular Service, No.~15645, \#1 (2014)},
	Title = {{GRB 131231A: VLT/X-shooter redshift.}},
	Volume = 15645,
	Year = 2014}

@article{2014GCN.16983....1X,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014GCN.16983....1X},
	Author = {{Xu}, D. and {Levan}, A.~J. and {Fynbo}, J.~P.~U. and {Tanvir}, N.~R. and {D'Elia}, V. and {Malesani}, D.},
	Journal = {GRB Coordinates Network, Circular Service, No.~16983, \#1 (2014)},
	Title = {{GRB 141028A: VLT/X-shooter redshift of z=2.33.}},
	Volume = 16983,
	Year = 2014}

@article{2015GCN.17583....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17583....1D},
	Author = {{de Ugarte Postigo}, A. and {Fynbo}, J.~P.~U. and {Thoene}, C. and {Tanvir}, N.~R. and {Sanchez-Ramirez}, R. and {Gorosabel}, J. and {Pessev}, P. and {Alvarez-Iglesias}, C. and {Rivero}, M.~A.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17583, \#1 (2015)},
	Title = {{GRB 150314A: Redshift from OSIRIS/GTC.}},
	Volume = 17583,
	Year = 2015}

@article{2015GCN.17672....1P,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17672....1P},
	Author = {{Pugliese}, V. and {Xu}, D. and {Tanvir}, N.~R. and {Wiersema}, K. and {Fynbo}, J.~P.~U. and {Milvang-Jensen}, B. and {D'Elia}, V.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17672, \#1 (2015)},
	Title = {{GRB 150403A: VLT/X-shooter redshift.}},
	Volume = 17672,
	Year = 2015}

@article{2015GCN.17822....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015GCN.17822....1D},
	Author = {{de Ugarte Postigo}, A. and {Xu}, D. and {Malesani}, D. and {Tanvir}, N.~R.},
	Journal = {GRB Coordinates Network, Circular Service, No.~17822, \#1 (2015)},
	Title = {{GRB 150514A: VLT/X-shooter redshift.}},
	Volume = 17822,
	Year = 2015}

@article{2016GCN.19419....1T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19419....1T},
	Author = {{Tanvir}, N.~R. and {Levan}, A.~J. and {Cenko}, S.~B. and {Perley}, D. and {Cucchiara}, A. and {Roth}, K. and {Wiersema}, K. and {Fruchter}, A. and {Laskar}, T.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19419, \#1 (2016)},
	Title = {{GRB 160509A Gemini North redshift.}},
	Volume = 19419,
	Year = 2016}

@article{2016GCN.19708....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19708....1M},
	Author = {{Malesani}, D. and {de Ugarte Postigo}, A. and {de Pasquale}, M. and {Kann}, D.~A. and {Cano}, Z. and {Perley}, D.~A. and {Izzo}, L. and {Thoene}, C.~C. and {Butler}, N. and {Watson}, A.~M. and {Kutyrev}, A. and {Lee}, W.~H. and {Richer}, M.~G. and {Fox}, O. and {Prochaska}, J.~X. and {Bloom}, J.~S. and {Cucchiara}, A. and {Troja}, E. and {Littlejohns}, O. and {Ramirez-Ruiz}, E. and {de Diego}, J.~A. and {Georgiev}, L. and {Gonzalez}, J. and {Roman-Zuniga}, C. and {Gehrels}, N. and {Moseley}, H. and {Capone}, J. and {Golkhou}, V.~Z. and {Toy}, V.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19708, \#1 (2016)},
	Title = {{GRB 160623A: optical astrometry, photometry, and redshift.}},
	Volume = 19708,
	Year = 2016}

@article{2016GCN.19600....1X,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016GCN.19600....1X},
	Author = {{Xu}, D. and {Malesani}, D. and {Fynbo}, J.~P.~U. and {Tanvir}, N.~R. and {Levan}, A.~J. and {Perley}, D.~A.},
	Journal = {GRB Coordinates Network, Circular Service, No.~19600, \#1 (2016)},
	Title = {{GRB 160625B: VLT/X-shooter redshift.}},
	Volume = 19600,
	Year = 2016}

@article{2017GCN.20686....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.20686....1K},
	Author = {{Kruehler}, T. and {Schady}, P. and {Greiner}, J. and {Tanvir}, N.~R.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20686, \#1 (2017)},
	Title = {{GRB 170214A: VLT/X-shooter spectroscopy and tentative redshift.}},
	Volume = 20686,
	Year = 2017}

@article{2017GCN.20990....1D,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.20990....1D},
	Author = {{de Ugarte Postigo}, A. and {Kann}, D.~A. and {Thoene}, C.~C. and {Izzo}, L. and {Tanvir}, N.~R. and {Lombardi}, G. and {Marante}, A.},
	Journal = {GRB Coordinates Network, Circular Service, No.~20990, \#1 (2017)},
	Title = {{GRB 170405A: Redshift from OSIRIS/GTC.}},
	Volume = 20990,
	Year = 2017}

@article{2017GCN.22002....1K,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017GCN.22002....1K},
	Author = {{Kankare}, E. and {O'Neill}, D. and {Izzo}, L. and {D'Elia}, V. and {Vergani}, S.~D. and {Malesani}, D. and {Heintz}, K.~E. and {Schady}, P. and {Melandri}, A. and {D'Avanzo}, P. and {Campana}, S. and {Covino}, S. and {Magee}, M. and {Chen}, T.-W. and {Galbany}, L. and {Inserra}, C. and {Maguire}, K. and {Smartt}, S. and {Yaron}, O. and {Young}, D. and {Manulis}, I.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22002, \#1-2018 (2017)},
	Title = {{GRB 171010A: ePESSTO NTT spectroscopic redshift.}},
	Volume = 22002,
	Year = 2017}

@article{2018GCN.22996....1V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018GCN.22996....1V},
	Author = {{Vreeswijk}, P.~M. and {Kann}, D.~A. and {Heintz}, K.~E. and {de Ugarte Postigo}, A. and {Milvang-Jensen}, B. and {Malesani}, D.~B. and {Covino}, S. and {Levan}, A.~J. and {Pugliese}, G.},
	Journal = {GRB Coordinates Network, Circular Service, No.~22996, \#1 (2018)},
	Title = {{GRB 180720B: VLT/X-shooter redshift.}},
	Volume = 22996,
	Year = 2018}

@article{2017arXiv170907997C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017arXiv170907997C},
	Archiveprefix = {arXiv},
	Author = {{Cherenkov Telescope Array Consortium}, T. and {:} and {Acharya}, B.~S. and {Agudo}, I. and {Samarai}, I.~A. and {Alfaro}, R. and {Alfaro}, J. and {Alispach}, C. and {Alves Batista}, R. and {Amans}, J.-P. and et al.},
	Eprint = {1709.07997},
	Journal = {arXiv e-prints},
	Keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - High Energy Astrophysical Phenomena, High Energy Physics - Experiment},
	Month = sep,
	Primaryclass = {astro-ph.IM},
	Title = {{Science with the Cherenkov Telescope Array}},
	Year = 2017}

@article{2017ApJ...835...82R,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...835...82R},
	Archiveprefix = {arXiv},
	Author = {{Racusin}, J.~L. and {Burns}, E. and {Goldstein}, A. and {Connaughton}, V. and {Wilson-Hodge}, C.~A. and {Jenke}, P. and {Blackburn}, L. and {Briggs}, M.~S. and {Broida}, J. and {Camp}, J. and {Christensen}, N. and {Hui}, C.~M. and {Littenberg}, T. and {Shawhan}, P. and {Singer}, L. and {Veitch}, J. and {Bhat}, P.~N. and {Cleveland}, W. and {Fitzpatrick}, G. and {Gibby}, M.~H. and {von Kienlin}, A. and {McBreen}, S. and {Mailyan}, B. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Preece}, R.~D. and {Roberts}, O.~J. and {Stanbro}, M. and {Veres}, P. and {Zhang}, B.-B. and {Fermi LAT Collaboration} and {Ackermann}, M. and {Albert}, A. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bellazzini}, R. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonino}, R. and {Bregeon}, J. and {Bruel}, P. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caputo}, R. and {Caragiulo}, M. and {Caraveo}, P.~A. and {Cavazzuti}, E. and {Charles}, E. and {Chiang}, J. and {Ciprini}, S. and {Costanza}, F. and {Cuoco}, A. and {Cutini}, S. and {D'Ammando}, F. and {de Palma}, F. and {Desiante}, R. and {Digel}, S.~W. and {Di Lalla}, N. and {Di Mauro}, M. and {Di Venere}, L. and {Drell}, P.~S. and {Favuzzi}, C. and {Ferrara}, E.~C. and {Focke}, W.~B. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Giglietto}, N. and {Gill}, R. and {Giroletti}, M. and {Glanzman}, T. and {Granot}, J. and {Green}, D. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Harding}, A.~K. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Kamae}, T. and {Kensei}, S. and {Kocevski}, D. and {Kuss}, M. and {Larsson}, S. and {Latronico}, L. and {Li}, J. and {Longo}, F. and {Loparco}, F. and {Lubrano}, P. and {Magill}, J.~D. and {Maldera}, S. and {Malyshev}, D. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Michelson}, P.~F. and {Mizuno}, T. and {Monzani}, M.~E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Negro}, M. and {Nuss}, E. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Ormes}, J.~F. and {Paneque}, D. and {Perkins}, J.~S. and {Pesce-Rollins}, M. and {Piron}, F. and {Pivato}, G. and {Porter}, T.~A. and {Principe}, G. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Sgr{\`o}}, C. and {Simone}, D. and {Siskind}, E.~J. and {Smith}, D.~A. and {Spada}, F. and {Spinelli}, P. and {Suson}, D.~J. and {Tajima}, H. and {Thayer}, J.~B. and {Torres}, D.~F. and {Troja}, E. and {Uchiyama}, Y. and {Vianello}, G. and {Wood}, K.~S. and {Wood}, M.},
	Doi = {10.3847/1538-4357/835/1/82},
	Eid = {82},
	Eprint = {1606.04901},
	Journal = {\apj},
	Keywords = {gamma rays: general, gravitational waves, methods: observational},
	Month = jan,
	Pages = {82},
	Primaryclass = {astro-ph.HE},
	Title = {{Searching the Gamma-Ray Sky for Counterparts to Gravitational Wave Sources: /Fermi GBM and LAT Observations of LVT151012 and GW151226}},
	Volume = 835,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/835/1/82}}

@article{2000ApJ...538..105T,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...538..105T},
	Author = {{Thompson}, C. and {Madau}, P.},
	Doi = {10.1086/309100},
	Eprint = {astro-ph/9909111},
	Journal = {\apj},
	Keywords = {Cosmology: Theory, Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
	Month = jul,
	Pages = {105-114},
	Title = {{Relativistic Winds from Compact Gamma-Ray Sources. II. Pair Loading and Radiative Acceleration in Gamma-Ray Bursts}},
	Volume = 538,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/309100}}

@article{2001ApJ...554..660M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...554..660M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Ramirez-Ruiz}, E. and {Rees}, M.~J.},
	Doi = {10.1086/321404},
	Eprint = {astro-ph/0011284},
	Journal = {\apj},
	Keywords = {Cosmology: Miscellaneous, Gamma Rays: Bursts, X-Rays: Bursts},
	Month = jun,
	Pages = {660-666},
	Title = {{e$^{+/-}$ Pair Cascades and Precursors in Gamma-Ray Bursts}},
	Volume = 554,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/321404}}

@article{2002ApJ...565..808B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...565..808B},
	Author = {{Beloborodov}, A.~M.},
	Doi = {10.1086/324195},
	Eprint = {astro-ph/0103321},
	Journal = {\apj},
	Keywords = {Cosmology: Theory, Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Scattering, Shock Waves},
	Month = feb,
	Pages = {808-828},
	Title = {{Radiation Front Sweeping the Ambient Medium of Gamma-Ray Bursts}},
	Volume = 565,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/324195}}

@article{2005ApJ...618L..13B,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...618L..13B},
	Author = {{Beloborodov}, A.~M.},
	Doi = {10.1086/427627},
	Eprint = {astro-ph/0410050},
	Journal = {\apjl},
	Keywords = {Cosmology: Miscellaneous, Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves},
	Month = jan,
	Pages = {L13-L16},
	Title = {{Optical and GeV-TeV Flashes from Gamma-Ray Bursts}},
	Volume = 618,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/427627}}

@article{2019ATel12390....1M,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2019ATel12390....1M},
	Author = {{Mirzoyan}, R.},
	Journal = {The Astronomer's Telegram},
	Keywords = {Request for Observations, Gamma-Ray Burst},
	Month = jan,
	Title = {{First time detection of a GRB at sub-TeV energies; MAGIC detects the GRB 190114C}},
	Volume = 12390,
	Year = 2019}

@article{2013arXiv1303.4054C,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/\#abs/2013arXiv1303.4054C},
	Archiveprefix = {arXiv},
	Author = {{Ciprini}, Stefano and {Thompson}, David J. and {on behalf of the Fermi LAT collaboration}},
	Eid = {arXiv:1303.4054},
	Eprint = {1303.4054},
	Journal = {arXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = Mar,
	Pages = {arXiv:1303.4054},
	Primaryclass = {astro-ph.HE},
	Title = {{Monitoring the Gamma-ray Sky through 4.5 Years of Fermi LAT Flare Advocate Service}},
	Year = 2013}

@article{2014ApJ...789..159I,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...789..159I},
	Archiveprefix = {arXiv},
	Author = {{Ito}, H. and {Nagataki}, S. and {Matsumoto}, J. and {Lee}, S.-H. and {Tolstov}, A. and {Mao}, J. and {Dainotti}, M. and {Mizuta}, A.},
	Doi = {10.1088/0004-637X/789/2/159},
	Eid = {159},
	Eprint = {1405.6284},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, radiation mechanisms: thermal, radiative transfer, scattering},
	Month = jul,
	Pages = {159},
	Primaryclass = {astro-ph.HE},
	Title = {{Spectral and Polarization Properties of Photospheric Emission from Stratified Jets}},
	Volume = 789,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/789/2/159}}

@article{1999ApJS..123..203E,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJS..123..203E},
	Author = {{Esposito}, J.~A. and {Bertsch}, D.~L. and {Chen}, A.~W. and {Dingus}, B.~L. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Kanbach}, G. and {Kniffen}, D.~A. and {Lin}, Y.~C. and {Mayer-Hasselwander}, H.~A. and {McDonald}, L.~M. and {Michelson}, P.~F. and {von Montigny}, C. and {Mukherjee}, R. and {Nolan}, P.~L. and {Reimer}, O.~L. and {Schneid}, E. and {Sreekumar}, P. and {Thompson}, D.~J. and {Tompkins}, W.~F. and {Willis}, T.~D.},
	Doi = {10.1086/313227},
	Journal = {\apjs},
	Keywords = {GAMMA RAYS: OBSERVATIONS, INSTRUMENTATION: DETECTORS, METHODS: OBSERVATIONAL, Gamma Rays: Observations, Instrumentation: Detectors, Methods: Observational},
	Month = jul,
	Pages = {203-217},
	Title = {{In-Flight Calibration of EGRET on the Compton Gamma-Ray Observatory}},
	Volume = 123,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/313227}}

@article{2017ApJ...846...34A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...846...34A},
	Archiveprefix = {arXiv},
	Author = {{Abdollahi}, S. and {Ackermann}, M. and {Ajello}, M. and {Albert}, A. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and {Becerra Gonzalez}, J. and {Bellazzini}, R. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonino}, R. and {Bottacini}, E. and {Bregeon}, J. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Cameron}, R.~A. and {Caragiulo}, M. and {Caraveo}, P.~A. and {Cavazzuti}, E. and {Cecchi}, C. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiaro}, G. and {Ciprini}, S. and {Conrad}, J. and {Costantin}, D. and {Costanza}, F. and {Cutini}, S. and {D'Ammando}, F. and {de Palma}, F. and {Desai}, A. and {Desiante}, R. and {Digel}, S.~W. and {Di Lalla}, N. and {Di Mauro}, M. and {Di Venere}, L. and {Donaggio}, B. and {Drell}, P.~S. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Focke}, W.~B. and {Franckowiak}, A. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Giglietto}, N. and {Giomi}, M. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Green}, D. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hays}, E. and {Horan}, D. and {Jogler}, T. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Kocevski}, D. and {Kuss}, M. and {La Mura}, G. and {Larsson}, S. and {Latronico}, L. and {Li}, J. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Magill}, J.~D. and {Maldera}, S. and {Manfreda}, A. and {Mayer}, M. and {Mazziotta}, M.~N. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Monzani}, M.~E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Negro}, M. and {Nuss}, E. and {Ohsugi}, T. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Paliya}, V.~S. and {Paneque}, D. and {Perkins}, J.~S. and {Persic}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Principe}, G. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Sgr{\`o}}, C. and {Simone}, D. and {Siskind}, E.~J. and {Spada}, F. and {Spandre}, G. and {Spinelli}, P. and {Stawarz}, L. and {Suson}, D.~J. and {Takahashi}, M. and {Tanaka}, K. and {Thayer}, J.~B. and {Thompson}, D.~J. and {Torres}, D.~F. and {Torresi}, E. and {Tosti}, G. and {Troja}, E. and {Vianello}, G. and {Wood}, K.~S.},
	Doi = {10.3847/1538-4357/aa8092},
	Eid = {34},
	Eprint = {1612.03165},
	Journal = {\apj},
	Keywords = {astroparticle physics, catalogs, galaxies: active, gamma rays: general, techniques: photometric},
	Month = sep,
	Pages = {34},
	Primaryclass = {astro-ph.HE},
	Title = {{The Second Catalog of Flaring Gamma-Ray Sources from the Fermi All-sky Variability Analysis}},
	Volume = 846,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aa8092}}

@article{2019arXiv190106158V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2019arXiv190106158V},
	Archiveprefix = {arXiv},
	Author = {{von Kienlin}, A. and {Veres}, P. and {Roberts}, O.~J. and {Hamburg}, R. and {Bissaldi}, E. and {Briggs}, M.~S. and {Burns}, E. and {Goldstein}, A. and {Kocevski}, D. and {Preece}, R.~D. and {Wilson-Hodge}, C.~A. and {Hui}, C.~M. and {Mailyan}, B. and {Malacaria}, C.},
	Eprint = {1901.06158},
	Journal = {arXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = jan,
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi GBM GRBs with characteristics similar to GRB 170817A}},
	Year = 2019}

@article{Bernardini2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015JHEAp...7...64B},
	Author = {{Bernardini}, M.~G.},
	Doi = {10.1016/j.jheap.2015.05.003},
	Journal = {Journal of High Energy Astrophysics},
	Keywords = {Gamma-ray bursts: general, Magnetars},
	Month = sep,
	Pages = {64-72},
	Title = {{Gamma-ray bursts and magnetars: Observational signatures and predictions}},
	Volume = 7,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.jheap.2015.05.003}}

@article{Obergaulinger2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.469L..43O},
	Archiveprefix = {arXiv},
	Author = {{Obergaulinger}, M. and {Aloy}, M.~{\'A}.},
	Doi = {10.1093/mnrasl/slx046},
	Eprint = {1703.09893},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general, supernovae: general},
	Month = jul,
	Pages = {L43-L47},
	Primaryclass = {astro-ph.SR},
	Title = {{Protomagnetar and black hole formation in high-mass stars}},
	Volume = 469,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnrasl/slx046}}

@article{Pan2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013Ap%26SS.346..119P},
	Author = {{Pan}, Y.~Y. and {Wang}, N. and {Zhang}, C.~M.},
	Doi = {10.1007/s10509-013-1432-3},
	Journal = {\apss},
	Keywords = {Pulsars: general, Binaries: close, Stars: neutron},
	Month = jul,
	Pages = {119-125},
	Title = {{Binary pulsars in magnetic field versus spin period diagram}},
	Volume = 346,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-013-1432-3}}

@article{Avni,
	Abstract = {{A procedure for estimating the ranges of parameters that describe the
spectra of X-rays from clusters of galaxies is presented. The
applicability of the method is proved by statistical simulations of
cluster spectra; such a proof is necessary because of the nonlinearity
of the spectral functions. Implications for the spectra of the Perseus,
Coma, and Virgo clusters are discussed. The procedure can be applied in
more general problems of parameter estimation.
}},
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1976ApJ...210..642A},
	Author = {{Avni}, Y.},
	Doi = {10.1086/154870},
	Journal = {\apj},
	Keywords = {Energy Spectra, Galactic Clusters, Statistical Analysis, X Ray Sources, X Ray Spectra, Computerized Simulation, Monte Carlo Method, Range (Extremes), Spectral Energy Distribution, Spectrum Analysis},
	Month = dec,
	Pages = {642-646},
	Title = {{Energy spectra of X-ray clusters of galaxies}},
	Volume = 210,
	Year = 1976,
	Bdsk-Url-1 = {https://doi.org/10.1086/154870}}

@article{Sakamoto2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/ abs/2008ApJ...679..570S},
	Archiveprefix = {arXiv},
	Author = {{Sakamoto}, T. and {Hullinger}, D. and {Sato}, G. and {Yamazaki}, R. and {Barbier}, L. and {Barthelmy}, S.~D. and {Cummings}, J.~R. and {Fenimore}, E.~E. and {Gehrels}, N. and {Krimm}, H.~A. and {Lamb}, D.~Q. and {Markwardt}, C.~B. and {Osborne}, J.~P. and {Palmer}, D.~M. and {Parsons}, A.~M. and {Stamatikos}, M. and {Tueller}, J.},
	Doi = {10.1086/586884},
	Eid = {570-586},
	Eprint = {0801.4319},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, X-rays: bursts},
	Month = may,
	Pages = {570-586},
	Title = {{Global Properties of X-Ray Flashes and X-Ray-Rich Gamma-Ray Bursts Observed by Swift}},
	Volume = 679,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/586884}}

@article{Dainotti2017b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://adsabs.harvard.edu/abs/2017NewAR..77...23D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Del Vecchio}, R.},
	Doi = {10.1016/j.newar.2017.04.001},
	Eid = {77},
	Eprint = {1703.06876},
	Journal = {New Astronomy Reviews},
	Keywords = {gamma rays: stars, methods: observational, methods: statistical},
	Month = apr,
	Pages = {23-61},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma Ray Burst afterglow and prompt-afterglow relations: An overview}},
	Volume = 77,
	Year = 2017,
	Bdsk-Url-1 = {https://doi:10.1016/j.newar.2017.04.001}}

@article{Dainotti2017a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...600A..98D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Nagataki}, S. and {Maeda}, K. and {Postnikov}, S. and {Pian}, E.},
	Doi = {10.1051/0004-6361/201628384},
	Eid = {A98},
	Eprint = {1612.02917},
	Journal = {\aap},
	Keywords = {gamma rays: stars, methods: observational, methods: statistical},
	Month = apr,
	Pages = {A98},
	Primaryclass = {astro-ph.HE},
	Title = {{A study of gamma ray bursts with afterglow plateau phases associated with supernovae}},
	Volume = 600,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201628384}}

@article{Duffell2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...813...64D},
	Archiveprefix = {arXiv},
	Author = {{Duffell}, P.~C. and {Quataert}, E. and {MacFadyen}, A.~I.},
	Doi = {10.1088/0004-637X/813/1/64},
	Eid = {64},
	Eprint = {1505.05538},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, hydrodynamics, ISM: jets and outflows, relativistic processes, shock waves},
	Month = nov,
	Pages = {64},
	Primaryclass = {astro-ph.HE},
	Title = {{A Narrow Short-duration GRB Jet from a Wide Central Engine}},
	Volume = 813,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/813/1/64}}

@article{Bucciantini2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.396.2038B},
	Archiveprefix = {arXiv},
	Author = {{Bucciantini}, N. and {Quataert}, E. and {Metzger}, B.~D. and {Thompson}, T.~A. and {Arons}, J. and {Del Zanna}, L.},
	Doi = {10.1111/j.1365-2966.2009.14940.x},
	Eprint = {0901.3801},
	Journal = {\mnras},
	Keywords = {magnetic field , MHD , stars: neutron , stars: supernovae: general , stars: winds, outflows , gamma-rays: bursts},
	Month = jul,
	Pages = {2038-2050},
	Primaryclass = {astro-ph.HE},
	Title = {{Magnetized relativistic jets and long-duration GRBs from magnetar spin-down during core-collapse supernovae}},
	Volume = 396,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.14940.x}}

@article{Bucciantini2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.380.1541B},
	Archiveprefix = {arXiv},
	Author = {{Bucciantini}, N. and {Quataert}, E. and {Arons}, J. and {Metzger}, B.~D. and {Thompson}, T.~A.},
	Doi = {10.1111/j.1365-2966.2007.12164.x},
	Eprint = {0705.1742},
	Journal = {\mnras},
	Keywords = {magnetic fields, MHD, stars: neutron, supernovae: general, stars: winds, outflows, gamma-rays: bursts},
	Month = oct,
	Pages = {1541-1553},
	Title = {{Magnetar-driven bubbles and the origin of collimated outflows in gamma-ray bursts}},
	Volume = 380,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2007.12164.x}}

@article{Fruchter2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006Natur.441..463F},
	Author = {{Fruchter}, A.~S. and {Levan}, A.~J. and {Strolger}, L. and {Vreeswijk}, P.~M. and {Thorsett}, S.~E. and {Bersier}, D. and {Burud}, I. and {Castro Cer{\'o}n}, J.~M. and {Castro-Tirado}, A.~J. and {Conselice}, C. and {Dahlen}, T. and {Ferguson}, H.~C. and {Fynbo}, J.~P.~U. and {Garnavich}, P.~M. and {Gibbons}, R.~A. and {Gorosabel}, J. and {Gull}, T.~R. and {Hjorth}, J. and {Holland}, S.~T. and {Kouveliotou}, C. and {Levay}, Z. and {Livio}, M. and {Metzger}, M.~R. and {Nugent}, P.~E. and {Petro}, L. and {Pian}, E. and {Rhoads}, J.~E. and {Riess}, A.~G. and {Sahu}, K.~C. and {Smette}, A. and {Tanvir}, N.~R. and {Wijers}, R.~A.~M.~J. and {Woosley}, S.~E.},
	Doi = {10.1038/nature04787},
	Eprint = {astro-ph/0603537},
	Journal = {\nat},
	Month = may,
	Pages = {463-468},
	Title = {{Long {$\gamma$}-ray bursts and core-collapse supernovae have different environments}},
	Volume = 441,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature04787}}

@article{Gal-Yam2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1053G},
	Author = {{Gal-Yam}, A. and {Fox}, D.~B. and {Price}, P.~A. and {Ofek}, E.~O. and {Davis}, M.~R. and {Leonard}, D.~C. and {Soderberg}, A.~M. and {Schmidt}, B.~P. and {Lewis}, K.~M. and {Peterson}, B.~A. and {Kulkarni}, S.~R. and {Berger}, E. and {Cenko}, S.~B. and {Sari}, R. and {Sharon}, K. and {Frail}, D. and {Moon}, D.-S. and {Brown}, P.~J. and {Cucchiara}, A. and {Harrison}, F. and {Piran}, T. and {Persson}, S.~E. and {McCarthy}, P.~J. and {Penprase}, B.~E. and {Chevalier}, R.~A. and {MacFadyen}, A.~I.},
	Doi = {10.1038/nature05373},
	Eprint = {astro-ph/0608257},
	Journal = {\nat},
	Month = dec,
	Pages = {1053-1055},
	Title = {{A novel explosive process is required for the {$\gamma$}-ray burst GRB 060614}},
	Volume = 444,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature05373}}

@inproceedings{OBrien2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012IAUS..279..297O},
	Author = {{O'Brien}, P.~T. and {Rowlinson}, A.},
	Booktitle = {Death of Massive Stars: Supernovae and Gamma-Ray Bursts},
	Doi = {10.1017/S1743921312013087},
	Editor = {{Roming}, P. and {Kawai}, N. and {Pian}, E.},
	Keywords = {gamma rays: bursts, (stars:) pulsars: general, black hole physics,},
	Month = sep,
	Pages = {297-300},
	Series = {IAU Symposium},
	Title = {{Are short GRBs powered by magnetars?}},
	Volume = 279,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1017/S1743921312013087}}

@article{Spitkovsky2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...648L..51S},
	Author = {{Spitkovsky}, A.},
	Doi = {10.1086/507518},
	Eprint = {astro-ph/0603147},
	Journal = {\apjl},
	Keywords = {Magnetohydrodynamics: MHD, Stars: Pulsars: General, Stars: Magnetic Fields, Stars: Neutron},
	Month = sep,
	Pages = {L51-L54},
	Title = {{Time-dependent Force-free Pulsar Magnetospheres: Axisymmetric and Oblique Rotators}},
	Volume = 648,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/507518}}

@article{Stratta2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006NCimB.121.1589S},
	Author = {{Stratta}, G. and {Basa}, S. and {Butler}, N. and {Atteia}, J.~L. and {Gendre}, B. and {Pelangeon}, A. and {Malacrino}, F. and {Mellier}, Y. and {Kann}, D.~A. and {Zeh}, A. and {Klose}, S. and {Palazzi}, E. and {Masetti}, N. and {Hete-2 Team}},
	Doi = {10.1393/ncb/i2007-10314-x},
	Journal = {Nuovo Cimento B Serie},
	Month = dec,
	Pages = {1589-1591},
	Title = {{XRF 040912: A likely distant X-ray flash}},
	Volume = 121,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1393/ncb/i2007-10314-x}}


@article{Stratta2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...779...66S/abstract},
	Author = {{Stratta}, G. and {Gendre} B., and {Atteia}, J.~L. and {Boer}, M. and {Coward}, D.~M. and {De Pasquale}, M. and {Howell}, E. and {Klotz}, A. and {Oates}, S. and {Piro} L.},
	Doi = {10.1088/0004-637X/779/1/66},
	Eprint = {0004-637X/779},
	Journal = {\apj},
	Month = dec,
	Pages = {66-79},
	Title = {{The Ultra-long GRB 111209A. II. Prompt to Afterglow and Afterglow Properties}},
	Volume = 779,
	Year = 2013}





@article{Nakauchi2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...778...67N/abstract},
	Author = {{Nakauchi}, D. and {Kashiyama}, K., and {Suwa}, Y. and {Nakamura}, T.},
	Doi = {10.1088/0004-637X/778/1/67},
	Eprint = {0004-637X/778},
	Journal = {\apj},
	Month = nov,
	Pages = {67-77},
	Title = {Blue Supergiant Model for Ultra-long Gamma-Ray Burst with Superluminous-supernova-like Bump},
	Volume = 778,
	Year = 2013}

@article{Dainotti2017c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848...88D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Hernandez}, X. and {Postnikov}, S. and {Nagataki}, S. and {O'brien}, P. and {Willingale}, R. and {Striegel}, S.},
	Doi = {10.3847/1538-4357/aa8a6b},
	Eid = {88},
	Eprint = {1704.04908},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: statistical},
	Month = oct,
	Pages = {88},
	Primaryclass = {astro-ph.HE},
	Title = {{A Study of the Gamma-Ray Burst Fundamental Plane}},
	Volume = 848,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aa8a6b}}

@article{Nakar2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...807..172N},
	Archiveprefix = {arXiv},
	Author = {{Nakar}, E.},
	Doi = {10.1088/0004-637X/807/2/172},
	Eid = {172},
	Eprint = {1503.00441},
	Journal = {\apj},
	Keywords = {gamma ray burst: general, gamma ray burst: individual: GRB060218, gravitational waves, neutrinos, supernovae: general, supernovae: individual: SN2006aj},
	Month = jul,
	Pages = {172},
	Primaryclass = {astro-ph.HE},
	Title = {{A Unified Picture for Low-luminosity and Long Gamma-Ray Bursts Based on the Extended Progenitor of llGRB 060218/SN 2006aj}},
	Volume = 807,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/807/2/172}}

@article{Bhattacharya1991,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1991PhR...203....1B},
	Author = {{Bhattacharya}, D. and {van den Heuvel}, E.~P.~J.},
	Doi = {10.1016/0370-1573(91)90064-S},
	Journal = {\physrep},
	Pages = {1-124},
	Title = {{Formation and evolution of binary and millisecond radio pulsars}},
	Volume = 203,
	Year = 1991,
	Bdsk-Url-1 = {https://doi.org/10.1016/0370-1573(91)90064-S}}

@article{Mazzali2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.443...67M},
	Archiveprefix = {arXiv},
	Author = {{Mazzali}, P.~A. and {McFadyen}, A.~I. and {Woosley}, S.~E. and {Pian}, E. and {Tanaka}, M.},
	Doi = {10.1093/mnras/stu1124},
	Eprint = {1406.1209},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general, stars: magnetars, supernovae: general},
	Month = sep,
	Pages = {67-71},
	Primaryclass = {astro-ph.HE},
	Title = {{An upper limit to the energy of gamma-ray bursts indicates that GRBs/SNe are powered by magnetars}},
	Volume = 443,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu1124}}

@article{Fan2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.372L..19F},
	Author = {{Fan}, Y.-Z. and {Xu}, D.},
	Doi = {10.1111/j.1745-3933.2006.00217.x},
	Eprint = {astro-ph/0605445},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal: ISM: jets and outflows: gamma-rays: bursts, radiation mechanisms: non-thermal, ISM: jets and outflows, gamma-rays: bursts},
	Month = oct,
	Pages = {L19-L22},
	Title = {{The X-ray afterglow flat segment in short GRB 051221A: Energy injection from a millisecond magnetar?}},
	Volume = 372,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2006.00217.x}}

@article{Metzger2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.439.3916M},
	Archiveprefix = {arXiv},
	Author = {{Metzger}, B.~D. and {Piro}, A.~L.},
	Doi = {10.1093/mnras/stu247},
	Eprint = {1311.1519},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-ray burst: general, stars: magnetars, stars: magnetic field, stars: neutron},
	Month = apr,
	Pages = {3916-3930},
	Primaryclass = {astro-ph.HE},
	Title = {{Optical and X-ray emission from stable millisecond magnetars formed from the merger of binary neutron stars}},
	Volume = 439,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu247}}

@article{Markwardt2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007GCN..6081....1M},
	Author = {{Markwardt}, C. and {Barbier}, L. and {Barthelmy}, S.~D. and {Cummings}, J. and {Fenimore}, E. and {Gehrels}, N. and {Krimm}, H. and {Palmer}, D. and {Parsons}, A. and {Sakamoto}, T. and {Sato}, G. and {Stamatikos}, M. and {Tueller}, J.},
	Journal = {GRB Coordinates Network},
	Title = {{GRB 070208, Swift-BAT refined analysis.}},
	Volume = 6081,
	Year = 2007}

@article{Pescalli2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.447.1911P},
	Archiveprefix = {arXiv},
	Author = {{Pescalli}, A. and {Ghirlanda}, G. and {Salafia}, O.~S. and {Ghisellini}, G. and {Nappo}, F. and {Salvaterra}, R.},
	Doi = {10.1093/mnras/stu2482},
	Eprint = {1409.1213},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, relativistic processes, gamma-ray burst: general},
	Month = feb,
	Pages = {1911-1921},
	Primaryclass = {astro-ph.HE},
	Title = {{Luminosity function and jet structure of Gamma-Ray Burst}},
	Volume = 447,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu2482}}

@article{Norris2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...717..411N},
	Archiveprefix = {arXiv},
	Author = {{Norris}, J.~P. and {Gehrels}, N. and {Scargle}, J.~D.},
	Doi = {10.1088/0004-637X/717/1/411},
	Eprint = {0910.2456},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis},
	Month = jul,
	Pages = {411-419},
	Primaryclass = {astro-ph.HE},
	Title = {{Threshold for Extended Emission in Short Gamma-ray Bursts}},
	Volume = 717,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/717/1/411}}

@article{Contopoulos2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...643.1139C},
	Author = {{Contopoulos}, I. and {Spitkovsky}, A.},
	Doi = {10.1086/501161},
	Eprint = {astro-ph/0512002},
	Journal = {\apj},
	Keywords = {Magnetohydrodynamics: MHD, Stars: Pulsars: General, Stars: Rotation},
	Month = jun,
	Pages = {1139-1145},
	Title = {{Revised Pulsar Spin-down}},
	Volume = 643,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/501161}}

@article{Lattimer2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016PhR...621..127L},
	Archiveprefix = {arXiv},
	Author = {{Lattimer}, J.~M. and {Prakash}, M.},
	Doi = {10.1016/j.physrep.2015.12.005},
	Eprint = {1512.07820},
	Journal = {\physrep},
	Keywords = {Neutron stars, Dense matter in equilibrium, Thermal effects, Heavy-ions, Dense matter off-equilibrium, Equation of state of dense matter},
	Month = mar,
	Pages = {127-164},
	Primaryclass = {astro-ph.SR},
	Title = {{The equation of state of hot, dense matter and neutron stars}},
	Volume = 621,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physrep.2015.12.005}}

@article{Yang2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015NatCo...6E7323Y},
	Archiveprefix = {arXiv},
	Author = {{Yang}, B. and {Jin}, Z.-P. and {Li}, X. and {Covino}, S. and {Zheng}, X.-Z. and {Hotokezaka}, K. and {Fan}, Y.-Z. and {Piran}, T. and {Wei}, D.-M.},
	Doi = {10.1038/ncomms8323},
	Eid = {7323},
	Eprint = {1503.07761},
	Journal = {Nature Communications},
	Month = jun,
	Pages = {7323},
	Primaryclass = {astro-ph.HE},
	Title = {{A possible macronova in the late afterglow of the long-short burst GRB 060614}},
	Volume = 6,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1038/ncomms8323}}

@article{Costa1997,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997Natur.387..783C},
	Author = {{Costa}, E. and {Frontera}, F. and {Heise}, J. and {Feroci}, M. and {in't Zand}, J. and {Fiore}, F. and {Cinti}, M.~N. and {Dal Fiume}, D. and {Nicastro}, L. and {Orlandini}, M. and {Palazzi}, E. and {Rapisarda\#}, M. and {Zavattini}, G. and {Jager}, R. and {Parmar}, A. and {Owens}, A. and {Molendi}, S. and {Cusumano}, G. and {Maccarone}, M.~C. and {Giarrusso}, S. and {Coletta}, A. and {Antonelli}, L.~A. and {Giommi}, P. and {Muller}, J.~M. and {Piro}, L. and {Butler}, R.~C.},
	Doi = {10.1038/42885},
	Eprint = {astro-ph/9706065},
	Journal = {\nat},
	Month = jun,
	Pages = {783-785},
	Title = {{Discovery of an X-ray afterglow associated with the {$\gamma$}-ray burst of 28 February 1997}},
	Volume = 387,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1038/42885}}

@article{Li2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017arXiv171209390L},
	Archiveprefix = {arXiv},
	Author = {{Li}, L. and {Wu}, X.-F. and {Lei}, W.-H. and {Dai}, Z.-G. and {Liang}, E.-W. and {Ryde}, F.},
	Eprint = {1712.09390},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = dec,
	Primaryclass = {astro-ph.HE},
	Title = {{Constraining the Type of Central Engine of GRBs with Swift Data}},
	Year = 2017}

@article{belodrov11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...737...68B},
	Archiveprefix = {arXiv},
	Author = {{Beloborodov}, A.~M.},
	Doi = {10.1088/0004-637X/737/2/68},
	Eid = {68},
	Eprint = {1011.6005},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, radiative transfer, relativistic processes, scattering},
	Month = aug,
	Pages = {68},
	Primaryclass = {astro-ph.HE},
	Title = {{Radiative Transfer in Ultrarelativistic Outflows}},
	Volume = 737,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/737/2/68}}

@article{Totani97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...486L..71T},
	Author = {{Totani}, T.},
	Doi = {10.1086/310853},
	Eprint = {astro-ph/9707051},
	Journal = {\apjl},
	Keywords = {STARS: BINARIES: CLOSE, COSMOLOGY: OBSERVATIONS, GALAXIES: EVOLUTION, GAMMA RAYS: BURSTS, STARS: NEUTRON, Stars: Binaries: Close, Cosmology: Observations, Galaxies: Evolution, Gamma Rays: Bursts, Stars: Neutron},
	Month = sep,
	Pages = {L71-L74},
	Title = {{Cosmological Gamma-Ray Bursts and Evolution of Galaxies}},
	Volume = 486,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/310853}}

@article{perlmutter98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998Natur.391...51P},
	Author = {{Perlmutter}, S. and {Aldering}, G. and {della Valle}, M. and {Deustua}, S. and {Ellis}, R.~S. and {Fabbro}, S. and {Fruchter}, A. and {Goldhaber}, G. and {Groom}, D.~E. and {Hook}, I.~M. and {Kim}, A.~G. and {Kim}, M.~Y. and {Knop}, R.~A. and {Lidman}, C. and {McMahon}, R.~G. and {Nugent}, P. and {Pain}, R. and {Panagia}, N. and {Pennypacker}, C.~R. and {Ruiz-Lapuente}, P. and {Schaefer}, B. and {Walton}, N.},
	Doi = {10.1038/34124},
	Eprint = {astro-ph/9712212},
	Journal = {\nat},
	Keywords = {Supernovae, Cosmology, Density (Mass/Volume), Universe, Red Shift, Distance, Astronomical Photometry, Astronomical Spectroscopy},
	Month = jan,
	Pages = {51},
	Title = {{Discovery of a supernova explosion at half the age of the universe}},
	Volume = 391,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1038/34124}}

@article{porciani01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...548..522P},
	Author = {{Porciani}, C. and {Madau}, P.},
	Doi = {10.1086/319027},
	Eprint = {astro-ph/0008294},
	Journal = {\apj},
	Keywords = {Cosmology: Theory, Gamma Rays: Bursts, Cosmology: Gravitational Lensing},
	Month = feb,
	Pages = {522-531},
	Title = {{On the Association of Gamma-Ray Bursts with Massive Stars: Implications for Number Counts and Lensing Statistics}},
	Volume = 548,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/319027}}

@article{Abbott2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848L..13A},
	Archiveprefix = {arXiv},
	Author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
	Doi = {10.3847/2041-8213/aa920c},
	Eid = {L13},
	Eprint = {1710.05834},
	Journal = {\apjl},
	Keywords = {binaries: close, gamma-ray burst: general, gravitational waves},
	Month = oct,
	Pages = {L13},
	Primaryclass = {astro-ph.HE},
	Title = {{Gravitational Waves and Gamma-Rays from a Binary Neutron Star Merger: GW170817 and GRB 170817A}},
	Volume = 848,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8213/aa920c}}

@article{riess16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...826...56R},
	Archiveprefix = {arXiv},
	Author = {{Riess}, A.~G. and {Macri}, L.~M. and {Hoffmann}, S.~L. and {Scolnic}, D. and {Casertano}, S. and {Filippenko}, A.~V. and {Tucker}, B.~E. and {Reid}, M.~J. and {Jones}, D.~O. and {Silverman}, J.~M. and {Chornock}, R. and {Challis}, P. and {Yuan}, W. and {Brown}, P.~J. and {Foley}, R.~J.},
	Doi = {10.3847/0004-637X/826/1/56},
	Eid = {56},
	Eprint = {1604.01424},
	Journal = {\apj},
	Keywords = {cosmological parameters, cosmology: observations, distance scale, galaxies: distances and redshifts},
	Month = jul,
	Pages = {56},
	Title = {{A 2.4\% Determination of the Local Value of the Hubble Constant}},
	Volume = 826,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/826/1/56}}

@article{Planck2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...594A..13P},
	Archiveprefix = {arXiv},
	Author = {{Planck Collaboration} and {Ade}, P.~A.~R. and {Aghanim}, N. and {Arnaud}, M. and {Ashdown}, M. and {Aumont}, J. and {Baccigalupi}, C. and {Banday}, A.~J. and {Barreiro}, R.~B. and {Bartlett}, J.~G. and et al.},
	Doi = {10.1051/0004-6361/201525830},
	Eid = {A13},
	Eprint = {1502.01589},
	Journal = {\aap},
	Keywords = {cosmology: observations, cosmology: theory, cosmic background radiation, cosmological parameters},
	Month = sep,
	Pages = {A13},
	Title = {{Planck 2015 results. XIII. Cosmological parameters}},
	Volume = 594,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201525830}}

@article{abbott16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016PhRvL.116f1102A},
	Archiveprefix = {arXiv},
	Author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Abernathy}, M.~R. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and et al.},
	Doi = {10.1103/PhysRevLett.116.061102},
	Eid = {061102},
	Eprint = {1602.03837},
	Journal = {Physical Review Letters},
	Month = feb,
	Number = 6,
	Pages = {061102},
	Primaryclass = {gr-qc},
	Title = {{Observation of Gravitational Waves from a Binary Black Hole Merger}},
	Volume = 116,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.116.061102}}

@inproceedings{schutz02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002luml.conf..207S},
	Author = {{Schutz}, B.~F.},
	Booktitle = {Lighthouses of the Universe: The Most Luminous Celestial Objects and Their Use for Cosmology},
	Doi = {10.1007/10856495_29},
	Editor = {{Gilfanov}, M. and {Sunyeav}, R. and {Churazov}, E.},
	Eprint = {gr-qc/0111095},
	Pages = {207},
	Title = {{Lighthouses of Gravitational Wave Astronomy}},
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1007/10856495_29}}

@article{schutz86,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1986Natur.323..310S},
	Author = {{Schutz}, B.~F.},
	Doi = {10.1038/323310a0},
	Journal = {\nat},
	Keywords = {Astrometry, Gravitational Waves, Hubble Constant, Binary Stars, Gravitational Wave Antennas, Kilometric Waves, Neutron Stars, Orbit Decay},
	Month = sep,
	Pages = {310},
	Title = {{Determining the Hubble constant from gravitational wave observations}},
	Volume = 323,
	Year = 1986,
	Bdsk-Url-1 = {https://doi.org/10.1038/323310a0}}

@article{abbott17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017Natur.551...85A},
	Archiveprefix = {arXiv},
	Author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
	Doi = {10.1038/nature24471},
	Eprint = {1710.05835},
	Journal = {\nat},
	Month = nov,
	Pages = {85-88},
	Title = {{A gravitational-wave standard siren measurement of the Hubble constant}},
	Volume = 551,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature24471}}

@article{holz05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...629...15H},
	Author = {{Holz}, D.~E. and {Hughes}, S.~A.},
	Doi = {10.1086/431341},
	Eprint = {astro-ph/0504616},
	Journal = {\apj},
	Keywords = {Black Hole Physics, Cosmology: Observations, Cosmology: Theory, Galaxies: Nuclei, Cosmology: Gravitational Lensing, Gravitational Waves},
	Month = aug,
	Pages = {15-22},
	Title = {{Using Gravitational-Wave Standard Sirens}},
	Volume = 629,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/431341}}

@article{qin,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000PASJ...52..759Q},
	Author = {{Qin}, Y.-P. and {Xie}, G.-Z. and {Xue}, S.-J. and {Liang}, E.-W. and {Zheng}, X.-T. and {Mei}, D.-C.},
	Doi = {10.1093/pasj/52.5.759},
	Eprint = {astro-ph/0005005},
	Journal = {\pasj},
	Keywords = {COSMOLOGY: OBSERVATIONS, GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, METHODS: STATISTICAL},
	Month = oct,
	Pages = {759},
	Title = {{The Hardness-Duration Correlation in the Two Classes of Gamma-Ray Bursts}},
	Volume = 52,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1093/pasj/52.5.759}}

@article{peer08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...682..463P},
	Archiveprefix = {arXiv},
	Author = {{Pe'er}, A.},
	Doi = {10.1086/588136},
	Eid = {463-473},
	Eprint = {0802.0725},
	Journal = {\apj},
	Keywords = {gamma rays: theory, plasmas, radiation mechanisms: thermal, radiative transfer, scattering, X-rays: bursts},
	Month = jul,
	Pages = {463-473},
	Title = {{Temporal Evolution of Thermal Emission from Relativistically Expanding Plasma}},
	Volume = 682,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/588136}}

@article{Beloborodov17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017SSRv..207...87B},
	Archiveprefix = {arXiv},
	Author = {{Beloborodov}, A.~M. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1007/s11214-017-0348-6},
	Eprint = {1701.04523},
	Journal = {\ssr},
	Keywords = {Gamma-ray bursts, Radiative processes},
	Month = jul,
	Pages = {87-110},
	Primaryclass = {astro-ph.HE},
	Title = {{Photospheric Emission of Gamma-Ray Bursts}},
	Volume = 207,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1007/s11214-017-0348-6}}

@article{giannios06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...457..763G},
	Author = {{Giannios}, D.},
	Doi = {10.1051/0004-6361:20065000},
	Eprint = {astro-ph/0602397},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, radiation mechanisms: general, methods: statistical},
	Month = oct,
	Pages = {763-770},
	Title = {{Prompt emission spectra from the photosphere of a GRB}},
	Volume = 457,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20065000}}

@article{lazzati10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...725.1137L},
	Archiveprefix = {arXiv},
	Author = {{Lazzati}, D. and {Begelman}, M.~C.},
	Doi = {10.1088/0004-637X/725/1/1137},
	Eprint = {1005.4704},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: numerical, radiation mechanisms: non-thermal, relativistic processes},
	Month = dec,
	Pages = {1137-1145},
	Primaryclass = {astro-ph.HE},
	Title = {{Non-thermal Emission from the Photospheres of Gamma-ray Burst Outflows. I. High-Frequency Tails}},
	Volume = 725,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/725/1/1137}}

@inproceedings{peer2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015mgm..conf.1745P},
	Author = {{Pe'Er}, A.},
	Booktitle = {Thirteenth Marcel Grossmann Meeting: On Recent Developments in Theoretical and Experimental General Relativity, Astrophysics and Relativistic Field Theories},
	Doi = {10.1142/9789814623995_0271},
	Editor = {{Rosquist}, K.},
	Month = jan,
	Pages = {1745-1747},
	Title = {{Theory of Photospheric Emission in Gamma-Ray Bursts}},
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1142/9789814623995_0271}}

@article{piran17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017arXiv170408298P},
	Archiveprefix = {arXiv},
	Author = {{Piran}, T. and {Nakar}, E. and {Mazzali}, P. and {Pian}, E.},
	Eprint = {1704.08298},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = apr,
	Primaryclass = {astro-ph.HE},
	Title = {{Relativistic Jets in Core Collapse Supernovae}},
	Year = 2017}

@article{woosley06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ARA%26A..44..507W},
	Author = {{Woosley}, S.~E. and {Bloom}, J.~S.},
	Doi = {10.1146/annurev.astro.43.072103.150558},
	Eprint = {astro-ph/0609142},
	Journal = {\araa},
	Month = sep,
	Pages = {507-556},
	Title = {{The Supernova Gamma-Ray Burst Connection}},
	Volume = 44,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.astro.43.072103.150558}}

@article{hamuy01b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...558..615H},
	Author = {{Hamuy}, M. and {Pinto}, P.~A. and {Maza}, J. and {Suntzeff}, N.~B. and {Phillips}, M.~M. and {Eastman}, R.~G. and {Smith}, R.~C. and {Corbally}, C.~J. and {Burstein}, D. and {Li}, Y. and {Ivanov}, V. and {Moro-Martin}, A. and {Strolger}, L.~G. and {de Souza}, R.~E. and {dos Anjos}, S. and {Green}, E.~M. and {Pickering}, T.~E. and {Gonz{\'a}lez}, L. and {Antezana}, R. and {Wischnjewsky}, M. and {Galaz}, G. and {Roth}, M. and {Persson}, S.~E. and {Schommer}, R.~A.},
	Doi = {10.1086/322450},
	Eprint = {astro-ph/0105006},
	Journal = {\apj},
	Keywords = {Cosmology: Distance Scale, Galaxies: Distances and Redshifts, Stars: Supernovae: General, Stars: Supernovae: Individual: Alphanumeric: SN 1999em},
	Month = sep,
	Pages = {615-642},
	Title = {{The Distance to SN 1999em from the Expanding Photosphere Method}},
	Volume = 558,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/322450}}

@article{hamuy03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...582..905H},
	Author = {{Hamuy}, M.},
	Doi = {10.1086/344689},
	Eprint = {astro-ph/0209174},
	Journal = {\apj},
	Keywords = {Nuclear Reactions, Nucleosynthesis, Abundances, Stars: Supernovae: General},
	Month = jan,
	Pages = {905-914},
	Title = {{Observed and Physical Properties of Core-Collapse Supernovae}},
	Volume = 582,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/344689}}

@inproceedings{elias10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ASPC..425...95E},
	Author = {{Elias-Rosa}, N.},
	Booktitle = {Hot and Cool: Bridging Gaps in Massive Star Evolution},
	Editor = {{Leitherer}, C. and {Bennett}, P.~D. and {Morris}, P.~W. and {Van Loon}, J.~T.},
	Month = jun,
	Pages = {95},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{The Progenitors of Recent Core-Collapse Supernovae}},
	Volume = 425,
	Year = 2010}

@phdthesis{kangas17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017PhDT.........6K},
	Author = {{Kangas}, T.},
	Month = April,
	School = {Tuorla Observatory, Department of Physics and Astronomy, University of Turku, V{\"a}is{\"a}l{\"a}ntie 20, 21500, Piikki{\"o}, Finland},
	Title = {{Observational studies of core-collapse supernova progenitors and their environments}},
	Year = 2017}

@article{smartt02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...572L.147S},
	Author = {{Smartt}, S.~J. and {Vreeswijk}, P.~M. and {Ramirez-Ruiz}, E. and {Gilmore}, G.~F. and {Meikle}, W.~P.~S. and {Ferguson}, A.~M.~N. and {Knapen}, J.~H.},
	Doi = {10.1086/341747},
	Eprint = {astro-ph/0205241},
	Journal = {\apjl},
	Keywords = {Stars: Binaries: Close, Galaxies: Individual: NGC Number: NGC 628, Gamma Rays: Bursts, Stars: Evolution, Stars: Wolf-Rayet, Stars: Supernovae: Individual: Alphanumeric: SN 2002ap},
	Month = jun,
	Pages = {L147-L151},
	Title = {{On the Progenitor of the Type Ic Supernova 2002ap}},
	Volume = 572,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/341747}}

@article{mazzali02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003NuPhA.718..569D},
	Author = {{Deng}, J. and {Mazzali}, P.~A. and {Maeda}, K. and {Nomoto}, K.},
	Doi = {10.1016/S0375-9474(03)00855-8},
	Eprint = {astro-ph/0204007},
	Journal = {Nuclear Physics A},
	Month = may,
	Pages = {569-571},
	Title = {{The type Ic hypernova SN 2002ap}},
	Volume = 718,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1016/S0375-9474(03)00855-8}}

@article{taddia15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...574A..60T},
	Archiveprefix = {arXiv},
	Author = {{Taddia}, F. and {Sollerman}, J. and {Leloudas}, G. and {Stritzinger}, M.~D. and {Valenti}, S. and {Galbany}, L. and {Kessler}, R. and {Schneider}, D.~P. and {Wheeler}, J.~C.},
	Doi = {10.1051/0004-6361/201423915},
	Eid = {A60},
	Eprint = {1408.4084},
	Journal = {\aap},
	Keywords = {supernovae: general},
	Month = feb,
	Pages = {A60},
	Primaryclass = {astro-ph.HE},
	Title = {{Early-time light curves of Type Ib/c supernovae from the SDSS-II Supernova Survey}},
	Volume = 574,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201423915}}

@inproceedings{nomoto00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000AIPC..526..622N},
	Author = {{Nomoto}, K. and {Maeda}, K. and {Nakamura}, T. and {Iwamoto}, K. and {Suzuki}, T. and {Mazzali}, P.~A. and {Turatto}, M. and {Danziger}, I.~J. and {Patat}, F.},
	Booktitle = {Gamma-ray Bursts, 5th Huntsville Symposium},
	Doi = {10.1063/1.1361611},
	Editor = {{Kippen}, R.~M. and {Mallozzi}, R.~S. and {Fishman}, G.~J.},
	Keywords = {Supernovae, Jets and bursts, galactic winds and fountains, Magnitudes and colors, luminosities},
	Month = sep,
	Pages = {622-627},
	Series = {American Institute of Physics Conference Series},
	Title = {{Properties of hypernovae: SNe 1997ef, 1998bw, and 1997cy}},
	Volume = 526,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.1361611}}

@article{shigeyama90,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1990ApJ...361L..23S},
	Author = {{Shigeyama}, T. and {Nomoto}, K. and {Tsujimoto}, T. and {Hashimoto}, M.-A.},
	Doi = {10.1086/185818},
	Journal = {\apjl},
	Keywords = {Astronomical Models, Helium, Light Curve, Nuclear Astrophysics, Nuclear Fusion, Supernovae, Abundance, Stellar Luminosity, Stellar Mass, Taylor Instability},
	Month = sep,
	Pages = {L23-L27},
	Title = {{Low-mass helium star models for type Ib supernovae - Light curves, mixing, and nucleosynthesis}},
	Volume = 361,
	Year = 1990,
	Bdsk-Url-1 = {https://doi.org/10.1086/185818}}

@article{jerkstrand15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...807..110J},
	Archiveprefix = {arXiv},
	Author = {{Jerkstrand}, A. and {Timmes}, F.~X. and {Magkotsios}, G. and {Sim}, S.~A. and {Fransson}, C. and {Spyromilio}, J. and {M{\"u}ller}, B. and {Heger}, A. and {Sollerman}, J. and {Smartt}, S.~J.},
	Doi = {10.1088/0004-637X/807/1/110},
	Eid = {110},
	Eprint = {1505.05323},
	Journal = {\apj},
	Keywords = {nuclear reactions, nucleosynthesis, abundances, supernovae: general, supernovae: individual: SN 2012ec, Crab, SN 1987A},
	Month = jul,
	Pages = {110},
	Primaryclass = {astro-ph.SR},
	Title = {{Constraints on Explosive Silicon Burning in Core-collapse Supernovae from Measured Ni/Fe Ratios}},
	Volume = 807,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/807/1/110}}

@book{arnett96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996snih.book.....A},
	Author = {{Arnett}, D.},
	Booktitle = {Supernovae and Nucleosynthesis: An Investigation of the History of Matter, from the Big Bang to the Present, by D.~Arnett.~Princeton: Princeton University Press, 1996.},
	Title = {{Supernovae and Nucleosynthesis: An Investigation of the History of Matter from the Big Bang to the Present}},
	Year = 1996}

@article{Brown94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...423..659B},
	Author = {{Brown}, G.~E. and {Bethe}, H.~A.},
	Doi = {10.1086/173844},
	Journal = {\apj},
	Keywords = {BLACK HOLE PHYSICS, GALAXY: STELLAR CONTENT, NUCLEAR REACTIONS, NUCLEOSYNTHESIS, ABUNDANCES, STARS: EVOLUTION},
	Month = mar,
	Pages = {659},
	Title = {{A Scenario for a Large Number of Low-Mass Black Holes in the Galaxy}},
	Volume = 423,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1086/173844}}

@article{arnett89,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1989ARA%26A..27..629A},
	Author = {{Arnett}, W.~D. and {Bahcall}, J.~N. and {Kirshner}, R.~P. and {Woosley}, S.~E.},
	Doi = {10.1146/annurev.aa.27.090189.003213},
	Journal = {\araa},
	Keywords = {Stellar Evolution, Supernova 1987a, Blue Stars, Gamma Ray Spectra, Light Curve, Metallicity, Neutrinos, Nuclear Fusion, Stellar Color, X Ray Spectra},
	Pages = {629-700},
	Title = {{Supernova 1987A}},
	Volume = 27,
	Year = 1989,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.aa.27.090189.003213}}

@article{ouyed13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013RAA....13..435O},
	Archiveprefix = {arXiv},
	Author = {{Ouyed}, R. and {Staff}, J.},
	Doi = {10.1088/1674-4527/13/4/006},
	Eprint = {1111.3053},
	Journal = {Research in Astronomy and Astrophysics},
	Month = apr,
	Pages = {435-464},
	Primaryclass = {astro-ph.HE},
	Title = {{Quark-novae in neutron star - white dwarf binaries: a model for luminous (spin-down powered) sub-Chandrasekhar-mass Type Ia supernovae?}},
	Volume = 13,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/1674-4527/13/4/006}}

@article{fink07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...476.1133F},
	Archiveprefix = {arXiv},
	Author = {{Fink}, M. and {Hillebrandt}, W. and {R{\"o}pke}, F.~K.},
	Doi = {10.1051/0004-6361:20078438},
	Eprint = {0710.5486},
	Journal = {\aap},
	Keywords = {supernovae: general, nuclear reactions, nucleosynthesis, , abundances, hydrodynamics, methods: numerical},
	Month = dec,
	Pages = {1133-1143},
	Title = {{Double-detonation supernovae of sub-Chandrasekhar mass white dwarfs}},
	Volume = 476,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20078438}}

@article{Livne95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...452...62L},
	Author = {{Livne}, E. and {Arnett}, D.},
	Doi = {10.1086/176279},
	Journal = {\apj},
	Keywords = {COSMOLOGY: DISTANCE SCALE, HYDRODYNAMICS, NUCLEAR REACTIONS, NUCLEOSYNTHESIS, ABUNDANCES, STARS: ABUNDANCES, STARS: SUPERNOVAE: GENERAL, STARS: WHITE DWARFS},
	Month = oct,
	Pages = {62},
	Title = {{Explosions of Sub--Chandrasekhar Mass White Dwarfs in Two Dimensions}},
	Volume = 452,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1086/176279}}

@article{li11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.412.1441L},
	Archiveprefix = {arXiv},
	Author = {{Li}, W. and {Leaman}, J. and {Chornock}, R. and {Filippenko}, A.~V. and {Poznanski}, D. and {Ganeshalingam}, M. and {Wang}, X. and {Modjaz}, M. and {Jha}, S. and {Foley}, R.~J. and {Smith}, N.},
	Doi = {10.1111/j.1365-2966.2011.18160.x},
	Eprint = {1006.4612},
	Journal = {\mnras},
	Month = apr,
	Pages = {1441-1472},
	Primaryclass = {astro-ph.SR},
	Title = {{Nearby supernova rates from the Lick Observatory Supernova Search - II. The observed luminosity functions and fractions of supernovae in a complete sample}},
	Volume = 412,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.18160.x}}

@article{dellavalle94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...423L..31D},
	Author = {{della Valle}, M. and {Livio}, M.},
	Doi = {10.1086/187228},
	Journal = {\apjl},
	Keywords = {Astrophysics, Cataclysmic Variables, Elliptical Galaxies, Novae, Progeny, Spiral Galaxies, Supernovae, Qualitative Analysis, Stellar Evolution},
	Month = mar,
	Pages = {L31-L33},
	Title = {{On the progenitors of type IA supernovae in early-type and late-type galaxies}},
	Volume = 423,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1086/187228}}

@article{aramyan16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.459.3130A},
	Archiveprefix = {arXiv},
	Author = {{Aramyan}, L.~S. and {Hakobyan}, A.~A. and {Petrosian}, A.~R. and {de Lapparent}, V. and {Bertin}, E. and {Mamon}, G.~A. and {Kunth}, D. and {Nazaryan}, T.~A. and {Adibekyan}, V. and {Turatto}, M.},
	Doi = {10.1093/mnras/stw873},
	Eprint = {1603.08096},
	Journal = {\mnras},
	Keywords = {supernovae: general, galaxies: kinematics and dynamics, galaxies: spiral, galaxies: stellar content, galaxies: structure},
	Month = jul,
	Pages = {3130-3143},
	Title = {{Supernovae and their host galaxies - IV. The distribution of supernovae relative to spiral arms}},
	Volume = 459,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stw873}}

@article{Bartunov94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994PASP..106.1276B},
	Author = {{Bartunov}, O.~S. and {Tsvetkov}, D.~Y. and {Filimonova}, I.~V.},
	Doi = {10.1086/133505},
	Journal = {\pasp},
	Keywords = {Astronomical Models, Galactic Structure, H Ii Regions, Spatial Distribution, Spiral Galaxies, Star Formation, Supernova Remnants, Astronomical Photography, Comparison, Radial Velocity, Tables (Data)},
	Month = dec,
	Pages = {1276-1284},
	Title = {{Distribution of supernovae relative to spiral arms and H II regions}},
	Volume = 106,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1086/133505}}

@article{Branch86,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1986A%26A...164L..13B},
	Author = {{Branch}, D. and {Nomoto}, K.},
	Journal = {\aap},
	Keywords = {Astronomical Models, Stellar Mass Accretion, Supernovae, White Dwarf Stars, Astronomical Spectroscopy, Companion Stars, Light Curve, Red Giant Stars, Spectral Line Width},
	Month = aug,
	Pages = {L13-L15},
	Title = {{Supernovae of Type Ib as off-center explosions in accreting white dwarfs?}},
	Volume = 164,
	Year = 1986}

@inproceedings{filippenko05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ASPC..332...33F},
	Author = {{Filippenko}, A.~V.},
	Booktitle = {The Fate of the Most Massive Stars},
	Editor = {{Humphreys}, R. and {Stanek}, K.},
	Eprint = {astro-ph/0412029},
	Month = sep,
	Pages = {34},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{Supernovae and Their Massive Star Progenitors}},
	Volume = 332,
	Year = 2005}

@article{james06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...453...57J},
	Author = {{James}, P.~A. and {Anderson}, J.~P.},
	Doi = {10.1051/0004-6361:20054509},
	Eprint = {astro-ph/0602471},
	Journal = {\aap},
	Keywords = {galaxies: general, galaxies: spiral, galaxies: photometry, galaxies: statistics, stars: supernovae: general},
	Month = jul,
	Pages = {57-65},
	Title = {{The H{$\alpha$} Galaxy Survey . III. Constraints on supernova progenitors from spatial correlations with H{$\alpha$} emission}},
	Volume = 453,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20054509}}

@article{Filippenko88,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1988AJ.....96.1941F},
	Author = {{Filippenko}, A.~V.},
	Doi = {10.1086/114940},
	Journal = {\aj},
	Keywords = {Stellar Spectrophotometry, Supernovae, Brightness Distribution, Emission Spectra, H Alpha Line, Light Curve, Stellar Winds, Supermassive Stars},
	Month = dec,
	Pages = {1941-1948},
	Title = {{Supernova 1987K - Type II in youth, type Ib in old age}},
	Volume = 96,
	Year = 1988,
	Bdsk-Url-1 = {https://doi.org/10.1086/114940}}

@article{Kochanek17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.467.3347K},
	Archiveprefix = {arXiv},
	Author = {{Kochanek}, C.~S. and {Fraser}, M. and {Adams}, S.~M. and {Sukhbold}, T. and {Prieto}, J.~L. and {M{\"u}ller}, T. and {Bock}, G. and {Brown}, J.~S. and {Dong}, S. and {Holoien}, T.~W.-S. and {Khan}, R. and {Shappee}, B.~J. and {Stanek}, K.~Z.},
	Doi = {10.1093/mnras/stx291},
	Eprint = {1609.00022},
	Journal = {\mnras},
	Keywords = {stars: massive, supernovae: general, supernovae: individual: SN 2016cok, galaxies: individual: M 66},
	Month = may,
	Pages = {3347-3360},
	Primaryclass = {astro-ph.SR},
	Title = {{Supernova progenitors, their variability and the Type IIP Supernova ASASSN-16fq in M66}},
	Volume = 467,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stx291}}

@article{foley09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009AJ....137.3731F},
	Archiveprefix = {arXiv},
	Author = {{Foley}, R.~J. and {Matheson}, T. and {Blondin}, S. and {Chornock}, R. and {Silverman}, J.~M. and {Challis}, P. and {Clocchiatti}, A. and {Filippenko}, A.~V. and {Kirshner}, R.~P. and {Leibundgut}, B. and {Sollerman}, J. and {Spyromilio}, J. and {Tonry}, J.~L. and {Davis}, T.~M. and {Garnavich}, P.~M. and {Jha}, S.~W. and {Krisciunas}, K. and {Li}, W. and {Pignata}, G. and {Rest}, A. and {Riess}, A.~G. and {Schmidt}, B.~P. and {Smith}, R.~C. and {Stubbs}, C.~W. and {Tucker}, B.~E. and {Wood-Vasey}, W.~M.},
	Doi = {10.1088/0004-6256/137/4/3731},
	Eprint = {0811.4424},
	Journal = {\aj},
	Keywords = {distance scale, galaxies: distances and redshifts, supernovae: general},
	Month = apr,
	Pages = {3731-3742},
	Title = {{Spectroscopy of High-Redshift Supernovae from the Essence Project: The First Four Years}},
	Volume = 137,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-6256/137/4/3731}}

@article{vandyk03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003PASP..115....1V},
	Author = {{Van Dyk}, S.~D. and {Li}, W. and {Filippenko}, A.~V.},
	Doi = {10.1086/345748},
	Eprint = {astro-ph/0210347},
	Journal = {\pasp},
	Keywords = {Stars: Supernovae: General, supernovae: individual (SN 1998Y), supernovae: individual (SN 1999an), supernovae: individual (SN 1999br), supernovae: individual (SN 1999bu), supernovae: individual (SN 1999bx), supernovae: individual (SN 1999dn), supernovae: individual (SN 1999ec), supernovae: individual (SN 1999ev), supernovae: individual (SN 2000C), supernovae: individual (SN 2000ds), supernovae: individual (SN 2000ew), supernovae: individual (SN 2001B), supernovae: individual (SN 2001ai), supernovae: individual (SN 2001ci), supernovae: individual (SN 2001du), supernovae: individual (SN 2001is), Stars: Evolution, Stars: Variables: Other, galaxies: individual (IC 755), Galaxies: Individual: NGC Number: NGC 1961, Galaxies: Individual: NGC Number: NGC 1365, Galaxies: Individual: NGC Number: NGC 2207, galaxies: individual (NGC 2415), galaxies: individual (NGC 2768), Galaxies: Individual: NGC Number: NGC 3079, galaxies: individual (NGC 3786), Galaxies: Individual: NGC Number: NGC 3810, galaxies: individual (NGC 4274), galaxies: individual (NGC 4900), galaxies: individual (NGC 5278), galaxies: individual (NGC 6745), Galaxies: Individual: NGC Number: NGC 7714, galaxies: individual (IC 391)},
	Month = jan,
	Pages = {1-20},
	Title = {{A Search for Core-Collapse Supernova Progenitors in Hubble Space Telescope Images}},
	Volume = 115,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/345748}}

@article{Filippenko97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ARA%26A..35..309F},
	Author = {{Filippenko}, A.~V.},
	Doi = {10.1146/annurev.astro.35.1.309},
	Journal = {\araa},
	Pages = {309-355},
	Title = {{Optical Spectra of Supernovae}},
	Volume = 35,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.astro.35.1.309}}

@phdthesis{PromptAfterglow,
	Adsurl = {http://www.mssl.ucl.ac.uk/www\_astro/academic/theses/ps\_thesis.pdf},
	Author = {Schady, P.},
	Institution = {Mullard Space Science Laboratory, Department of Space and Climate Physics},
	Journal = {PhD Thesis},
	Location = {London},
	School = {University College London},
	Title = {{Prompt Observations Of Gamma-Ray Bursts with Swift}},
	Url = {http://www.mssl.ucl.ac.uk/www\_astro/academic/theses/ps\_thesis.pdf},
	Year = {2008},
	Bdsk-Url-1 = {http://www.mssl.ucl.ac.uk/www%5C_astro/academic/theses/ps%5C_thesis.pdf}}

@article{peer15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015AdAst2015E..22P},
	Archiveprefix = {arXiv},
	Author = {{Pe'er}, A.},
	Doi = {10.1155/2015/907321},
	Eid = {907321},
	Eprint = {1504.02626},
	Journal = {Advances in Astronomy},
	Pages = {907321},
	Primaryclass = {astro-ph.HE},
	Title = {{Physics of Gamma-Ray Bursts Prompt Emission}},
	Volume = 2015,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1155/2015/907321}}

@article{u94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994MNRAS.267.1035U},
	Author = {{Usov}, V.~V.},
	Doi = {10.1093/mnras/267.4.1035},
	Eprint = {astro-ph/9312024},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal - pulsars: general - gamma-rays: bursts},
	Month = apr,
	Pages = {1035},
	Title = {{On the Nature of Nonthermal Radiation from Cosmological Gamma-Ray Bursters}},
	Volume = 267,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/267.4.1035}}

@article{us96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...461..858S},
	Author = {{Smolsky}, M.~V. and {Usov}, V.~V.},
	Doi = {10.1086/177107},
	Journal = {\apj},
	Keywords = {ACCELERATION OF PARTICLES, GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, RADIATION MECHANISMS: NONTHERMAL},
	Month = apr,
	Pages = {858},
	Title = {{Relativistic Beam--Magnetic Barrier Collision and Nonthermal Radiation of Cosmological {$\gamma$}-Ray Bursters}},
	Volume = 461,
	Year = 1996,
	Bdsk-Url-1 = {https://doi.org/10.1086/177107}}

@article{thom94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994MNRAS.270..480T},
	Author = {{Thompson}, C.},
	Doi = {10.1093/mnras/270.3.480},
	Journal = {\mnras},
	Month = oct,
	Pages = {480},
	Title = {{A Model of Gamma-Ray Bursts}},
	Volume = 270,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/270.3.480}}

@article{p99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999PhR...314..575P},
	Author = {{Piran}, T.},
	Doi = {10.1016/S0370-1573(98)00127-6},
	Eprint = {astro-ph/9810256},
	Journal = {\physrep},
	Month = jun,
	Pages = {575-667},
	Title = {{Gamma-ray bursts and the fireball model}},
	Volume = 314,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1016/S0370-1573(98)00127-6}}

@article{rlet01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...555L.107R},
	Author = {{Ruffini}, R. and {Bianco}, C.~L. and {Fraschetti}, F. and {Xue}, S.-S. and {Chardonnet}, P.},
	Doi = {10.1086/323175},
	Eprint = {astro-ph/0106531},
	Journal = {\apjl},
	Keywords = {Black Hole Physics, Gamma Rays: Bursts, Stars: Supernovae: General},
	Month = jul,
	Pages = {L107-L111},
	Title = {{Relative Spacetime Transformations in Gamma-Ray Bursts}},
	Volume = 555,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/323175}}

@article{ls01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...555..540L},
	Author = {{Lithwick}, Y. and {Sari}, R.},
	Doi = {10.1086/321455},
	Eprint = {astro-ph/0011508},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Relativity},
	Month = jul,
	Pages = {540-545},
	Title = {{Lower Limits on Lorentz Factors in Gamma-Ray Bursts}},
	Volume = 555,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/321455}}

@article{g86,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1986ApJ...308L..47G},
	Author = {{Goodman}, J.},
	Doi = {10.1086/184741},
	Journal = {\apjl},
	Keywords = {Astronomical Models, Gamma Ray Bursts, Optical Thickness, Black Body Radiation, Distance, Energy Distribution, Nuclear Reactions},
	Month = sep,
	Pages = {L47-L50},
	Title = {{Are gamma-ray bursts optically thick?}},
	Volume = 308,
	Year = 1986,
	Bdsk-Url-1 = {https://doi.org/10.1086/184741}}

@article{rswx99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999A%26A...350..334R},
	Author = {{Ruffini}, R. and {Salmonson}, J.~D. and {Wilson}, J.~R. and {Xue}, S.-S.},
	Eprint = {astro-ph/9907030},
	Journal = {\aap},
	Keywords = {BLACK HOLE PHYSICS, GAMMA RAYS: THEORY, GAMMA RAYS: BURSTS, GAMMA RAYS: OBSERVATIONS},
	Month = oct,
	Pages = {334-343},
	Title = {{On the pair electromagnetic pulse of a black hole with electromagnetic structure}},
	Volume = 350,
	Year = 1999}

@article{cr78,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1978MNRAS.183..359C},
	Author = {{Cavallo}, G. and {Rees}, M.~J.},
	Doi = {10.1093/mnras/183.3.359},
	Journal = {\mnras},
	Keywords = {Bursts, Cosmic Rays, Fireballs, Gamma Rays, Electron-Positron Pairs, Luminosity, Pair Production},
	Month = may,
	Pages = {359-365},
	Title = {{A qualitative study of cosmic fireballs and gamma-ray bursts}},
	Volume = 183,
	Year = 1978,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/183.3.359}}

@article{svensson82,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1982ApJ...258..335S},
	Author = {{Svensson}, R.},
	Doi = {10.1086/160082},
	Journal = {\apj},
	Month = jul,
	Pages = {335},
	Title = {{Electron-Positron Pair Equilibria in Relativistic Plasmas}},
	Volume = 258,
	Year = 1982,
	Bdsk-Url-1 = {https://doi.org/10.1086/160082}}

@article{DaigneMochkovitch98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.296..275D},
	Author = {{Daigne}, F. and {Mochkovitch}, R.},
	Doi = {10.1046/j.1365-8711.1998.01305.x},
	Eprint = {astro-ph/9801245},
	Journal = {\mnras},
	Keywords = {ACCRETION, ACCRETION DISCS, RADIATION MECHANISMS: NON-THERMAL, SHOCK WAVES, GAMMA-RAYS: BURSTS},
	Month = may,
	Pages = {275-286},
	Title = {{Gamma-ray bursts from internal shocks in a relativistic wind: temporal and spectral properties}},
	Volume = 296,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1046/j.1365-8711.1998.01305.x}}

@article{frontera2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016IJMPD..2530014F},
	Author = {{Frontera}, F. and {Amati}, L. and {Farinelli}, R. and {Dichiara}, S. and {Guidorzi}, C. and {Landi}, R. and {Titarchuk}, L.},
	Doi = {10.1142/S0218271816300147},
	Eid = {1630014},
	Journal = {International Journal of Modern Physics D},
	Keywords = {GRBs, prompt emission model, interpretation of the Ep-Eiso correlation, X-ray, gamma-ray, gamma-ray sources, gamma-ray bursts},
	Month = mar,
	Pages = {1630014},
	Title = {{Possible physical explanation of the intrinsic Ep,i-''intensity'' correlation commonly used to ''standardize'' GRBs}},
	Volume = 25,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1142/S0218271816300147}}

@article{titarchuk2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...752..116T},
	Archiveprefix = {arXiv},
	Author = {{Titarchuk}, L. and {Farinelli}, R. and {Frontera}, F. and {Amati}, L.},
	Doi = {10.1088/0004-637X/752/2/116},
	Eid = {116},
	Eprint = {1204.3297},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, radiation mechanisms: general, radiative transfer, stars: massive},
	Month = jun,
	Pages = {116},
	Primaryclass = {astro-ph.HE},
	Title = {{An Upscattering Spectral Formation Model for the Prompt Emission of Gamma-Ray Bursts}},
	Volume = 752,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/752/2/116}}


@article{Meszaros06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006RPPh...69.2259M},
	Author = {{M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1088/0034-4885/69/8/R01},
	Eprint = {astro-ph/0605208},
	Journal = {Reports on Progress in Physics},
	Month = aug,
	Pages = {2259-2321},
	Title = {{Gamma-ray bursts}},
	Volume = 69,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1088/0034-4885/69/8/R01}}

@article{zhang07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ChJAA...7....1Z},
	Author = {{Zhang}, B.},
	Doi = {10.1088/1009-9271/7/1/01},
	Eprint = {astro-ph/0701520},
	Journal = {\cjaa},
	Month = feb,
	Pages = {1-50},
	Title = {{Gamma-Ray Bursts in the Swift Era}},
	Volume = 7,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1088/1009-9271/7/1/01}}

@article{nakar07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007PhR...442..166N},
	Author = {{Nakar}, E.},
	Doi = {10.1016/j.physrep.2007.02.005},
	Eprint = {astro-ph/0701748},
	Journal = {\physrep},
	Month = apr,
	Pages = {166-236},
	Title = {{Short-hard gamma-ray bursts}},
	Volume = 442,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physrep.2007.02.005}}

@article{kaneko15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.452..824K},
	Archiveprefix = {arXiv},
	Author = {{Kaneko}, Y. and {Bostanc{\i}}, Z.~F. and {G{\"o}{\u g}{\"u}{\c s}}, E. and {Lin}, L.},
	Doi = {10.1093/mnras/stv1286},
	Eprint = {1506.05899},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = sep,
	Pages = {824-837},
	Primaryclass = {astro-ph.HE},
	Title = {{Short gamma-ray bursts with extended emission observed with Swift/BAT and Fermi/GBM}},
	Volume = 452,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stv1286}}

@article{barkov2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.417.2161B},
	Archiveprefix = {arXiv},
	Author = {{Barkov}, M.~V. and {Pozanenko}, A.~S.},
	Doi = {10.1111/j.1365-2966.2011.19398.x},
	Eprint = {1103.4246},
	Journal = {\mnras},
	Keywords = {accretion, accretion discs, gamma-ray burst: general},
	Month = nov,
	Pages = {2161-2165},
	Primaryclass = {astro-ph.HE},
	Title = {{Model of the extended emission of short gamma-ray bursts}},
	Volume = 417,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.19398.x}}

@article{massey51,
	Author = {Frank J. Massey},
	Issn = {01621459},
	Journal = {Journal of the American Statistical Association},
	Number = {253},
	Pages = {68-78},
	Publisher = {[American Statistical Association, Taylor & Francis, Ltd.]},
	Title = {The Kolmogorov-Smirnov Test for Goodness of Fit},
	Url = {http://www.jstor.org/stable/2280095},
	Volume = {46},
	Year = {1951},
	Bdsk-Url-1 = {http://www.jstor.org/stable/2280095}}

@article{kerr63,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1963PhRvL..11..237K},
	Author = {{Kerr}, R.~P.},
	Doi = {10.1103/PhysRevLett.11.237},
	Journal = {Physical Review Letters},
	Month = sep,
	Pages = {237-238},
	Title = {{Gravitational Field of a Spinning Mass as an Example of Algebraically Special Metrics}},
	Volume = 11,
	Year = 1963,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.11.237}}

@article{newman65,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1965JMP.....6..918N},
	Author = {{Newman}, E.~T. and {Couch}, E. and {Chinnapared}, K. and {Exton}, A. and {Prakash}, A. and {Torrence}, R.},
	Doi = {10.1063/1.1704351},
	Journal = {Journal of Mathematical Physics},
	Month = jun,
	Pages = {918-919},
	Title = {{Metric of a Rotating, Charged Mass}},
	Volume = 6,
	Year = 1965,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.1704351}}

@article{bassani95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...444L..73B},
	Author = {{Bassani}, L. and {Malaguti}, G. and {Jourdain}, E. and {Roques}, J.~P. and {Johnson}, W.~N.},
	Doi = {10.1086/187863},
	Journal = {\apjl},
	Keywords = {Gamma Ray Spectra, Luminosity, Seyfert Galaxies, X Ray Sources, Flux Density, Gamma Ray Observatory, Opacity, Plasma Temperature, Spectrum Analysis},
	Month = may,
	Pages = {L73-L76},
	Title = {{Detection of soft gamma-ray emission from the Seyfert 2 galaxy NGC 4507 by the OSSE telescope}},
	Volume = 444,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1086/187863}}

@article{Cavallo,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...825L..20D},
	Author = {{Cavallo}, G. and {Rees}, M. J.},
	Doi = {10.1093/mnras/183.3.359},
	Journal = {\mnras},
	Keywords = {cosmological parameters, gamma-ray burst: general, methods: data analysis, radiation mechanisms: non-thermal},
	Month = may,
	Pages = {359-365},
	Title = {{A qualitative study of cosmic fireballs and gamma-ray bursts}},
	Volume = 183,
	Year = 1978,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/183.3.359}}

@article{meegan92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992Natur.355..143M},
	Author = {{Meegan}, C.~A. and {Fishman}, G.~J. and {Wilson}, R.~B. and {Horack}, J.~M. and {Brock}, M.~N. and {Paciesas}, W.~S. and {Pendleton}, G.~N. and {Kouveliotou}, C.},
	Doi = {10.1038/355143a0},
	Journal = {\nat},
	Keywords = {Cosmic Rays, Gamma Ray Bursts, Spatial Distribution, Angular Distribution, Gamma Ray Observatory, Scintillation Counters, Transient Response},
	Month = jan,
	Pages = {143-145},
	Title = {{Spatial distribution of gamma-ray bursts observed by BATSE}},
	Volume = 355,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1038/355143a0}}

@article{agrawal05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ICRC....4..171A},
	Author = {{Agrawal}, P.~C.},
	Journal = {International Cosmic Ray Conference},
	Pages = {171},
	Title = {{Astrosat: The First Indian Astronomy Satellite with Multiwavelength Capability}},
	Volume = 4,
	Year = 2005}

@article{dado10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...712.1172D},
	Archiveprefix = {arXiv},
	Author = {{Dado}, S. and {Dar}, A.},
	Doi = {10.1088/0004-637X/712/2/1172},
	Eprint = {0908.0650},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = apr,
	Pages = {1172-1190},
	Primaryclass = {astro-ph.HE},
	Title = {{Flares in Long and Short Gamma-ray Bursts}},
	Volume = 712,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/712/2/1172}}

@inproceedings{VLTref,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000SPIE.4008..534D},
	Author = {{Dekker}, H. and {D'Odorico}, S. and {Kaufer}, A. and {Delabre}, B. and {Kotzlowski}, H.},
	Booktitle = {Optical and IR Telescope Instrumentation and Detectors},
	Doi = {10.1117/12.395512},
	Editor = {{Iye}, M. and {Moorwood}, A.~F.},
	Month = aug,
	Pages = {534-545},
	Series = {\procspie},
	Title = {{Design, construction, and performance of UVES, the echelle spectrograph for the UT2 Kueyen Telescope at the ESO Paranal Observatory}},
	Volume = 4008,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1117/12.395512}}

@article{GRONDref,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008PASP..120..405G},
	Archiveprefix = {arXiv},
	Author = {{Greiner}, J. and {Bornemann}, W. and {Clemens}, C. and {Deuter}, M. and {Hasinger}, G. and {Honsberg}, M. and {Huber}, H. and {Huber}, S. and {Krauss}, M. and {Kr{\"u}hler}, T. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and {Mayer-Hasselwander}, H. and {Mican}, B. and {Primak}, N. and {Schrey}, F. and {Steiner}, I. and {Szokoly}, G. and {Th{\"o}ne}, C.~C. and {Yolda{\c s}}, A. and {Klose}, S. and {Laux}, U. and {Winkler}, J.},
	Doi = {10.1086/587032},
	Eprint = {0801.4801},
	Journal = {\pasp},
	Month = apr,
	Pages = {405},
	Title = {{GROND a 7-Channel Imager}},
	Volume = 120,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/587032}}

@article{VLAref,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1983IEEEP..71.1295N},
	Author = {{Napier}, P.~J. and {Thompson}, A.~R. and {Ekers}, R.~D.},
	Journal = {IEEE Proceedings},
	Keywords = {Antenna Arrays, Antenna Design, Radio Telescopes, Very Large Array (Vla), Antenna Radiation Patterns, Control Equipment, Data Reduction, New Mexico, Phase Error, Sensitivity, Signal Transmission},
	Month = nov,
	Pages = {1295-1320},
	Title = {{The Very Large Array - Design and performance of a modern synthesis radio telescope}},
	Volume = 71,
	Year = 1983}

@book{thorne86,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1986bhmp.book.....T},
	Author = {{Thorne}, K.~S. and {Price}, R.~H. and {MacDonald}, D.~A.},
	Booktitle = {Black Holes: The Membrane Paradigm},
	Keywords = {Astronomical Models, Astrophysics, Black Holes (Astronomy), Gravitational Effects, Membranes, Stellar Rotation, Asymptotic Methods, Electrodynamics, Entropy, Equations Of Motion, Horizon, Lines Of Force, Matter (Physics), Ohmic Dissipation, Perturbation Theory, Red Shift, Stellar Atmospheres, Thermodynamic Properties, Tides, Torque},
	Title = {{Black holes: The membrane paradigm}},
	Year = 1986}

@article{lazzati99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.304L..31L},
	Author = {{Lazzati}, D. and {Campana}, S. and {Ghisellini}, G.},
	Doi = {10.1046/j.1365-8711.1999.02517.x},
	Eprint = {astro-ph/9902058},
	Journal = {\mnras},
	Keywords = {LINE: FORMATION, SUPERNOVA REMNANTS, GAMMA-RAYS: BURSTS, X-RAYS: GENERAL},
	Month = apr,
	Pages = {L31-L35},
	Title = {{Iron line in the afterglow: a key to unveil gamma-ray burst progenitors}},
	Volume = 304,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1046/j.1365-8711.1999.02517.x}}

@article{bottcher01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...547..338B},
	Author = {{B{\"o}ttcher}, M. and {Fryer}, C.~L.},
	Doi = {10.1086/318346},
	Eprint = {astro-ph/0006076},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Stars: Supernovae: General, X-Rays: Bursts},
	Month = jan,
	Pages = {338-344},
	Title = {{X-Ray Spectral Features from Gamma-Ray Bursts: Predictions of Progenitor Models}},
	Volume = 547,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/318346}}

@article{tiengo03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003A%26A...409..983T},
	Author = {{Tiengo}, A. and {Mereghetti}, S. and {Ghisellini}, G. and {Rossi}, E. and {Ghirlanda}, G. and {Schartel}, N.},
	Doi = {10.1051/0004-6361:20031127},
	Eprint = {astro-ph/0305564},
	Journal = {\aap},
	Keywords = {gamma rays: bursts},
	Month = oct,
	Pages = {983-987},
	Title = {{The X-ray afterglow of GRB 030329}},
	Volume = 409,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20031127}}

@article{abdo09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Sci...323.1688A},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Arimoto}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}, G. and et al.},
	Doi = {10.1126/science.1169101},
	Journal = {Science},
	Month = mar,
	Pages = {1688},
	Title = {{Fermi Observations of High-Energy Gamma-Ray Emission from GRB 080916C}},
	Volume = 323,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.1169101}}

@article{gotz13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013arXiv1302.4847G},
	Archiveprefix = {arXiv},
	Author = {{Gotz}, D.},
	Eprint = {1302.4847},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = feb,
	Primaryclass = {astro-ph.HE},
	Title = {{INTEGRAL Results on Gamma-Ray Bursts}},
	Year = 2013}

@article{2013arXiv1302.4847G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013arXiv1302.4847G},
	Archiveprefix = {arXiv},
	Author = {{Gotz}, D.},
	Eprint = {1302.4847},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = feb,
	Primaryclass = {astro-ph.HE},
	Title = {{INTEGRAL Results on Gamma-Ray Bursts}},
	Year = 2013}

@article{watson02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002A%26A...393L...1W},
	Author = {{Watson}, D. and {Reeves}, J.~N. and {Osborne}, J. and {O'Brien}, P.~T. and {Pounds}, K.~A. and {Tedds}, J.~A. and {Santos-Lle{\'o}}, M. and {Ehle}, M.},
	Doi = {10.1051/0004-6361:20021132},
	Eprint = {astro-ph/0208067},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, supernovae: general, X-rays: general},
	Month = oct,
	Pages = {L1-L5},
	Title = {{The X-ray afterglows of gamma-ray bursts GRB 001025A and GRB 010220 observed with XMM-Newton}},
	Volume = 393,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20021132}}

@article{watson03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...595L..29W},
	Author = {{Watson}, D. and {Reeves}, J.~N. and {Hjorth}, J. and {Jakobsson}, P. and {Pedersen}, K.},
	Doi = {10.1086/378790},
	Eprint = {astro-ph/0306284},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Stars: Supernovae: General, X-Rays: General},
	Month = sep,
	Pages = {L29-L32},
	Title = {{Delayed Soft X-Ray Emission Lines in the Afterglow of GRB 030227}},
	Volume = 595,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/378790}}

@article{reeves02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002Natur.416..512R},
	Author = {{Reeves}, J.~N. and {Watson}, D. and {Osborne}, J.~P. and {Pounds}, K.~A. and {O'Brien}, P.~T. and {Short}, A.~D.~T. and {Turner}, M.~J.~L. and {Watson}, M.~G. and {Mason}, K.~O. and {Ehle}, M. and {Schartel}, N.},
	Doi = {10.1038/416512a},
	Eprint = {astro-ph/0204075},
	Journal = {\nat},
	Month = apr,
	Pages = {512-515},
	Title = {{The signature of supernova ejecta in the X-ray afterglow of the {$\gamma$}-ray burst 011211}},
	Volume = 416,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1038/416512a}}

@article{liu13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...773L..20L},
	Archiveprefix = {arXiv},
	Author = {{Liu}, R.-Y. and {Wang}, X.-Y. and {Wu}, X.-F.},
	Doi = {10.1088/2041-8205/773/2/L20},
	Eid = {L20},
	Eprint = {1306.5207},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB 130427A, radiation mechanisms: non-thermal},
	Month = aug,
	Pages = {L20},
	Primaryclass = {astro-ph.HE},
	Title = {{Interpretation of the Unprecedentedly Long-lived High-energy Emission of GRB 130427A}},
	Volume = 773,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/773/2/L20}}

@inproceedings{shirasaki03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003SPIE.4851.1310S},
	Author = {{Shirasaki}, Y. and {Kawai}, N. and {Yoshida}, A. and {Tamagawa}, T. and {Torii}, K. and {Sakamoto}, T. and {Matsuoka}, M. and {Fenimore}, E.~E. and {Galassi}, M.~C. and {Lamb}, D.~Q. and {Graziani}, C. and {Donaghy}, T.~Q. and {Vanderspek}, R.~K. and {Yamauchi}, M. and {Tagagishi}, K. and {Hatsukade}, I.},
	Booktitle = {X-Ray and Gamma-Ray Telescopes and Instruments for Astronomy.},
	Doi = {10.1117/12.461414},
	Editor = {{Truemper}, J.~E. and {Tananbaum}, H.~D.},
	Month = mar,
	Pages = {1310-1319},
	Series = {\procspie},
	Title = {{In-orbit performance of wide-field x-ray monitor on HETE-2}},
	Volume = 4851,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1117/12.461414}}

@article{piro2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000Sci...290..955P},
	Author = {{Piro}, L. and {Garmire}, G. and {Garcia}, M. and {Stratta}, G. and {Costa}, E. and {Feroci}, M. and {M{\'e}sz{\'a}ros}, P. and {Vietri}, M. and {Bradt}, H. and {Frail}, D. and {Frontera}, F. and {Halpern}, J. and {Heise}, J. and {Hurley}, K. and {Kawai}, N. and {Kippen}, R.~M. and {Marshall}, F. and {Murakami}, T. and {Sokolov}, V.~V. and {Takeshima}, T. and {Yoshida}, A.},
	Doi = {10.1126/science.290.5493.955},
	Eprint = {astro-ph/0011337},
	Journal = {Science},
	Month = nov,
	Pages = {955-958},
	Title = {{Observation of X-ray Lines from a Gamma-Ray Burst (GRB991216): Evidence of Moving Ejecta from the Progenitor}},
	Volume = 290,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.290.5493.955}}

@article{fiore07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...470..515F},
	Archiveprefix = {arXiv},
	Author = {{Fiore}, F. and {Guetta}, D. and {Piranomonte}, S. and {D'Elia}, V. and {Antonelli}, L.~A.},
	Doi = {10.1051/0004-6361:20077157},
	Eprint = {0704.2189},
	Journal = {\aap},
	Keywords = {cosmology: observations, gamma rays: observations, gamma rays: bursts},
	Month = aug,
	Pages = {515-522},
	Title = {{Selection effects shaping the gamma ray burst redshift distributions}},
	Volume = 470,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20077157}}

@article{feroci99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999A%26AS..138..407F},
	Author = {{Feroci}, M. and {Preger}, B. and {Costa}, E. and {Piro}, L. and {Soffitta}, P. and {Amati}, L. and {Frontera}, F. and {Gandolfi}, G. and {Smith}, M.~J.~S. and {Coletta}, A. and {Heise}, J. and {in 't Zand}, J.~J.~M.},
	Doi = {10.1051/aas:1999287},
	Journal = {\aaps},
	Keywords = {GAMMA-RAYS: BURSTS},
	Month = sep,
	Pages = {407-408},
	Title = {{Selection effects in the BeppoSAX gamma-ray bursts sample}},
	Volume = 138,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1051/aas:1999287}}

@article{carroll92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ARA%26A..30..499C},
	Author = {{Carroll}, S.~M. and {Press}, W.~H. and {Turner}, E.~L.},
	Doi = {10.1146/annurev.aa.30.090192.002435},
	Journal = {\araa},
	Keywords = {Cosmology, Gravitational Lenses, Hubble Constant, Relativistic Theory, Computational Astrophysics, Gravitational Fields, Universe},
	Pages = {499-542},
	Title = {{The cosmological constant}},
	Volume = 30,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.aa.30.090192.002435}}

@article{kann2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...720.1513K},
	Archiveprefix = {arXiv},
	Author = {{Kann}, D.~A. and {Klose}, S. and {Zhang}, B. and {Malesani}, D. and {Nakar}, E. and {Pozanenko}, A. and {Wilson}, A.~C. and {Butler}, N.~R. and {Jakobsson}, P. and {Schulze}, S. and {Andreev}, M. and {Antonelli}, L.~A. and {Bikmaev}, I.~F. and {Biryukov}, V. and {B{\"o}ttcher}, M. and {Burenin}, R.~A. and {Castro Cer{\'o}n}, J.~M. and {Castro-Tirado}, A.~J. and {Chincarini}, G. and {Cobb}, B.~E. and {Covino}, S. and {D'Avanzo}, P. and {D'Elia}, V. and {Della Valle}, M. and {de Ugarte Postigo}, A. and {Efimov}, Y. and {Ferrero}, P. and {Fugazza}, D. and {Fynbo}, J.~P.~U. and {G{\aa}lfalk}, M. and {Grundahl}, F. and {Gorosabel}, J. and {Gupta}, S. and {Guziy}, S. and {Hafizov}, B. and {Hjorth}, J. and {Holhjem}, K. and {Ibrahimov}, M. and {Im}, M. and {Israel}, G.~L. and {Je{\'l}inek}, M. and {Jensen}, B.~L. and {Karimov}, R. and {Khamitov}, I.~M. and {Kizilo{\v g}lu}, {\"U}. and {Klunko}, E. and {Kub{\'a}nek}, P. and {Kutyrev}, A.~S. and {Laursen}, P. and {Levan}, A.~J. and {Mannucci}, F. and {Martin}, C.~M. and {Mescheryakov}, A. and {Mirabal}, N. and {Norris}, J.~P. and {Ovaldsen}, J.-E. and {Paraficz}, D. and {Pavlenko}, E. and {Piranomonte}, S. and {Rossi}, A. and {Rumyantsev}, V. and {Salinas}, R. and {Sergeev}, A. and {Sharapov}, D. and {Sollerman}, J. and {Stecklum}, B. and {Stella}, L. and {Tagliaferri}, G. and {Tanvir}, N.~R. and {Telting}, J. and {Testa}, V. and {Updike}, A.~C. and {Volnova}, A. and {Watson}, D. and {Wiersema}, K. and {Xu}, D.},
	Doi = {10.1088/0004-637X/720/2/1513},
	Eprint = {0712.2186},
	Journal = {\apj},
	Keywords = {dust, extinction, gamma-ray burst: general},
	Month = sep,
	Pages = {1513-1558},
	Title = {{The Afterglows of Swift-era Gamma-ray Bursts. I. Comparing pre-Swift and Swift-era Long/Soft (Type II) GRB Optical Afterglows}},
	Volume = 720,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/720/2/1513}}

@article{kann2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...734...96K},
	Archiveprefix = {arXiv},
	Author = {{Kann}, D.~A. and {Klose}, S. and {Zhang}, B. and {Covino}, S. and {Butler}, N.~R. and {Malesani}, D. and {Nakar}, E. and {Wilson}, A.~C. and {Antonelli}, L.~A. and {Chincarini}, G. and {Cobb}, B.~E. and {D'Avanzo}, P. and {D'Elia}, V. and {Della Valle}, M. and {Ferrero}, P. and {Fugazza}, D. and {Gorosabel}, J. and {Israel}, G.~L. and {Mannucci}, F. and {Piranomonte}, S. and {Schulze}, S. and {Stella}, L. and {Tagliaferri}, G. and {Wiersema}, K.},
	Doi = {10.1088/0004-637X/734/2/96},
	Eid = {96},
	Eprint = {0804.1959},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 060121 GRB 060505 GRB 060614, stars: neutron},
	Month = jun,
	Pages = {96},
	Title = {{The Afterglows of Swift-era Gamma-Ray Bursts. II. Type I GRB versus Type II GRB Optical Afterglows}},
	Volume = 734,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/734/2/96}}

@article{le07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...661..394L},
	Author = {{Le}, T. and {Dermer}, C.~D.},
	Doi = {10.1086/513460},
	Eprint = {astro-ph/0610043},
	Journal = {\apj},
	Keywords = {Cosmology: Theory, Gamma Rays: Bursts},
	Month = may,
	Pages = {394-415},
	Title = {{On the Redshift Distribution of Gamma-Ray Bursts in the Swift Era}},
	Volume = 661,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/513460}}

@article{goldstein16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...818...18G},
	Archiveprefix = {arXiv},
	Author = {{Goldstein}, A. and {Connaughton}, V. and {Briggs}, M.~S. and {Burns}, E.},
	Doi = {10.3847/0004-637X/818/1/18},
	Eid = {18},
	Eprint = {1512.04464},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = feb,
	Pages = {18},
	Primaryclass = {astro-ph.HE},
	Title = {{Estimating Long GRB Jet Opening Angles and Rest-frame Energetics}},
	Volume = 818,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/818/1/18}}

@article{page74,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1974ApJ...191..499P},
	Author = {{Page}, D.~N. and {Thorne}, K.~S.},
	Doi = {10.1086/152990},
	Journal = {\apj},
	Month = jul,
	Pages = {499-506},
	Title = {{Disk-Accretion onto a Black Hole. Time-Averaged Structure of Accretion Disk}},
	Volume = 191,
	Year = 1974,
	Bdsk-Url-1 = {https://doi.org/10.1086/152990}}

@article{duncan92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...392L...9D},
	Author = {{Duncan}, R.~C. and {Thompson}, C.},
	Doi = {10.1086/186413},
	Journal = {\apjl},
	Keywords = {Dynamo Theory, Gamma Ray Bursts, Neutron Stars, Star Formation, Stellar Magnetic Fields, Gravitational Collapse, Stellar Rotation, Supernovae},
	Month = jun,
	Pages = {L9-L13},
	Title = {{Formation of very strongly magnetized neutron stars - Implications for gamma-ray bursts}},
	Volume = 392,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1086/186413}}

@article{narayan92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...395L..83N},
	Author = {{Narayan}, R. and {Paczynski}, B. and {Piran}, T.},
	Doi = {10.1086/186493},
	Eprint = {astro-ph/9204001},
	Journal = {\apjl},
	Keywords = {Binary Stars, Black Holes (Astronomy), Gamma Ray Bursts, Massive Stars, Neutron Stars, Computational Astrophysics, Electron-Positron Pairs, Gravitational Waves, Neutrinos, Stellar Magnetic Fields, Stellar Models},
	Month = aug,
	Pages = {L83-L86},
	Title = {{Gamma-ray bursts as the death throes of massive binary stars}},
	Volume = 395,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1086/186493}}

@inproceedings{xspecref,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ASPC..101...17A},
	Author = {{Arnaud}, K.~A.},
	Booktitle = {Astronomical Data Analysis Software and Systems V},
	Editor = {{Jacoby}, G.~H. and {Barnes}, J.},
	Pages = {17},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{XSPEC: The First Ten Years}},
	Volume = 101,
	Year = 1996}

@inproceedings{nustaref,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010SPIE.7732E..0TH},
	Author = {{Hailey}, C.~J. and {An}, H. and {Blaedel}, K.~L. and {Brejnholt}, N.~F. and {Christensen}, F.~E. and {Craig}, W.~W. and {Decker}, T.~A. and {Doll}, M. and {Gum}, J. and {Koglin}, J.~E. and {Jensen}, C.~P. and {Hale}, L. and {Mori}, K. and {Pivovaroff}, M.~J. and {Sharpe}, M. and {Stern}, M. and {Tajiri}, G. and {Zhang}, W.~W.},
	Booktitle = {Space Telescopes and Instrumentation 2010: Ultraviolet to Gamma Ray},
	Doi = {10.1117/12.857654},
	Eid = {77320T},
	Month = jul,
	Pages = {77320T},
	Series = {\procspie},
	Title = {{The Nuclear Spectroscopic Telescope Array (NuSTAR): optics overview and current status}},
	Volume = 7732,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1117/12.857654}}

@article{lunnan14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...787..138L},
	Archiveprefix = {arXiv},
	Author = {{Lunnan}, R. and {Chornock}, R. and {Berger}, E. and {Laskar}, T. and {Fong}, W. and {Rest}, A. and {Sanders}, N.~E. and {Challis}, P.~M. and {Drout}, M.~R. and {Foley}, R.~J. and {Huber}, M.~E. and {Kirshner}, R.~P. and {Leibler}, C. and {Marion}, G.~H. and {McCrum}, M. and {Milisavljevic}, D. and {Narayan}, G. and {Scolnic}, D. and {Smartt}, S.~J. and {Smith}, K.~W. and {Soderberg}, A.~M. and {Tonry}, J.~L. and {Burgett}, W.~S. and {Chambers}, K.~C. and {Flewelling}, H. and {Hodapp}, K.~W. and {Kaiser}, N. and {Magnier}, E.~A. and {Price}, P.~A. and {Wainscoat}, R.~J.},
	Doi = {10.1088/0004-637X/787/2/138},
	Eid = {138},
	Eprint = {1311.0026},
	Journal = {\apj},
	Keywords = {galaxies: abundances, galaxies: dwarf, galaxies: star formation, supernovae: general},
	Month = jun,
	Pages = {138},
	Primaryclass = {astro-ph.HE},
	Title = {{Hydrogen-poor Superluminous Supernovae and Long-duration Gamma-Ray Bursts Have Similar Host Galaxies}},
	Volume = 787,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/787/2/138}}

@inproceedings{fermiref,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007JPhCS..60..115C},
	Author = {{Carson}, J.},
	Booktitle = {Journal of Physics Conference Series},
	Doi = {10.1088/1742-6596/60/1/020},
	Editor = {{Halzen}, F. and {Karle}, A. and {Montaruli}, T.},
	Eprint = {astro-ph/0610960},
	Month = mar,
	Pages = {115-118},
	Series = {Journal of Physics Conference Series},
	Title = {{GLAST: physics goals and instrument status}},
	Volume = 60,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1088/1742-6596/60/1/020}}

@article{yu17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...840...12Y},
	Archiveprefix = {arXiv},
	Author = {{Yu}, Y.-W. and {Zhu}, J.-P. and {Li}, S.-Z. and {L{\"u}}, H.-J. and {Zou}, Y.-C.},
	Doi = {10.3847/1538-4357/aa6c27},
	Eid = {12},
	Eprint = {1704.01682},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, stars: neutron, supernovae: general},
	Month = may,
	Pages = {12},
	Primaryclass = {astro-ph.HE},
	Title = {{A Statistical Study of Superluminous Supernovae Using the Magnetar Engine Model and Implications for Their Connection with Gamma-Ray Bursts and Hypernovae}},
	Volume = 840,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aa6c27}}

@article{zitouni15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015Ap%26SS.357....7Z},
	Archiveprefix = {arXiv},
	Author = {{Zitouni}, H. and {Guessoum}, N. and {Azzam}, W.~J. and {Mochkovitch}, R.},
	Doi = {10.1007/s10509-015-2311-x},
	Eid = {7},
	Eprint = {1611.08907},
	Journal = {\apss},
	Keywords = {Gamma-rays: bursts, theory, observations, Methods: data Analysis, statistical, chi-square test},
	Month = may,
	Pages = {7},
	Primaryclass = {astro-ph.HE},
	Title = {{Statistical study of observed and intrinsic durations among BATSE and Swift/BAT GRBs}},
	Volume = 357,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-015-2311-x}}

@article{kulkarni17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017Ap%26SS.362...70K},
	Archiveprefix = {arXiv},
	Author = {{Kulkarni}, S. and {Desai}, S.},
	Doi = {10.1007/s10509-017-3047-6},
	Eid = {70},
	Eprint = {1612.08235},
	Journal = {\apss},
	Keywords = {GRBs, Maximum likelihood, Chi-square, Bayesian Information Criterion, Model comparison, Akaike Information Criterion},
	Month = apr,
	Pages = {70},
	Primaryclass = {astro-ph.HE},
	Title = {{Classification of gamma-ray burst durations using robust model-comparison techniques}},
	Volume = 362,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-017-3047-6}}

@article{zhang16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.462.3243Z},
	Author = {{Zhang}, Z.-B. and {Yang}, E.-B. and {Choi}, C.-S. and {Chang}, H.-Y.},
	Doi = {10.1093/mnras/stw1835},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, gamma-ray burst: general},
	Month = nov,
	Pages = {3243-3254},
	Title = {{Classifying gamma-ray bursts with Gaussian Mixture Model}},
	Volume = 462,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stw1835}}

@article{yang16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016Ap%26SS.361..257Y},
	Archiveprefix = {arXiv},
	Author = {{Yang}, E.~B. and {Zhang}, Z.~B. and {Jiang}, X.~X.},
	Doi = {10.1007/s10509-016-2838-5},
	Eid = {257},
	Eprint = {1606.01468},
	Journal = {\apss},
	Keywords = {Gamma-ray burst:general, Methods: data analysis, Methods: statistical},
	Month = aug,
	Pages = {257},
	Primaryclass = {astro-ph.HE},
	Title = {{Two dimensional classification of the Swift/BAT GRBs}},
	Volume = 361,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-016-2838-5}}

@article{tarnopolski16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.458.2024T},
	Archiveprefix = {arXiv},
	Author = {{Tarnopolski}, M.},
	Doi = {10.1093/mnras/stw429},
	Eprint = {1506.07801},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, gamma-rays: general},
	Month = may,
	Pages = {2024-2031},
	Primaryclass = {astro-ph.HE},
	Title = {{Analysis of gamma-ray burst duration distribution using mixtures of skewed distributions}},
	Volume = 458,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stw429}}


@article{jones13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...768..166J/abstract},
	Archiveprefix = {arXiv},
	Author = { {Jones}, D. and {Rodney}, S. and {Riess}, A. and {Mobasher}, B. and {Dahlen}, T. and {McCully}, C.},
	Doi = {10.1088/0004-637X/768/2/166},
	Eprint = {10 pages, 5 figures; accepted for publication in ApJ; minor changes},
	Journal = {\ApJ},
	Keywords = {supernovae: general; Astrophysics - Cosmology and Nongalactic Astrophysics},
	Month = may,
	Pages = {166-176},
	Primaryclass = {astro-ph.HE},
	Title = {{The Discovery of the Most Distant Known Type Ia Supernova at Redshift 1.914}},
	Volume = 768,
	Year = 2013,
	Bdsk-Url-1 = {doi:10.1088/0004-637X/768/2/166}}

article{cavollo78,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/1978MNRAS.183..359C/abstract},
	Archiveprefix = {arXiv},
	Author = {{Cavollo}, G. and {Rees}, M.},
	Doi = {10.1088/0004-637X/768/2/166}
	Journal = {\mnras},
	Keywords = {Bursts; Cosmic Rays; Fireballs; Gamma Rays; Electron-Positron Pairs; Luminosity; Pair Production; Astrophysics; Gamma-Ray Sources:Bursts},
	Month = may,
	Pages = {359-365},
	Primaryclass = {astro-ph.HE},
	Title = {{A qualitative study of cosmic fireballs and gamma -ray bursts.}},
	Volume = 183,
	Year = 1986}


@article{horvath98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...508..757H},
	Author = {{Horv{\'a}th}, I.},
	Doi = {10.1086/306416},
	Eprint = {astro-ph/9803077},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, METHODS: STATISTICAL, Gamma Rays: Bursts, Methods: Statistical},
	Month = dec,
	Pages = {757-759},
	Title = {{A Third Class of Gamma-Ray Bursts?}},
	Volume = 508,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/306416}}

@article{mukherjee98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...508..314M},
	Author = {{Mukherjee}, S. and {Feigelson}, E.~D. and {Jogesh Babu}, G. and {Murtagh}, F. and {Fraley}, C. and {Raftery}, A.},
	Doi = {10.1086/306386},
	Eprint = {astro-ph/9802085},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, METHODS: DATA ANALYSIS, METHODS: STATISTICAL, Gamma Rays: Bursts, Methods: Data Analysis, Methods: Statistical},
	Month = nov,
	Pages = {314-327},
	Title = {{Three Types of Gamma-Ray Bursts}},
	Volume = 508,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/306386}}

@inproceedings{hakkila2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000AIPC..526...33H},
	Author = {{Hakkila}, J. and {Haglin}, D.~J. and {Roiger}, R.~J. and {Mallozzi}, R.~S. and {Pendleton}, G.~N. and {Meegan}, C.~A.},
	Booktitle = {Gamma-ray Bursts, 5th Huntsville Symposium},
	Doi = {10.1063/1.1361502},
	Editor = {{Kippen}, R.~M. and {Mallozzi}, R.~S. and {Fishman}, G.~J.},
	Eprint = {astro-ph/0001335},
	Keywords = {gamma-ray sources, gamma-ray bursts, Cosmic rays, Statistical and correlative studies of properties},
	Month = sep,
	Pages = {33-37},
	Series = {American Institute of Physics Conference Series},
	Title = {{Properties of gamma-ray burst classes}},
	Volume = 526,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.1361502}}

@article{gompertz17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...839...49G},
	Archiveprefix = {arXiv},
	Author = {{Gompertz}, B. and {Fruchter}, A.},
	Doi = {10.3847/1538-4357/aa6629},
	Eid = {49},
	Eprint = {1702.05507},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: 111209A, stars: magnetars},
	Month = apr,
	Pages = {49},
	Primaryclass = {astro-ph.HE},
	Title = {{Magnetars in Ultra-Long Gamma-Ray Bursts and GRB 111209A}},
	Volume = 839,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aa6629}}

@article{mazets81,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1981Ap%26SS..80....3M},
	Author = {{Mazets}, E.~P. and {Golenetskii}, S.~V. and {Ilinskii}, V.~N. and {Panov}, V.~N. and {Aptekar}, R.~L. and {Gurian}, I.~A. and {Proskura}, M.~P. and {Sokolov}, I.~A. and {Sokolova}, Z.~I. and {Kharitonova}, T.~V.},
	Doi = {10.1007/BF00649140},
	Journal = {\apss},
	Keywords = {Cosmic Rays, Gamma Ray Bursts, Statistical Distributions, Celestial Sphere, Energy Spectra, Venera 11 Satellite, Venera 12 Satellite},
	Month = nov,
	Pages = {3-83},
	Title = {{Catalog of cosmic gamma-ray bursts from the KONUS experiment data. I.}},
	Volume = 80,
	Year = 1981,
	Bdsk-Url-1 = {https://doi.org/10.1007/BF00649140}}

@article{yost03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...597..459Y},
	Author = {{Yost}, S.~A. and {Harrison}, F.~A. and {Sari}, R. and {Frail}, D.~A.},
	Doi = {10.1086/378288},
	Eprint = {astro-ph/0307056},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = nov,
	Pages = {459-473},
	Title = {{A Study of the Afterglows of Four Gamma-Ray Bursts: Constraining the Explosion and Fireball Model}},
	Volume = 597,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/378288}}

@article{troja2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017Natur.551...71T},
	Archiveprefix = {arXiv},
	Author = {{Troja}, E. and {Piro}, L. and {van Eerten}, H. and {Wollaeger}, R.~T. and {Im}, M. and {Fox}, O.~D. and {Butler}, N.~R. and {Cenko}, S.~B. and {Sakamoto}, T. and {Fryer}, C.~L. and {Ricci}, R. and {Lien}, A. and {Ryan}, R.~E. and {Korobkin}, O. and {Lee}, S.-K. and {Burgess}, J.~M. and {Lee}, W.~H. and {Watson}, A.~M. and {Choi}, C. and {Covino}, S. and {D'Avanzo}, P. and {Fontes}, C.~J. and {Gonz{\'a}lez}, J.~B. and {Khandrika}, H.~G. and {Kim}, J. and {Kim}, S.-L. and {Lee}, C.-U. and {Lee}, H.~M. and {Kutyrev}, A. and {Lim}, G. and {S{\'a}nchez-Ram{\'{\i}}rez}, R. and {Veilleux}, S. and {Wieringa}, M.~H. and {Yoon}, Y.},
	Doi = {10.1038/nature24290},
	Eprint = {1710.05433},
	Journal = {\nat},
	Month = nov,
	Pages = {71-74},
	Primaryclass = {astro-ph.HE},
	Title = {{The X-ray counterpart to the gravitational-wave event GW170817}},
	Volume = 551,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature24290}}

@article{yost07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...657..925Y},
	Author = {{Yost}, S.~A. and {Swan}, H.~F. and {Rykoff}, E.~S. and {Aharonian}, F. and {Akerlof}, C.~W. and {Alday}, A. and {Ashley}, M.~C.~B. and {Barthelmy}, S. and {Burrows}, D. and {Depoy}, D.~L. and {Dufour}, R.~J. and {Eastman}, J.~D. and {Forgey}, R.~D. and {Gehrels}, N. and {G{\"o}{\v g}{\"u}{\c s}}, E. and {G{\"u}ver}, T. and {Halpern}, J.~P. and {Hardin}, L.~C. and {Horns}, D. and {Kiziloglu}, {\"U}. and {Krimm}, H.~A. and {Lepine}, S. and {Liang}, E.~P. and {Marshall}, J.~L. and {McKay}, T.~A. and {Mineo}, T. and {Mirabal}, N. and {{\"O}zel}, M. and {Phillips}, A. and {Prieto}, J.~L. and {Quimby}, R.~M. and {Romano}, P. and {Rowell}, G. and {Rujopakarn}, W. and {Schaefer}, B.~E. and {Silverman}, J.~M. and {Siverd}, R. and {Skinner}, M. and {Smith}, D.~A. and {Smith}, I.~A. and {Tonnesen}, S. and {Troja}, E. and {Vestrand}, W.~T. and {Wheeler}, J.~C. and {Wren}, J. and {Yuan}, F. and {Zhang}, B.},
	Doi = {10.1086/510896},
	Eprint = {astro-ph/0611414},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = mar,
	Pages = {925-941},
	Title = {{Exploring Broadband GRB Behavior during {$\gamma$}-Ray Emission}},
	Volume = 657,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/510896}}

@article{maclachlan12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.425L..32M},
	Archiveprefix = {arXiv},
	Author = {{MacLachlan}, G.~A. and {Shenoy}, A. and {Sonbas}, E. and {Dhuga}, K.~S. and {Eskandarian}, A. and {Maximon}, L.~C. and {Parke}, W.~C.},
	Doi = {10.1111/j.1745-3933.2012.01295.x},
	Eprint = {1205.0055},
	Journal = {\mnras},
	Keywords = {methods: data analysis, gamma-ray burst: general},
	Month = sep,
	Pages = {L32-L35},
	Primaryclass = {astro-ph.HE},
	Title = {{The minimum variability time-scale and its relation to pulse profiles of Fermi GRBs}},
	Volume = 425,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2012.01295.x}}

@article{maclachlan13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.432..857M},
	Archiveprefix = {arXiv},
	Author = {{MacLachlan}, G.~A. and {Shenoy}, A. and {Sonbas}, E. and {Dhuga}, K.~S. and {Cobb}, B.~E. and {Ukwatta}, T.~N. and {Morris}, D.~C. and {Eskandarian}, A. and {Maximon}, L.~C. and {Parke}, W.~C.},
	Doi = {10.1093/mnras/stt241},
	Eprint = {1201.4431},
	Journal = {\mnras},
	Keywords = {methods: analytical, methods: data analysis, methods: statistical, gamma-ray burst: general},
	Month = jun,
	Pages = {857-865},
	Primaryclass = {astro-ph.HE},
	Title = {{Minimum variability time-scales of long and short GRBs}},
	Volume = 432,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt241}}

@article{maclachlan13b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.436.2907M},
	Archiveprefix = {arXiv},
	Author = {{MacLachlan}, G.~A. and {Shenoy}, A. and {Sonbas}, E. and {Coyne}, R. and {Dhuga}, K.~S. and {Eskandarian}, A. and {Maximon}, L.~C. and {Parke}, W.~C.},
	Doi = {10.1093/mnras/stt1701},
	Eprint = {1209.2396},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, gamma-ray burst: general},
	Month = dec,
	Pages = {2907-2914},
	Primaryclass = {astro-ph.HE},
	Title = {{The Hurst exponent of Fermi gamma-ray bursts}},
	Volume = 436,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt1701}}

@inproceedings{bhat2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013EAS....61...45B},
	Archiveprefix = {arXiv},
	Author = {{Bhat}, N.~P.},
	Booktitle = {EAS Publications Series},
	Doi = {10.1051/eas/1361005},
	Editor = {{Castro-Tirado}, A.~J. and {Gorosabel}, J. and {Park}, I.~H.},
	Eprint = {1301.4180},
	Month = jul,
	Pages = {45-52},
	Primaryclass = {astro-ph.HE},
	Series = {EAS Publications Series},
	Title = {{Temporal Decomposition Studies of GRB Lightcurves}},
	Volume = 61,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1051/eas/1361005}}

@article{sonbas15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...805...86S},
	Archiveprefix = {arXiv},
	Author = {{Sonbas}, E. and {MacLachlan}, G.~A. and {Dhuga}, K.~S. and {Veres}, P. and {Shenoy}, A. and {Ukwatta}, T.~N.},
	Doi = {10.1088/0004-637X/805/2/86},
	Eid = {86},
	Eprint = {1408.3042},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis},
	Month = jun,
	Pages = {86},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray Bursts: Temporal Scales and the Bulk Lorentz Factor}},
	Volume = 805,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/805/2/86}}

@article{wu16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.455L...1W},
	Archiveprefix = {arXiv},
	Author = {{Wu}, Q. and {Zhang}, B. and {Lei}, W.-H. and {Zou}, Y.-C. and {Liang}, E.-W. and {Cao}, X.},
	Doi = {10.1093/mnrasl/slv136},
	Eprint = {1509.04896},
	Journal = {\mnras},
	Keywords = {methods: statistical, gamma-ray burst: general, BL Lacertae objects: general, galaxies: jets},
	Month = jan,
	Pages = {L1-L5},
	Primaryclass = {astro-ph.HE},
	Title = {{The extension of variability properties in gamma-ray bursts to blazars}},
	Volume = 455,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnrasl/slv136}}

@article{meszaros06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...455..785M},
	Author = {{M{\'e}sz{\'a}ros}, A. and {Bagoly}, Z. and {Bal{\'a}zs}, L.~G. and {Horv{\'a}th}, I.},
	Doi = {10.1051/0004-6361:20053807},
	Eprint = {astro-ph/0606377},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, cosmology: miscellaneous},
	Month = sep,
	Pages = {785-790},
	Title = {{Redshift distribution of gamma-ray bursts and star formation rate}},
	Volume = 455,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20053807}}

@article{zeh06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...637..889Z},
	Author = {{Zeh}, A. and {Klose}, S. and {Kann}, D.~A.},
	Doi = {10.1086/498442},
	Eprint = {astro-ph/0509299},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = feb,
	Pages = {889-900},
	Title = {{Gamma-Ray Burst Afterglow Light Curves in the Pre-Swift Era: A Statistical Study}},
	Volume = 637,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/498442}}

@article{zhangCR11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011NuPhS.221..324Z},
	Author = {{Zhang}, B.},
	Doi = {10.1016/j.nuclphysbps.2011.09.025},
	Journal = {Nuclear Physics B Proceedings Supplements},
	Month = dec,
	Pages = {324-327},
	Title = {{High Energy Neutrino Emissions from GRBs: Predictions and Issues}},
	Volume = 221,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.nuclphysbps.2011.09.025}}

@article{sp90,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1990ApJ...365L..55S},
	Author = {{Shemi}, A. and {Piran}, T.},
	Doi = {10.1086/185887},
	Journal = {\apjl},
	Keywords = {Extraterrestrial Radiation, Gamma Ray Bursts, Neutron Stars, Pair Production, Baryons, Nuclear Astrophysics, Quarks, Stellar Mass Accretion},
	Month = dec,
	Pages = {L55-L58},
	Title = {{The appearance of cosmic fireballs}},
	Volume = 365,
	Year = 1990,
	Bdsk-Url-1 = {https://doi.org/10.1086/185887}}

@article{Pac98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...494L..45P},
	Author = {{Paczy{\'n}ski}, B.},
	Doi = {10.1086/311148},
	Eprint = {astro-ph/9710086},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, STARS: BINARIES: CLOSE, STARS: NEUTRON, STARS: SUPERNOVAE: GENERAL, Stars: Binaries: Close, Gamma Rays: Bursts, Stars: Neutron, Stars: Supernovae: General},
	Month = feb,
	Pages = {L45-L48},
	Title = {{Are Gamma-Ray Bursts in Star-Forming Regions?}},
	Volume = 494,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/311148}}

@article{paczynski86,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1986ApJ...308L..43P},
	Author = {{Paczynski}, B.},
	Doi = {10.1086/184740},
	Journal = {\apjl},
	Keywords = {Astronomical Models, Cosmology, Distance, Gamma Ray Bursts, Gravitational Lenses, Black Body Radiation, Electron-Positron Plasmas, Galactic Radiation, Temporal Distribution},
	Month = sep,
	Pages = {L43-L46},
	Title = {{Gamma-ray bursters at cosmological distances}},
	Volume = 308,
	Year = 1986,
	Bdsk-Url-1 = {https://doi.org/10.1086/184740}}

@article{pacz90,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1990ApJ...363..218P},
	Author = {{Paczynski}, B.},
	Doi = {10.1086/169332},
	Journal = {\apj},
	Keywords = {Binary Stars, Computational Astrophysics, Neutron Stars, Stellar Winds, Astronomical Models, Eddington Approximation, Electromagnetic Radiation, Stellar Luminosity},
	Month = nov,
	Pages = {218-226},
	Title = {{Super-Eddington winds from neutron stars}},
	Volume = 363,
	Year = 1990,
	Bdsk-Url-1 = {https://doi.org/10.1086/169332}}

@article{paczynski91,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1991AcA....41..257P},
	Author = {{Paczynski}, B.},
	Journal = {\actaa},
	Keywords = {Gamma Ray Bursts, Neutron Stars, Gamma Ray Observatory, Gravitational Lenses, Milky Way Galaxy, Spectral Correlation},
	Pages = {257-267},
	Title = {{Cosmological gamma-ray bursts}},
	Volume = 41,
	Year = 1991}

@article{hoyle60,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1960ApJ...132..565H},
	Author = {{Hoyle}, F. and {Fowler}, W.~A.},
	Doi = {10.1086/146963},
	Journal = {\apj},
	Month = nov,
	Pages = {565},
	Title = {{Nucleosynthesis in Supernovae.}},
	Volume = 132,
	Year = 1960,
	Bdsk-Url-1 = {https://doi.org/10.1086/146963}}

@article{wu13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...767L..36W},
	Archiveprefix = {arXiv},
	Author = {{Wu}, X.-F. and {Hou}, S.-J. and {Lei}, W.-H.},
	Doi = {10.1088/2041-8205/767/2/L36},
	Eid = {L36},
	Eprint = {1302.4878},
	Journal = {\apjl},
	Keywords = {accretion, accretion disks, black hole physics, gamma-ray burst: individual: GRB 121027A, magnetic fields},
	Month = apr,
	Pages = {L36},
	Primaryclass = {astro-ph.HE},
	Title = {{Giant X-Ray Bump in GRB 121027A: Evidence for Fall-back Disk Accretion}},
	Volume = 767,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/767/2/L36}}

@inproceedings{rowlinson11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011AIPC.1358..195R},
	Author = {{Rowlinson}, A. and {O'Brien}, P.~T. and {Tanvir}, N.~R.},
	Booktitle = {American Institute of Physics Conference Series},
	Doi = {10.1063/1.3621770},
	Editor = {{McEnery}, J.~E. and {Racusin}, J.~L. and {Gehrels}, N.},
	Keywords = {gamma-rays, pulsars, telescopes, black holes, gamma-ray, Pulsars, X- and gamma-ray telescopes and instrumentation, Black holes},
	Month = aug,
	Pages = {195-198},
	Series = {American Institute of Physics Conference Series},
	Title = {{The unusual X-ray emission of the short Swift GRB 090515: Evidence for the formation of a magnetar?}},
	Volume = 1358,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.3621770}}

@article{urata07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...668L..95U},
	Archiveprefix = {arXiv},
	Author = {{Urata}, Y. and {Yamazaki}, R. and {Sakamoto}, T. and {Huang}, K. and {Zheng}, W. and {Sato}, G. and {Aoki}, T. and {Deng}, J. and {Ioka}, K. and {Ip}, W. and {Kawabata}, K.~S. and {Lee}, Y. and {Liping}, X. and {Mito}, H. and {Miyata}, T. and {Nakada}, Y. and {Ohsugi}, T. and {Qiu}, Y. and {Soyano}, T. and {Tarusawa}, K. and {Tashiro}, M. and {Uemura}, M. and {Wei}, J. and {Yamashita}, T.},
	Doi = {10.1086/522930},
	Eprint = {0707.2826},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations},
	Month = oct,
	Pages = {L95-L98},
	Title = {{Testing the External-Shock Model of Gamma-Ray Bursts Using the Late-Time Simultaneous Optical and X-Ray Afterglows}},
	Volume = 668,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/522930}}

@article{xin16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...817..152X},
	Archiveprefix = {arXiv},
	Author = {{Xin}, L.-P. and {Wang}, Y.-Z. and {Lin}, T.-T. and {Liang}, E.-W. and {L{\"u}}, H.-J. and {Zhong}, S.-Q. and {Urata}, Y. and {Zhao}, X.-H. and {Wu}, C. and {Wei}, J.-Y. and {Huang}, K.-Y. and {Qiu}, Y.-L. and {Deng}, J.-S.},
	Doi = {10.3847/0004-637X/817/2/152},
	Eid = {152},
	Eprint = {1512.07697},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 130702A, GRB 111228A},
	Month = feb,
	Pages = {152},
	Primaryclass = {astro-ph.HE},
	Title = {{Multi-wavelength Observations of GRB 111228A and Implications for the Fireball and its Environment}},
	Volume = 817,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/817/2/152}}

@article{troja16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...827..102T},
	Archiveprefix = {arXiv},
	Author = {{Troja}, E. and {Sakamoto}, T. and {Cenko}, S.~B. and {Lien}, A. and {Gehrels}, N. and {Castro-Tirado}, A.~J. and {Ricci}, R. and {Capone}, J. and {Toy}, V. and {Kutyrev}, A. and {Kawai}, N. and {Cucchiara}, A. and {Fruchter}, A. and {Gorosabel}, J. and {Jeong}, S. and {Levan}, A. and {Perley}, D. and {Sanchez-Ramirez}, R. and {Tanvir}, N. and {Veilleux}, S.},
	Doi = {10.3847/0004-637X/827/2/102},
	Eid = {102},
	Eprint = {1605.03573},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 140903A, X-rays: bursts},
	Month = aug,
	Pages = {102},
	Primaryclass = {astro-ph.HE},
	Title = {{An Achromatic Break in the Afterglow of the Short GRB 140903A: Evidence for a Narrow Jet}},
	Volume = 827,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/827/2/102}}

@article{klebesadel73,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1973ApJ...182L..85K},
	Author = {{Klebesadel}, R.~W. and {Strong}, I.~B. and {Olson}, R.~A.},
	Doi = {10.1086/181225},
	Journal = {\apjl},
	Month = jun,
	Pages = {L85},
	Title = {{Observations of Gamma-Ray Bursts of Cosmic Origin}},
	Volume = 182,
	Year = 1973,
	Bdsk-Url-1 = {https://doi.org/10.1086/181225}}

@article{abbott16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016PhRvL.116f1102A},
	Archiveprefix = {arXiv},
	Author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Abernathy}, M.~R. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and et al.},
	Doi = {10.1103/PhysRevLett.116.061102},
	Eid = {061102},
	Eprint = {1602.03837},
	Journal = {Physical Review Letters},
	Month = feb,
	Number = 6,
	Pages = {061102},
	Primaryclass = {gr-qc},
	Title = {{Observation of Gravitational Waves from a Binary Black Hole Merger}},
	Volume = 116,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.116.061102}}

@article{perna16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...821L..18P},
	Archiveprefix = {arXiv},
	Author = {{Perna}, R. and {Lazzati}, D. and {Giacomazzo}, B.},
	Doi = {10.3847/2041-8205/821/1/L18},
	Eid = {L18},
	Eprint = {1602.05140},
	Journal = {\apjl},
	Keywords = {accretion, accretion disks, gamma-ray burst: general, gravitational waves, stars: black holes, stars: massive},
	Month = apr,
	Pages = {L18},
	Primaryclass = {astro-ph.HE},
	Title = {{Short Gamma-Ray Bursts from the Merger of Two Black Holes}},
	Volume = 821,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/821/1/L18}}

@article{zaninoni13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...557A..12Z},
	Archiveprefix = {arXiv},
	Author = {{Zaninoni}, E. and {Bernardini}, M.~G. and {Margutti}, R. and {Oates}, S. and {Chincarini}, G.},
	Doi = {10.1051/0004-6361/201321221},
	Eid = {A12},
	Eprint = {1303.6924},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal},
	Month = sep,
	Pages = {A12},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray burst optical light-curve zoo: comparison with X-ray observations}},
	Volume = 557,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201321221}}

@article{watson04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004A%26A...425L..33W},
	Author = {{Watson}, D. and {Hjorth}, J. and {Jakobsson}, P. and {Pedersen}, K. and {Patel}, S. and {Kouveliotou}, C.},
	Doi = {10.1051/0004-6361:200400058},
	Eprint = {astro-ph/0409560},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, X-rays: galaxies, X-rays: binaries, galaxies: starburst},
	Month = oct,
	Pages = {L33-L36},
	Title = {{Massive star-formation rates of {$\gamma$}-ray burst host galaxies: An unobscured view in X-rays}},
	Volume = 425,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:200400058}}

@misc{fruchter2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000hst..prop.8588F},
	Author = {{Fruchter}, A.},
	Howpublished = {HST Proposal},
	Month = jul,
	Title = {{Gamma-Ray Bursts and their Host Environments}},
	Year = 2000}

@article{sako05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...623..973S},
	Author = {{Sako}, M. and {Harrison}, F.~A. and {Rutledge}, R.~E.},
	Doi = {10.1086/425644},
	Eprint = {astro-ph/0406210},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations, Methods: Data Analysis, Methods: Statistical, X-Rays: General},
	Month = apr,
	Pages = {973-999},
	Title = {{A Search for Discrete X-Ray Spectral Features in a Sample of Bright {$\gamma$}-Ray Burst Afterglows}},
	Volume = 623,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/425644}}

@article{groot97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997IEEES..14....8G},
	Author = {{Groot}, P.~J. and {Galama}, T.~J. and {van Paradijs}, J. and {Kouveliotou}, C.},
	Journal = {IEEE Spectrum},
	Keywords = {Gamma-Ray Bursts: Optical Positions},
	Month = jun,
	Pages = {8-11},
	Title = {{Optical afterglow of a gamma-ray burst: GRB 970228.}},
	Volume = 14,
	Year = 1997}

@article{costa97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997Natur.387..783C},
	Author = {{Costa}, E. and {Frontera}, F. and {Heise}, J. and {Feroci}, M. and {in't Zand}, J. and {Fiore}, F. and {Cinti}, M.~N. and {Dal Fiume}, D. and {Nicastro}, L. and {Orlandini}, M. and {Palazzi}, E. and {Rapisarda}, M. and {Zavattini}, G. and {Jager}, R. and {Parmar}, A. and {Owens}, A. and {Molendi}, S. and {Cusumano}, G. and {Maccarone}, M.~C. and {Giarrusso}, S. and {Coletta}, A. and {Antonelli}, L.~A. and {Giommi}, P. and {Muller}, J.~M. and {Piro}, L. and {Butler}, R.~C.},
	Doi = {10.1038/42885},
	Eprint = {astro-ph/9706065},
	Journal = {\nat},
	Month = jun,
	Pages = {783-785},
	Title = {{Discovery of an X-ray afterglow associated with the {$\gamma$}-ray burst of 28 February 1997}},
	Volume = 387,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1038/42885}}

@article{vanparadijs1997,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997Natur.386..686V},
	Author = {{van Paradijs}, J. and {Groot}, P.~J. and {Galama}, T. and {Kouveliotou}, C. and {Strom}, R.~G. and {Telting}, J. and {Rutten}, R.~G.~M. and {Fishman}, G.~J. and {Meegan}, C.~A. and {Pettini}, M. and {Tanvir}, N. and {Bloom}, J. and {Pedersen}, H. and {N{\o}rdgaard-Nielsen}, H.~U. and {Linden-V{\o}rnle}, M. and {Melnick}, J. and {van der Steene}, G. and {Bremer}, M. and {Naber}, R. and {Heise}, J. and {in't Zand}, J. and {Costa}, E. and {Feroci}, M. and {Piro}, L. and {Frontera}, F. and {Zavattini}, G. and {Nicastro}, L. and {Palazzi}, E. and {Bennett}, K. and {Hanlon}, L. and {Parmar}, A.},
	Doi = {10.1038/386686a0},
	Journal = {\nat},
	Month = apr,
	Pages = {686-689},
	Title = {{Transient optical emission from the error box of the {$\gamma$}-ray burst of 28 February 1997}},
	Volume = 386,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1038/386686a0}}

@article{Bloom2003,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003AJ....125.2865B},
	Author = {{Bloom}, J.~S.},
	Doi = {10.1086/374945},
	Eprint = {astro-ph/0302249},
	Journal = {\aj},
	Keywords = {Cosmology: Miscellaneous, Cosmology: Observations, Gamma Rays},
	Month = jun,
	Pages = {2865-2875},
	Title = {{Is the Redshift Clustering of Long-Duration Gamma-Ray Bursts Significant?}},
	Volume = 125,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/374945}}

@article{hjorth03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003Natur.423..847H},
	Author = {{Hjorth}, J. and {Sollerman}, J. and {M{\o}ller}, P. and {Fynbo}, J.~P.~U. and {Woosley}, S.~E. and {Kouveliotou}, C. and {Tanvir}, N.~R. and {Greiner}, J. and {Andersen}, M.~I. and {Castro-Tirado}, A.~J. and {Castro Cer{\'o}n}, J.~M. and {Fruchter}, A.~S. and {Gorosabel}, J. and {Jakobsson}, P. and {Kaper}, L. and {Klose}, S. and {Masetti}, N. and {Pedersen}, H. and {Pedersen}, K. and {Pian}, E. and {Palazzi}, E. and {Rhoads}, J.~E. and {Rol}, E. and {van den Heuvel}, E.~P.~J. and {Vreeswijk}, P.~M. and {Watson}, D. and {Wijers}, R.~A.~M.~J.},
	Doi = {10.1038/nature01750},
	Eprint = {astro-ph/0306347},
	Journal = {\nat},
	Month = jun,
	Pages = {847-850},
	Title = {{A very energetic supernova associated with the {$\gamma$}-ray burst of 29 March 2003}},
	Volume = 423,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature01750}}

@article{malesani04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...609L...5M},
	Author = {{Malesani}, D. and {Tagliaferri}, G. and {Chincarini}, G. and {Covino}, S. and {Della Valle}, M. and {Fugazza}, D. and {Mazzali}, P.~A. and {Zerbi}, F.~M. and {D'Avanzo}, P. and {Kalogerakos}, S. and {Simoncelli}, A. and {Antonelli}, L.~A. and {Burderi}, L. and {Campana}, S. and {Cucchiara}, A. and {Fiore}, F. and {Ghirlanda}, G. and {Goldoni}, P. and {G{\"o}tz}, D. and {Mereghetti}, S. and {Mirabel}, I.~F. and {Romano}, P. and {Stella}, L. and {Minezaki}, T. and {Yoshii}, Y. and {Nomoto}, K.},
	Doi = {10.1086/422684},
	Eprint = {astro-ph/0405449},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Stars: Supernovae: Individual: Alphanumeric: SN 2003lw},
	Month = jul,
	Pages = {L5-L8},
	Title = {{SN 2003lw and GRB 031203: A Bright Supernova for a Faint Gamma-Ray Burst}},
	Volume = 609,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/422684}}

@article{sparre11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...735L..24S},
	Archiveprefix = {arXiv},
	Author = {{Sparre}, M. and {Sollerman}, J. and {Fynbo}, J.~P.~U. and {Malesani}, D. and {Goldoni}, P. and {de Ugarte Postigo}, A. and {Covino}, S. and {D'Elia}, V. and {Flores}, H. and {Hammer}, F. and {Hjorth}, J. and {Jakobsson}, P. and {Kaper}, L. and {Leloudas}, G. and {Levan}, A.~J. and {Milvang-Jensen}, B. and {Schulze}, S. and {Tagliaferri}, G. and {Tanvir}, N.~R. and {Watson}, D.~J. and {Wiersema}, K. and {Wijers}, R.~A.~M.~J.},
	Doi = {10.1088/2041-8205/735/1/L24},
	Eid = {L24},
	Eprint = {1105.0422},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 101219B, supernovae: individual: SN 2010ma},
	Month = jul,
	Pages = {L24},
	Primaryclass = {astro-ph.CO},
	Title = {{Spectroscopic Evidence for SN 2010ma Associated with GRB 101219B}},
	Volume = 735,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/735/1/L24}}

@article{schulze14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...566A.102S},
	Archiveprefix = {arXiv},
	Author = {{Schulze}, S. and {Malesani}, D. and {Cucchiara}, A. and {Tanvir}, N.~R. and {Kr{\"u}hler}, T. and {de Ugarte Postigo}, A. and {Leloudas}, G. and {Lyman}, J. and {Bersier}, D. and {Wiersema}, K. and {Perley}, D.~A. and {Schady}, P. and {Gorosabel}, J. and {Anderson}, J.~P. and {Castro-Tirado}, A.~J. and {Cenko}, S.~B. and {De Cia}, A. and {Ellerbroek}, L.~E. and {Fynbo}, J.~P.~U. and {Greiner}, J. and {Hjorth}, J. and {Kann}, D.~A. and {Kaper}, L. and {Klose}, S. and {Levan}, A.~J. and {Mart{\'{\i}}n}, S. and {O'Brien}, P.~T. and {Page}, K.~L. and {Pignata}, G. and {Rapaport}, S. and {S{\'a}nchez-Ram{\'{\i}}rez}, R. and {Sollerman}, J. and {Smith}, I.~A. and {Sparre}, M. and {Th{\"o}ne}, C.~C. and {Watson}, D.~J. and {Xu}, D. and {Bauer}, F.~E. and {Bayliss}, M. and {Bj{\"o}rnsson}, G. and {Bremer}, M. and {Cano}, Z. and {Covino}, S. and {D'Elia}, V. and {Frail}, D.~A. and {Geier}, S. and {Goldoni}, P. and {Hartoog}, O.~E. and {Jakobsson}, P. and {Korhonen}, H. and {Lee}, K.~Y. and {Milvang-Jensen}, B. and {Nardini}, M. and {Nicuesa Guelbenzu}, A. and {Oguri}, M. and {Pandey}, S.~B. and {Petitpas}, G. and {Rossi}, A. and {Sandberg}, A. and {Schmidl}, S. and {Tagliaferri}, G. and {Tilanus}, R.~P.~J. and {Winters}, J.~M. and {Wright}, D. and {Wuyts}, E.},
	Doi = {10.1051/0004-6361/201423387},
	Eid = {A102},
	Eprint = {1401.3774},
	Journal = {\aap},
	Keywords = {gamma-ray burst: individual: GRB 120422A, supernovae: individual: SN 2012bz, dust, extinction, galaxies: ISM, galaxies: individual: GRB 120422A},
	Month = jun,
	Pages = {A102},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 120422A/SN 2012bz: Bridging the gap between low- and high-luminosity gamma-ray bursts}},
	Volume = 566,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201423387}}

@article{betoule14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...568A..22B},
	Archiveprefix = {arXiv},
	Author = {{Betoule}, M. and {Kessler}, R. and {Guy}, J. and {Mosher}, J. and {Hardin}, D. and {Biswas}, R. and {Astier}, P. and {El-Hage}, P. and {Konig}, M. and {Kuhlmann}, S. and {Marriner}, J. and {Pain}, R. and {Regnault}, N. and {Balland}, C. and {Bassett}, B.~A. and {Brown}, P.~J. and {Campbell}, H. and {Carlberg}, R.~G. and {Cellier-Holzem}, F. and {Cinabro}, D. and {Conley}, A. and {D'Andrea}, C.~B. and {DePoy}, D.~L. and {Doi}, M. and {Ellis}, R.~S. and {Fabbro}, S. and {Filippenko}, A.~V. and {Foley}, R.~J. and {Frieman}, J.~A. and {Fouchez}, D. and {Galbany}, L. and {Goobar}, A. and {Gupta}, R.~R. and {Hill}, G.~J. and {Hlozek}, R. and {Hogan}, C.~J. and {Hook}, I.~M. and {Howell}, D.~A. and {Jha}, S.~W. and {Le Guillou}, L. and {Leloudas}, G. and {Lidman}, C. and {Marshall}, J.~L. and {M{\"o}ller}, A. and {Mour{\~a}o}, A.~M. and {Neveu}, J. and {Nichol}, R. and {Olmstead}, M.~D. and {Palanque-Delabrouille}, N. and {Perlmutter}, S. and {Prieto}, J.~L. and {Pritchet}, C.~J. and {Richmond}, M. and {Riess}, A.~G. and {Ruhlmann-Kleider}, V. and {Sako}, M. and {Schahmaneche}, K. and {Schneider}, D.~P. and {Smith}, M. and {Sollerman}, J. and {Sullivan}, M. and {Walton}, N.~A. and {Wheeler}, C.~J.},
	Doi = {10.1051/0004-6361/201423413},
	Eid = {A22},
	Eprint = {1401.4064},
	Journal = {\aap},
	Keywords = {cosmology: observations, distance scale, dark energy},
	Month = aug,
	Pages = {A22},
	Title = {{Improved cosmological constraints from a joint analysis of the SDSS-II and SNLS supernova samples}},
	Volume = 568,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201423413}}

@article{calcino17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017JCAP...01..038C},
	Archiveprefix = {arXiv},
	Author = {{Calcino}, J. and {Davis}, T.},
	Doi = {10.1088/1475-7516/2017/01/038},
	Eid = {038},
	Eprint = {1610.07695},
	Journal = {{Journal of Cosmology and Astroparticle Physics}},
	Month = jan,
	Pages = {038},
	Title = {{The need for accurate redshifts in supernova cosmology}},
	Volume = 1,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2017/01/038}}

@article{fynbo06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1047F},
	Author = {{Fynbo}, J.~P.~U. and {Watson}, D. and {Th{\"o}ne}, C.~C. and {Sollerman}, J. and {Bloom}, J.~S. and {Davis}, T.~M. and {Hjorth}, J. and {Jakobsson}, P. and {J{\o}rgensen}, U.~G. and {Graham}, J.~F. and {Fruchter}, A.~S. and {Bersier}, D. and {Kewley}, L. and {Cassan}, A. and {Castro Cer{\'o}n}, J.~M. and {Foley}, S. and {Gorosabel}, J. and {Hinse}, T.~C. and {Horne}, K.~D. and {Jensen}, B.~L. and {Klose}, S. and {Kocevski}, D. and {Marquette}, J.-B. and {Perley}, D. and {Ramirez-Ruiz}, E. and {Stritzinger}, M.~D. and {Vreeswijk}, P.~M. and {Wijers}, R.~A.~M. and {Woller}, K.~G. and {Xu}, D. and {Zub}, M.},
	Doi = {10.1038/nature05375},
	Eprint = {astro-ph/0608313},
	Journal = {\nat},
	Month = dec,
	Pages = {1047-1049},
	Title = {{No supernovae associated with two long-duration {$\gamma$}-ray bursts}},
	Volume = 444,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature05375}}

@article{dellavalle06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006IAUC.8696....1D},
	Author = {{Della Valle}, M. and {Malesani}, D. and {Benetti}, S. and {Chincarini}, G. and {Stella}, L. and {Tagliaferri}, G.},
	Journal = {\iaucirc},
	Month = mar,
	Pages = {1},
	Title = {{Supernova 2005nc and GRB 050525A}},
	Volume = 8696,
	Year = 2006}

@article{woosley06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ARA%26A..44..507W},
	Author = {{Woosley}, S.~E. and {Bloom}, J.~S.},
	Doi = {10.1146/annurev.astro.43.072103.150558},
	Eprint = {astro-ph/0609142},
	Journal = {\araa},
	Month = sep,
	Pages = {507-556},
	Title = {{The Supernova Gamma-Ray Burst Connection}},
	Volume = 44,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.astro.43.072103.150558}}

@article{perley15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...817....8P},
	Archiveprefix = {arXiv},
	Author = {{Perley}, D.~A. and {Tanvir}, N.~R. and {Hjorth}, J. and {Laskar}, T. and {Berger}, E. and {Chary}, R. and {de Ugarte Postigo}, A. and {Fynbo}, J.~P.~U. and {Kr{\"u}hler}, T. and {Levan}, A.~J. and {Micha{\l}owski}, M.~J. and {Schulze}, S.},
	Doi = {10.3847/0004-637X/817/1/8},
	Eid = {8},
	Eprint = {1504.02479},
	Journal = {\apj},
	Keywords = {galaxies: evolution, galaxies: high-redshift, galaxies: photometry, galaxies: star formation, gamma-ray burst: general},
	Month = jan,
	Pages = {8},
	Title = {{The Swift GRB Host Galaxy Legacy Survey. II. Rest-frame Near-IR Luminosity Distribution and Evidence for a Near-solar Metallicity Threshold}},
	Volume = 817,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/817/1/8}}

@article{greiner15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015Natur.523..189G},
	Archiveprefix = {arXiv},
	Author = {{Greiner}, J. and {Mazzali}, P.~A. and {Kann}, D.~A. and {Kr{\"u}hler}, T. and {Pian}, E. and {Prentice}, S. and {Olivares E.}, F. and {Rossi}, A. and {Klose}, S. and {Taubenberger}, S. and {Knust}, F. and {Afonso}, P.~M.~J. and {Ashall}, C. and {Bolmer}, J. and {Delvaux}, C. and {Diehl}, R. and {Elliott}, J. and {Filgas}, R. and {Fynbo}, J.~P.~U. and {Graham}, J.~F. and {Guelbenzu}, A.~N. and {Kobayashi}, S. and {Leloudas}, G. and {Savaglio}, S. and {Schady}, P. and {Schmidl}, S. and {Schweyer}, T. and {Sudilovsky}, V. and {Tanga}, M. and {Updike}, A.~C. and {van Eerten}, H. and {Varela}, K.},
	Doi = {10.1038/nature14579},
	Eprint = {1509.03279},
	Journal = {\nat},
	Month = jul,
	Pages = {189-192},
	Primaryclass = {astro-ph.HE},
	Title = {{A very luminous magnetar-powered supernova associated with an ultra-long {$\gamma$}-ray burst}},
	Volume = 523,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature14579}}

@article{Petersen2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...723..966P},
	Author = {{Petersen}, J.~H. and {Holst}, K.~K. and {Budtz-J{\o}rgensen}, E.},
	Doi = {10.1088/0004-637X/723/1/966},
	Journal = {\apj},
	Keywords = {cosmological parameters, methods: statistical},
	Month = nov,
	Pages = {966-968},
	Title = {{Correcting a Statistical Artifact in the Estimation of the Hubble Constant Based on Type Ia Supernovae Results in a Change in Estimate of 1.2\%}},
	Volume = 723,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/723/1/966}}

@article{Amati990705,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000Sci...290..953A},
	Author = {{Amati}, L. and {Frontera}, F. and {Vietri}, M. and {in't Zand}, J.~J.~M. and {Soffitta}, P. and {Costa}, E. and {Del Sordo}, S. and {Pian}, E. and {Piro}, L. and {Antonelli}, L.~A. and {Fiume}, D.~D. and {Feroci}, M. and {Gandolfi}, G. and {Guidorzi}, C. and {Heise}, J. and {Kuulkers}, E. and {Masetti}, N. and {Montanari}, E. and {Nicastro}, L. and {Orlandini}, M. and {Palazzi}, E.},
	Doi = {10.1126/science.290.5493.953},
	Eprint = {astro-ph/0012318},
	Journal = {Science},
	Month = nov,
	Pages = {953--955},
	Title = {{Discovery of a Transient Absorption Edge in the X-ray Spectrum of GRB 990705}},
	Volume = 290,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.290.5493.953}}

@article{AmatiEtal02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002A\%26A...390...81A},
	Author = {{Amati}, L. and {Frontera}, F. and {Tavani}, M. and {in't Zand}, J.~J.~M. and {Antonelli}, A. and {Costa}, E. and {Feroci}, M. and {Guidorzi}, C. and {Heise}, J. and {Masetti}, N. and {Montanari}, E. and {Nicastro}, L. and {Palazzi}, E. and {Pian}, E. and {Piro}, L. and {Soffitta}, P.},
	Doi = {10.1051/0004-6361:20020722},
	Eprint = {astro-ph/0205230},
	Journal = {\aap},
	Keywords = {gamma-rays: bursts; gamma rays: observations; X-rays: general},
	Month = jul,
	Pages = {81--89},
	Title = {{Intrinsic spectra and energetics of BeppoSAX Gamma-Ray Bursts with known redshifts}},
	Volume = 390,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20020722}}

@inproceedings{amati03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003AIPC..662..387A},
	Author = {{Amati}, L. and {Frontera}, F. and {Castro Cer{\'o}n}, J.~M. and {Costa}, E. and {Feroci}, M. and {Gandolfi}, G. and {Giommi}, P. and {Guidorzi}, C. and {Masetti}, N. and {Montanari}, E. and {Piro}, L. and {Soffitta}, P. and {in't Zand}, J.~J.~M.},
	Booktitle = {Gamma-Ray Burst and Afterglow Astronomy 2001: A Workshop Celebrating the First Year of the HETE Mission},
	Doi = {10.1063/1.1579385},
	Editor = {{Ricker}, G.~R. and {Vanderspek}, R.~K.},
	Keywords = {gamma-ray sources, gamma-ray bursts, X-ray sources, X-ray bursts},
	Month = apr,
	Pages = {387-389},
	Series = {American Institute of Physics Conference Series},
	Title = {{The Prompt and Afterglow Emission of GRB 001109 Measured by BeppoSAX}},
	Volume = 662,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.1579385}}

@article{Amati2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.372..233A},
	Author = {{Amati}, L.},
	Doi = {10.1111/j.1365-2966.2006.10840.x},
	Eprint = {astro-ph/0601553},
	Journal = {\mnras},
	Keywords = {gamma-rays: bursts: gamma-rays: observations; gamma-rays: bursts; gamma-rays: observations},
	Month = oct,
	Pages = {233--245},
	Title = {{The E$_{p,i}$-E$_{iso}$ correlation in gamma-ray bursts: updated observational status, re-analysis and main implications}},
	Volume = 372,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2006.10840.x}}

@article{amati07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...463..913A},
	Author = {{Amati}, L. and {Della Valle}, M. and {Frontera}, F. and {Malesani}, D. and {Guidorzi}, C. and {Montanari}, E. and {Pian}, E.},
	Doi = {10.1051/0004-6361:20065994},
	Eprint = {astro-ph/0607148},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, gamma rays: observations, stars: supernovae: general},
	Month = mar,
	Pages = {913-919},
	Title = {{On the consistency of peculiar GRBs 060218 and 060614 with the E\_p,i - E\_iso correlation}},
	Volume = 463,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20065994}}

@article{Amati2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.391..577A},
	Archiveprefix = {arXiv},
	Author = {{Amati}, L. and {Guidorzi}, C. and {Frontera}, F. and {Della Valle}, M. and {Finelli}, F. and {Landi}, R. and {Montanari}, E.},
	Doi = {10.1111/j.1365-2966.2008.13943.x},
	Eprint = {0805.0377},
	Journal = {\mnras},
	Keywords = {cosmological parameters; gamma-rays: bursts; gamma-rays: observations},
	Month = dec,
	Pages = {577--584},
	Title = {{Measuring the cosmological parameters with the E$_{p,i}$-E$_{iso}$ correlation of gamma-ray bursts}},
	Volume = 391,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.13943.x}}

@article{amati12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012IJMPS..12...19A},
	Author = {{Amati}, L.},
	Doi = {10.1142/S2010194512006228},
	Journal = {International Journal of Modern Physics Conference Series},
	Keywords = {gamma{\ndash}rays: observations; gamma{\ndash}rays: bursts; cosmology},
	Month = mar,
	Pages = {19--27},
	Title = {{COSMOLOGY WITH THE E$_{p,i}$ - E$_{iso}$ CORRELATION OF GAMMA-RAY BURSTS}},
	Volume = 12,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1142/S2010194512006228}}

@article{amati13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013IJMPD..2230028A},
	Archiveprefix = {arXiv},
	Author = {{Amati}, L. and {Della Valle}, M.},
	Doi = {10.1142/S0218271813300280},
	Eid = {1330028},
	Eprint = {1310.3141},
	Journal = {International Journal of Modern Physics D},
	Keywords = {Cosmological parameters, gamma ray bursts, gamma rays, observations, Dark energy, gamma-ray, gamma-ray sources, gamma-ray bursts, Observational cosmology},
	Month = dec,
	Pages = {30028},
	Primaryclass = {astro-ph.CO},
	Title = {{Measuring Cosmological Parameters with Gamma Ray Bursts}},
	Volume = 22,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1142/S0218271813300280}}

@article{astier06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...447...31A},
	Author = {{Astier}, P. and {Guy}, J. and {Regnault}, N. and {Pain}, R. and {Aubourg}, E. and {Balam}, D. and {Basa}, S. and {Carlberg}, R.~G. and {Fabbro}, S. and {Fouchez}, D. and {Hook}, I.~M. and {Howell}, D.~A. and {Lafoux}, H. and {Neill}, J.~D. and {Palanque-Delabrouille}, N. and {Perrett}, K. and {Pritchet}, C.~J. and {Rich}, J. and {Sullivan}, M. and {Taillet}, R. and {Aldering}, G. and {Antilogus}, P. and {Arsenijevic}, V. and {Balland}, C. and {Baumont}, S. and {Bronder}, J. and {Courtois}, H. and {Ellis}, R.~S. and {Filiol}, M. and {Gon{\c c}alves}, A.~C. and {Goobar}, A. and {Guide}, D. and {Hardin}, D. and {Lusset}, V. and {Lidman}, C. and {McMahon}, R. and {Mouchet}, M. and {Mourao}, A. and {Perlmutter}, S. and {Ripoche}, P. and {Tao}, C. and {Walton}, N.},
	Doi = {10.1051/0004-6361:20054185},
	Eprint = {astro-ph/0510447},
	Journal = {\aap},
	Keywords = {supernovae: general, cosmology: observations, cosmological parameters},
	Month = feb,
	Pages = {31-48},
	Title = {{The Supernova Legacy Survey: measurement of {$\Omega$}$_{M}$, {$\Omega$}$_{??}$ and w from the first year data set}},
	Volume = 447,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20054185}}

@article{atteia03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003A%26A...407L...1A},
	Author = {{Atteia}, J.-L.},
	Doi = {10.1051/0004-6361:20030958},
	Eprint = {astro-ph/0304327},
	Journal = {\aap},
	Keywords = {gamma-rays: bursts},
	Month = aug,
	Pages = {L1-L4},
	Title = {{A simple empirical redshift indicator for gamma-ray bursts}},
	Volume = 407,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20030958}}

@article{Azzam2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012IJAA....2....1A},
	Archiveprefix = {arXiv},
	Author = {{Azzam}, W.~J.},
	Doi = {10.4236/ijaa.2012.21001},
	Eprint = {1203.6530},
	Journal = {International Journal of Astronomy and Astrophysics},
	Pages = {1--5},
	Primaryclass = {astro-ph.HE},
	Title = {{Dependence of the GRB Lag-Luminosity Relation on Redshift in the Source Frame}},
	Volume = 2,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.4236/ijaa.2012.21001}}

@article{azzam12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013IJAA....3..372A},
	Author = {{Azzam}, W.~J. and {Alothman}, M.~J.},
	Doi = {10.4236/ijaa.2013.34042},
	Journal = {International Journal of Astronomy and Astrophysics},
	Pages = {372--375},
	Title = {{Redshift Independence of the Amati and Yonetoku Relations for Gamma-Ray Bursts}},
	Volume = 3,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.4236/ijaa.2013.34042}}

@article{Band1993,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413..281B},
	Author = {{Band}, D. and {Matteson}, J. and {Ford}, L. and {Schaefer}, B. and {Palmer}, D. and {Teegarden}, B. and {Cline}, T. and {Briggs}, M. and {Paciesas}, W. and {Pendleton}, G. and {Fishman}, G. and {Kouveliotou}, C. and {Meegan}, C. and {Wilson}, R. and {Lestrade}, P.},
	Doi = {10.1086/172995},
	Journal = {\apj},
	Keywords = {Galactic Halos; Gamma Ray Bursts; Gamma Ray Spectra; Statistical Analysis; Radiation Distribution; Transient Response},
	Month = aug,
	Pages = {281--292},
	Title = {{BATSE observations of gamma-ray burst spectra. I - Spectral diversity}},
	Volume = 413,
	Year = 1993,
	Bdsk-Url-1 = {https://doi.org/10.1086/172995}}

@article{greiner2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...593A..17G},
	Archiveprefix = {arXiv},
	Author = {{Greiner}, J. and {Micha{\l}owski}, M.~J. and {Klose}, S. and {Hunt}, L.~K. and {Gentile}, G. and {Kamphuis}, P. and {Herrero-Illana}, R. and {Wieringa}, M. and {Kr{\"u}hler}, T. and {Schady}, P. and {Elliott}, J. and {Graham}, J.~F. and {Ibar}, E. and {Knust}, F. and {Nicuesa Guelbenzu}, A. and {Palazzi}, E. and {Rossi}, A. and {Savaglio}, S.},
	Doi = {10.1051/0004-6361/201628861},
	Eid = {A17},
	Eprint = {1606.08285},
	Journal = {\aap},
	Keywords = {galaxies: star formation, radio continuum: galaxies, gamma-ray burst: general},
	Month = aug,
	Pages = {A17},
	Title = {{Probing dust-obscured star formation in the most massive gamma-ray burst host galaxies}},
	Volume = 593,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201628861}}

@article{guidorzi2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...589A..98G},
	Archiveprefix = {arXiv},
	Author = {{Guidorzi}, C. and {Dichiara}, S. and {Amati}, L.},
	Doi = {10.1051/0004-6361/201527642},
	Eid = {A98},
	Eprint = {1603.06890},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, methods: statistical},
	Month = may,
	Pages = {A98},
	Primaryclass = {astro-ph.HE},
	Title = {{Individual power density spectra of Swift gamma-ray bursts}},
	Volume = 589,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201527642}}

@article{band03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...588..945B},
	Author = {{Band}, D.~L.},
	Doi = {10.1086/374242},
	Eprint = {astro-ph/0212452},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = may,
	Pages = {945-951},
	Title = {{Comparison of the Gamma-Ray Burst Sensitivity of Different Detectors}},
	Volume = 588,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/374242}}

@article{Band2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...627..319B},
	Author = {{Band}, D.~L. and {Preece}, R.~D.},
	Doi = {10.1086/430402},
	Eprint = {astro-ph/0501559},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = jul,
	Pages = {319-323},
	Title = {{Testing the Gamma-Ray Burst Energy Relationships}},
	Volume = 627,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/430402}}

@article{wei09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009EPJC...63..139W},
	Archiveprefix = {arXiv},
	Author = {{Wei}, H. and {Zhang}, S.-N.},
	Doi = {10.1140/epjc/s10052-009-1086-z},
	Eprint = {0808.2240},
	Journal = {European Physical Journal C},
	Keywords = {98.80.Es, 95.36.+x, 98.70.Rz, 98.80.-k},
	Month = sep,
	Pages = {139-147},
	Title = {{Reconstructing the cosmic expansion history up to redshift z=6.29 with the calibrated gamma-ray bursts}},
	Volume = 63,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1140/epjc/s10052-009-1086-z}}

@article{jaroszynksi96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996A%26A...305..839J},
	Author = {{Jaroszynski}, M.},
	Eprint = {astro-ph/9506062},
	Journal = {\aap},
	Keywords = {GAMMA RAYS: BURSTS, ACCRETION DISKS, STARS: NEUTRON, RELATIVITY, BLACK HOLE PHYSICS},
	Month = jan,
	Pages = {839},
	Title = {{Hot tori around black holes as sources of gamma ray bursts.}},
	Volume = 305,
	Year = 1996}

@article{komatsu2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJS..192...18K},
	Archiveprefix = {arXiv},
	Author = {{Komatsu}, E. and {Smith}, K.~M. and {Dunkley}, J. and {Bennett}, C.~L. and {Gold}, B. and {Hinshaw}, G. and {Jarosik}, N. and {Larson}, D. and {Nolta}, M.~R. and {Page}, L. and {Spergel}, D.~N. and {Halpern}, M. and {Hill}, R.~S. and {Kogut}, A. and {Limon}, M. and {Meyer}, S.~S. and {Odegard}, N. and {Tucker}, G.~S. and {Weiland}, J.~L. and {Wollack}, E. and {Wright}, E.~L.},
	Doi = {10.1088/0067-0049/192/2/18},
	Eid = {18},
	Eprint = {1001.4538},
	Journal = {\apjs},
	Keywords = {cosmic background radiation, cosmology: observations, dark matter, early universe, space vehicles},
	Month = feb,
	Pages = {18},
	Primaryclass = {astro-ph.CO},
	Title = {{Seven-year Wilkinson Microwave Anisotropy Probe (WMAP) Observations: Cosmological Interpretation}},
	Volume = 192,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/192/2/18}}

@article{bernardini06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006NCimB.121.1439B},
	Archiveprefix = {arXiv},
	Author = {{Bernardini}, M.~G. and {Bianco}, C.~L. and {Caito}, L. and {Chardonnet}, P. and {Corsi}, A. and {Dainotti}, M.~G. and {Fraschetti}, F. and {Guida}, R. and {Ruffini}, R. and {Xue}, S.~S.},
	Doi = {10.1393/ncb/i2007-10283-0},
	Eprint = {0705.2415},
	Journal = {Nuovo Cimento B Serie},
	Month = dec,
	Pages = {1439-1440},
	Title = {{GRB970228 as a prototype for short GRBs with afterglow}},
	Volume = 121,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1393/ncb/i2007-10283-0}}

@article{caito09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...498..501C},
	Archiveprefix = {arXiv},
	Author = {{Caito}, L. and {Bernardini}, M.~G. and {Bianco}, C.~L. and {Dainotti}, M.~G. and {Guida}, R. and {Ruffini}, R.},
	Doi = {10.1051/0004-6361/200810676},
	Eprint = {0810.4855},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, black hole physics, binaries: general, galaxies: halos},
	Month = may,
	Pages = {501-507},
	Title = {{GRB060614: a ``fake'' short GRB from a merging binary system}},
	Volume = 498,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/200810676}}

@article{dai98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998A%26A...333L..87D},
	Author = {{Dai}, Z.~G. and {Lu}, T.},
	Eprint = {astro-ph/9810402},
	Journal = {\aap},
	Keywords = {STARS: NEUTRON, PULSARS: GENERAL, GAMMA-RAYS: BURSTS},
	Month = may,
	Pages = {L87-L90},
	Title = {{Gamma-ray burst afterglows and evolution of postburst fireballs with energy injection from strongly magnetic millisecond pulsars}},
	Volume = 333,
	Year = 1998}

@article{sari2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...535L..33S},
	Author = {{Sari}, R. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1086/312689},
	Eprint = {astro-ph/0003406},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Hydrodynamics, Radiation Mechanisms: Nonthermal, Shock Waves},
	Month = may,
	Pages = {L33-L37},
	Title = {{Impulsive and Varying Injection in Gamma-Ray Burst Afterglows}},
	Volume = 535,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/312689}}

@article{bernardini07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...474L..13B},
	Archiveprefix = {arXiv},
	Author = {{Bernardini}, M.~G. and {Bianco}, C.~L. and {Caito}, L. and {Dainotti}, M.~G. and {Guida}, R. and {Ruffini}, R.},
	Doi = {10.1051/0004-6361:20078300},
	Eprint = {0709.0651},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, black hole physics, stars: binaries: general, galaxies: halos},
	Month = oct,
	Pages = {L13-L16},
	Title = {{GRB 970228 and a class of GRBs with an initial spikelike emission}},
	Volume = 474,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20078300}}

@inproceedings{178,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008AIPC.1085..608B},
	Archiveprefix = {arXiv},
	Author = {{Barkov}, M.~V. and {Komissarov}, S.~S.},
	Booktitle = {{American Institute of Physics Conference Series}},
	Doi = {10.1063/1.3076747},
	Editor = {{Aharonian}, F.~A. and {Hofmann}, W. and {Rieger}, F.},
	Eprint = {0809.1402},
	Keywords = {gamma-ray sources; gamma-ray bursts; Galactic nuclei circumnuclear matter and bulges; Supernova remnants},
	Month = dec,
	Pages = {608--611},
	Series = {{American Institute of Physics Conference Series}},
	Title = {{Central engines of Gamma Ray Bursts. Magnetic mechanism in the collapsar model.}},
	Volume = 1085,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.3076747}}

@article{177,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008IJMPD..17.1669B},
	Archiveprefix = {arXiv},
	Author = {{Barkov}, M.~V. and {Komissarov}, S.~S.},
	Doi = {10.1142/S0218271808013285},
	Eprint = {0801.4861},
	Journal = {International Journal of Modern Physics D},
	Keywords = {Jets acceleration; gamma-ray bursts; active galactic nuclei; pulsar wind nebulae},
	Pages = {1669--1675},
	Title = {{Magnetic Acceleration of Ultrarelativistic GRB and AGN Jets}},
	Volume = 17,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1142/S0218271808013285}}

@article{barraud03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003A%26A...400.1021B},
	Author = {{Barraud}, C. and {Olive}, J.-F. and {Lestrade}, J.~P. and {Atteia}, J.-L. and {Hurley}, K. and {Ricker}, G. and {Lamb}, D.~Q. and {Kawai}, N. and {Boer}, M. and {Dezalay}, J.-P. and {Pizzichini}, G. and {Vanderspek}, R. and {Crew}, G. and {Doty}, J. and {Monnelly}, G. and {Villasenor}, J. and {Butler}, N. and {Levine}, A. and {Yoshida}, A. and {Shirasaki}, Y. and {Sakamoto}, T. and {Tamagawa}, T. and {Torii}, K. and {Matsuoka}, M. and {Fenimore}, E.~E. and {Galassi}, M. and {Tavenner}, T. and {Donaghy}, T.~Q. and {Graziani}, C. and {Jernigan}, J.~G.},
	Doi = {10.1051/0004-6361:20030074},
	Eprint = {astro-ph/0206380},
	Journal = {\aap},
	Keywords = {gamma-rays: bursts},
	Month = mar,
	Pages = {1021-1030},
	Title = {{Spectral analysis of 35 GRBs/XRFs observed with HETE-2/FREGATE}},
	Volume = 400,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20030074}}

@article{barraud05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...440..809B},
	Author = {{Barraud}, C. and {Daigne}, F. and {Mochkovitch}, R. and {Atteia}, J.~L.},
	Doi = {10.1051/0004-6361:20041572},
	Eprint = {astro-ph/0507173},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, shock waves, radiation mechanisms: non thermal},
	Month = sep,
	Pages = {809-817},
	Title = {{On the nature of X-ray flashes}},
	Volume = 440,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20041572}}

@article{nava2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.391..639N},
	Archiveprefix = {arXiv},
	Author = {{Nava}, L. and {Ghirlanda}, G. and {Ghisellini}, G. and {Firmani}, C.},
	Doi = {10.1111/j.1365-2966.2008.13758.x},
	Eprint = {0807.4931},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , gamma-rays: bursts , X-rays: general},
	Month = dec,
	Pages = {639-652},
	Title = {{Peak energy of the prompt emission of long gamma-ray bursts versus their fluence and peak flux}},
	Volume = 391,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.13758.x}}

@article{nava12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.421.1256N},
	Archiveprefix = {arXiv},
	Author = {{Nava}, L. and {Salvaterra}, R. and {Ghirlanda}, G. and {Ghisellini}, G. and {Campana}, S. and {Covino}, S. and {Cusumano}, G. and {D'Avanzo}, P. and {D'Elia}, V. and {Fugazza}, D. and {Melandri}, A. and {Sbarufatti}, B. and {Vergani}, S.~D. and {Tagliaferri}, G.},
	Doi = {10.1111/j.1365-2966.2011.20394.x},
	Eprint = {1112.4470},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = apr,
	Pages = {1256-1264},
	Primaryclass = {astro-ph.HE},
	Title = {{A complete sample of bright Swift long gamma-ray bursts: testing the spectral-energy correlations}},
	Volume = 421,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.20394.x}}

@article{jakobsson04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...617L..21J},
	Author = {{Jakobsson}, P. and {Hjorth}, J. and {Fynbo}, J.~P.~U. and {Watson}, D. and {Pedersen}, K. and {Bj{\"o}rnsson}, G. and {Gorosabel}, J.},
	Doi = {10.1086/427089},
	Eprint = {astro-ph/0411036},
	Journal = {\apjl},
	Keywords = {ISM: Dust, Extinction, Galaxies: High-Redshift, Gamma Rays: Bursts},
	Month = dec,
	Pages = {L21-L24},
	Title = {{Swift Identification of Dark Gamma-Ray Bursts}},
	Volume = 617,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/427089}}

@article{gehrels07,
	Author = {Gehrels, Neil},
	Title = {{Short GRB Prompt and Afterglow Correlations}},
	Url = {: https://ntrs.nasa.gov/archive/nasa/casi.ntrs.nasa.gov/20080045485.pdf},
	Year = 2007,
	Bdsk-Url-1 = {:%20https://ntrs.nasa.gov/archive/nasa/casi.ntrs.nasa.gov/20080045485.pdf}}

@article{gehrels08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...689.1161G},
	Archiveprefix = {arXiv},
	Author = {{Gehrels}, N. and {Barthelmy}, S.~D. and {Burrows}, D.~N. and {Cannizzo}, J.~K. and {Chincarini}, G. and {Fenimore}, E. and {Kouveliotou}, C. and {O'Brien}, P. and {Palmer}, D.~M. and {Racusin}, J. and {Roming}, P.~W.~A. and {Sakamoto}, T. and {Tueller}, J. and {Wijers}, R.~A.~M.~J. and {Zhang}, B.},
	Doi = {10.1086/592766},
	Eprint = {0808.3391},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = dec,
	Pages = {1161-1172},
	Title = {{Correlations of Prompt and Afterglow Emission in Swift Long and Short Gamma-Ray Bursts}},
	Volume = 689,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/592766}}

@article{mao94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...424L.131M},
	Author = {{Mao}, S. and {Yi}, I.},
	Doi = {10.1086/187292},
	Journal = {\apjl},
	Keywords = {Astronomical Models, Big Bang Cosmology, Extragalactic Radio Sources, Gamma Ray Bursts, Gamma Ray Observatory, Luminosity, Probability Distribution Functions, Radial Distribution},
	Month = apr,
	Pages = {L131-L134},
	Title = {{Relativistic beaming and gamma-ray bursts}},
	Volume = 424,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1086/187292}}

@article{Mao98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998A%26A...339L...1M},
	Author = {{Mao}, S. and {Mo}, H.~J.},
	Eprint = {astro-ph/9808342},
	Journal = {\aap},
	Keywords = {GAMMA-RAY: BURSTS, GALAXIES: EVOLUTION, GALAXIES: FORMATION, GALAXIES: STARBURSTS},
	Month = nov,
	Pages = {L1-L4},
	Title = {{The nature of the host galaxies for gamma-ray bursts}},
	Volume = 339,
	Year = 1998}

@article{bernardini11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...526A..27B},
	Archiveprefix = {arXiv},
	Author = {{Bernardini}, M.~G. and {Margutti}, R. and {Chincarini}, G. and {Guidorzi}, C. and {Mao}, J.},
	Doi = {10.1051/0004-6361/201015703},
	Eid = {A27},
	Eprint = {1004.3831},
	Journal = {\aap},
	Keywords = {radiation mechanisms: non-thermal, gamma-rays: general, X-rays: general},
	Month = feb,
	Pages = {A27},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray burst long lasting X-ray flaring activity}},
	Volume = 526,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201015703}}

@article{margutti13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.428..729M},
	Archiveprefix = {arXiv},
	Author = {{Margutti}, R. and {Zaninoni}, E. and {Bernardini}, M.~G. and {Chincarini}, G. and {Pasotti}, F. and {Guidorzi}, C. and {Angelini}, L. and {Burrows}, D.~N. and {Capalbi}, M. and {Evans}, P.~A. and {Gehrels}, N. and {Kennea}, J. and {Mangano}, V. and {Moretti}, A. and {Nousek}, J. and {Osborne}, J.~P. and {Page}, K.~L. and {Perri}, M. and {Racusin}, J. and {Romano}, P. and {Sbarufatti}, B. and {Stafford}, S. and {Stamatikos}, M.},
	Doi = {10.1093/mnras/sts066},
	Eprint = {1203.1059},
	Journal = {\mnras},
	Keywords = {radiation mechanism: non-thermal, gamma-ray burst: general},
	Month = jan,
	Pages = {729-742},
	Primaryclass = {astro-ph.HE},
	Title = {{The prompt-afterglow connection in gamma-ray bursts: a comprehensive statistical analysis of Swift X-ray light curves}},
	Volume = 428,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/sts066}}

@article{Bernardini2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...539A...3B},
	Archiveprefix = {arXiv},
	Author = {{Bernardini}, M.~G. and {Margutti}, R. and {Mao}, J. and {Zaninoni}, E. and {Chincarini}, G.},
	Doi = {10.1051/0004-6361/201117895},
	Eid = {A3},
	Eprint = {1112.1058},
	Journal = {\aap},
	Keywords = {radiation mechanisms: non-thermal, X-rays: general, gamma rays: general},
	Month = mar,
	Pages = {A3},
	Primaryclass = {astro-ph.HE},
	Title = {{The X-ray light curve of gamma-ray bursts: clues to the central engine}},
	Volume = 539,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201117895}}

@article{Bernardini2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.425.1199B},
	Archiveprefix = {arXiv},
	Author = {{Bernardini}, M.~G. and {Margutti}, R. and {Zaninoni}, E. and {Chincarini}, G.},
	Doi = {10.1111/j.1365-2966.2012.21487.x},
	Eprint = {1203.1060},
	Journal = {\mnras},
	Keywords = {radiation mechanism: non-thermal, gamma-rays: general, X-rays: general},
	Month = sep,
	Pages = {1199-1204},
	Primaryclass = {astro-ph.HE},
	Title = {{A universal scaling for short and long gamma-ray bursts: E$_{X,iso}$ - E$_{??,iso}$ - E$_{pk}$}},
	Volume = 425,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2012.21487.x}}

@article{bernardini14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.446.1129B},
	Archiveprefix = {arXiv},
	Author = {{Bernardini}, M.~G. and {Ghirlanda}, G. and {Campana}, S. and {Covino}, S. and {Salvaterra}, R. and {Atteia}, J.-L. and {Burlon}, D. and {Calderone}, G. and {D'Avanzo}, P. and {D'Elia}, V. and {Ghisellini}, G. and {Heussaff}, V. and {Lazzati}, D. and {Melandri}, A. and {Nava}, L. and {Vergani}, S.~D. and {Tagliaferri}, G.},
	Doi = {10.1093/mnras/stu2153},
	Eprint = {1410.5216},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = jan,
	Pages = {1129-1138},
	Primaryclass = {astro-ph.HE},
	Title = {{Comparing the spectral lag of short and long gamma-ray bursts and its relation with the luminosity}},
	Volume = 446,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu2153}}

@book{Pearson,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003drea.book.....B},
	Author = {{Bevington}, P.~R. and {Robinson}, D.~K.},
	Keywords = {DATA REDUCTIONk DATA PROCESSING},
	Publisher = {McGraw-Hill},
	Title = {{Data reduction and error analysis for the physical sciences}},
	Year = 2003}

@article{99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1976MNRAS.176..465B},
	Author = {{Blandford}, R.~D.},
	Journal = {\mnras},
	Keywords = {Astronomical Models; Earth Magnetosphere; Electrodynamics; Extragalactic Radio Sources; Radio Sources (Astronomy); Stellar Models; Axes Of Rotation; Binary Stars; Electromagnetic Fields; Flow Velocity; Magnetic Field Configurations; Magnetospheric Instability; Neutron Stars; Stellar Atmospheres; Stellar Evolution; X Ray Sources},
	Month = sep,
	Pages = {465--481},
	Title = {{Accretion disc electrodynamics - A model for double radio sources}},
	Volume = 176,
	Year = 1976}

@article{Gendre2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...683..620G},
	Author = {{Gendre}, B. and {Galli}, A. and {Bo{\"e}r}, M.},
	Doi = {10.1086/589805},
	Eid = {620-629},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, X-rays: general},
	Month = aug,
	Pages = {620-629},
	Title = {{X-Ray Afterglow Light Curves: Toward A Standard Candle?}},
	Volume = 683,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/589805}}

@article{gendre13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...766...30G},
	Archiveprefix = {arXiv},
	Author = {{Gendre}, B. and {Stratta}, G. and {Atteia}, J.~L. and {Basa}, S. and {Bo{\"e}r}, M. and {Coward}, D.~M. and {Cutini}, S. and {D'Elia}, V. and {Howell}, E.~J. and {Klotz}, A. and {Piro}, L.},
	Doi = {10.1088/0004-637X/766/1/30},
	Eid = {30},
	Eprint = {1212.2392},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB111209A},
	Month = mar,
	Pages = {30},
	Primaryclass = {astro-ph.HE},
	Title = {{The Ultra-long Gamma-Ray Burst 111209A: The Collapse of a Blue Supergiant?}},
	Volume = 766,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/766/1/30}}

@article{boer15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...800...16B},
	Archiveprefix = {arXiv},
	Author = {{Bo{\"e}r}, M. and {Gendre}, B. and {Stratta}, G.},
	Doi = {10.1088/0004-637X/800/1/16},
	Eid = {16},
	Eprint = {1310.4944},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = feb,
	Pages = {16},
	Primaryclass = {astro-ph.HE},
	Title = {{Are Ultra-long Gamma-Ray Bursts Different?}},
	Volume = 800,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/800/1/16}}

@article{virgili13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...778...54V},
	Archiveprefix = {arXiv},
	Author = {{Virgili}, F.~J. and {Mundell}, C.~G. and {Pal'shin}, V. and {Guidorzi}, C. and {Margutti}, R. and {Melandri}, A. and {Harrison}, R. and {Kobayashi}, S. and {Chornock}, R. and {Henden}, A. and {Updike}, A.~C. and {Cenko}, S.~B. and {Tanvir}, N.~R. and {Steele}, I.~A. and {Cucchiara}, A. and {Gomboc}, A. and {Levan}, A. and {Cano}, Z. and {Mottram}, C.~J. and {Clay}, N.~R. and {Bersier}, D. and {Kopa{\v c}}, D. and {Japelj}, J. and {Filippenko}, A.~V. and {Li}, W. and {Svinkin}, D. and {Golenetskii}, S. and {Hartmann}, D.~H. and {Milne}, P.~A. and {Williams}, G. and {O'Brien}, P.~T. and {Fox}, D.~B. and {Berger}, E.},
	Doi = {10.1088/0004-637X/778/1/54},
	Eid = {54},
	Eprint = {1310.0313},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 091024A},
	Month = nov,
	Pages = {54},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 091024A and the Nature of Ultra-long Gamma-Ray Bursts}},
	Volume = 778,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/778/1/54}}

@article{singal2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...764...43S},
	Archiveprefix = {arXiv},
	Author = {{Singal}, J. and {Petrosian}, V. and {Stawarz}, {\L}. and {Lawrence}, A.},
	Doi = {10.1088/0004-637X/764/1/43},
	Eid = {43},
	Eprint = {1207.3396},
	Journal = {\apj},
	Keywords = {galaxies: active, galaxies: jets, methods: data analysis, methods: statistical, quasars: general},
	Month = feb,
	Pages = {43},
	Title = {{The Radio and Optical Luminosity Evolution of Quasars. II. The SDSS Sample}},
	Volume = 764,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/764/1/43}}

@article{bm76,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1976PhFl...19.1130B},
	Author = {{Blandford}, R.~D. and {McKee}, C.~F.},
	Doi = {10.1063/1.861619},
	Journal = {Physics of Fluids},
	Keywords = {Detonation Waves, Explosions, Gas Dynamics, Relativistic Velocity, Shock Wave Propagation, Adiabatic Flow, Energy Spectra, Equations Of Motion, Interpolation, Momentum Transfer, Similarity Theorem},
	Month = aug,
	Pages = {1130-1138},
	Title = {{Fluid dynamics of relativistic blast waves}},
	Volume = 19,
	Year = 1976,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.861619}}

@article{blandford77,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1977MNRAS.179..433B},
	Author = {{Blandford}, R.~D. and {Znajek}, R.~L.},
	Journal = {\mnras},
	Keywords = {Black Holes (Astronomy); Electromagnetic Fields; Energy Sources; Rotating Matter; Active Galactic Nuclei; Astrophysics; Electron-Positron Pairs; Pair Production},
	Month = may,
	Pages = {433--456},
	Title = {{Electromagnetic extraction of energy from Kerr black holes}},
	Volume = 179,
	Year = 1977}

@article{wb06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ARA%26A..44..507W},
	Author = {{Woosley}, S.~E. and {Bloom}, J.~S.},
	Doi = {10.1146/annurev.astro.43.072103.150558},
	Eprint = {astro-ph/0609142},
	Journal = {\araa},
	Month = sep,
	Pages = {507-556},
	Title = {{The Supernova Gamma-Ray Burst Connection}},
	Volume = 44,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.astro.43.072103.150558}}

@article{bloom98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...507L..25B},
	Author = {{Bloom}, J.~S. and {Djorgovski}, S.~G. and {Kulkarni}, S.~R. and {Frail}, D.~A.},
	Doi = {10.1086/311682},
	Eprint = {astro-ph/9807315},
	Journal = {\apjl},
	Keywords = {COSMOLOGY: OBSERVATIONS, GALAXIES: GENERAL, GAMMA RAYS: BURSTS, Cosmology: Observations, Galaxies: General, Gamma Rays: Bursts},
	Month = nov,
	Pages = {L25-L28},
	Title = {{The Host Galaxy of GRB 970508}},
	Volume = 507,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/311682}}

@article{Bloom2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001AJ....121.2879B},
	Author = {{Bloom}, J.~S. and {Frail}, D.~A. and {Sari}, R.},
	Doi = {10.1086/321093},
	Eprint = {astro-ph/0102371},
	Journal = {\aj},
	Keywords = {Cosmology: Miscellaneous, Cosmology: Observations, Gamma Rays},
	Month = jun,
	Pages = {2879-2888},
	Title = {{The Prompt Energy Release of Gamma-Ray Bursts using a Cosmological k-Correction}},
	Volume = 121,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/321093}}

@article{borgonovo01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...548..770B},
	Author = {{Borgonovo}, L. and {Ryde}, F.},
	Doi = {10.1086/319008},
	Eprint = {astro-ph/0009164},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations, Methods: Data Analysis},
	Month = feb,
	Pages = {770-786},
	Title = {{On the Hardness-Intensity Correlation in Gamma-Ray Burst Pulses}},
	Volume = 548,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/319008}}

@article{bosnjak06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005astro.ph..2185B},
	Author = {{Bosnjak}, Z. and {Celotti}, A. and {Longo}, F. and {Barbiellini}, G.},
	Eprint = {astro-ph/0502185},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = feb,
	Title = {{Energetics - Spectral correlations vs the BATSE Gamma-Ray Bursts population}},
	Year = 2005}

@article{bosnjak14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...561A..25B},
	Archiveprefix = {arXiv},
	Author = {{Bo{\v s}njak}, {\v Z}. and {G{\"o}tz}, D. and {Bouchet}, L. and {Schanne}, S. and {Cordier}, B.},
	Doi = {10.1051/0004-6361/201322256},
	Eid = {A25},
	Eprint = {1309.3174},
	Journal = {\aap},
	Keywords = {methods: data analysis, gamma-ray burst: general, catalogs},
	Month = jan,
	Pages = {A25},
	Primaryclass = {astro-ph.HE},
	Title = {{The spectral catalogue of INTEGRAL gamma-ray bursts. results of the joint IBIS/SPI spectral analysis}},
	Volume = 561,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201322256}}

@article{bosnjak14b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...568A..45B},
	Archiveprefix = {arXiv},
	Author = {{Bo{\v s}njak}, {\v Z}. and {Daigne}, F.},
	Doi = {10.1051/0004-6361/201322341},
	Eid = {A45},
	Eprint = {1404.4577},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, shock waves, radiation mechanisms: non-thermal, methods: numerical},
	Month = aug,
	Pages = {A45},
	Primaryclass = {astro-ph.HE},
	Title = {{Spectral evolution in gamma-ray bursts: Predictions of the internal shock model and comparison to observations}},
	Volume = 568,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201322341}}

@article{hakkila2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...783...88H},
	Archiveprefix = {arXiv},
	Author = {{Hakkila}, J. and {Preece}, R.~D.},
	Doi = {10.1088/0004-637X/783/2/88},
	Eid = {88},
	Eprint = {1401.4047},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis, methods: statistical, relativistic processes, shock waves},
	Month = mar,
	Pages = {88},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-Ray Burst Pulse Shapes: Evidence for Embedded Shock Signatures?}},
	Volume = 783,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/783/2/88}}

@article{branch01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001astro.ph..9070B},
	Author = {{Branch}, D. and {Perlmutter}, S. and {Baron}, E. and {Nugent}, P.},
	Eprint = {astro-ph/0109070},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = sep,
	Title = {{Coping with Type Ia Supernova ''Evolution'' When Probing the Nature of the Dark Energy}},
	Year = 2001}

@article{butler09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...694...76B},
	Archiveprefix = {arXiv},
	Author = {{Butler}, N.~R. and {Kocevski}, D. and {Bloom}, J.~S.},
	Doi = {10.1088/0004-637X/694/1/76},
	Eprint = {0802.3396},
	Journal = {\apj},
	Keywords = {cosmology: observations; gamma rays: bursts; methods: statistical},
	Month = mar,
	Pages = {76--83},
	Title = {{Generalized Tests for Selection Effects in Gamma-Ray Burst High-Energy Correlations}},
	Volume = 694,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/694/1/76}}

@article{Butler2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...711..495B},
	Archiveprefix = {arXiv},
	Author = {{Butler}, N.~R. and {Bloom}, J.~S. and {Poznanski}, D.},
	Doi = {10.1088/0004-637X/711/1/495},
	Eprint = {0910.3341},
	Journal = {\apj},
	Keywords = {dark ages; reionization; first stars; gamma rays: general; methods: statistical},
	Month = mar,
	Pages = {495--516},
	Primaryclass = {astro-ph.HE},
	Title = {{The Cosmic Rate, Luminosity Function, and Intrinsic Correlations of Long Gamma-Ray Bursts}},
	Volume = 711,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/711/1/495}}

@article{butler13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013AstRv...8a.103B},
	Author = {{Butler}, N.},
	Journal = {The Astronomical Review},
	Keywords = {GRBs, cosmography, tantalizing correlations},
	Month = jan,
	Number = 1,
	Pages = {103-115},
	Title = {{Eight Years of Swift and the Promise and Limitations of GRB High Energy Correlations}},
	Volume = 8,
	Year = 2013}

@article{Cannizzo2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...700.1047C},
	Archiveprefix = {arXiv},
	Author = {{Cannizzo}, J.~K. and {Gehrels}, N.},
	Doi = {10.1088/0004-637X/700/2/1047},
	Eprint = {0901.3564},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = aug,
	Pages = {1047--1058},
	Primaryclass = {astro-ph.HE},
	Title = {{A New Paradigm for Gamma-ray Bursts: Long-term Accretion Rate Modulation by an External Accretion Disk}},
	Volume = 700,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/700/2/1047}}

@article{cannizzo2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...734...35C},
	Archiveprefix = {arXiv},
	Author = {{Cannizzo}, J.~K. and {Troja}, E. and {Gehrels}, N.},
	Doi = {10.1088/0004-637X/734/1/35},
	Eid = {35},
	Eprint = {1104.0456},
	Journal = {\apj},
	Keywords = {accretion; accretion disks; gamma-ray burst: general; gamma-ray burst: individual: GRB 060729 GRB 051221A; stars: interiors; X-rays: general},
	Month = jun,
	Pages = {35},
	Primaryclass = {astro-ph.HE},
	Title = {{Fall-back Disks in Long and Short Gamma-Ray Bursts}},
	Volume = 734,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/734/1/35}}

@article{Capozziello2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...490...31C},
	Archiveprefix = {arXiv},
	Author = {{Capozziello}, S. and {Izzo}, L.},
	Doi = {10.1051/0004-6361:200810337},
	Eprint = {0806.1120},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, cosmology: cosmological parameters, cosmology: distance scale},
	Month = oct,
	Pages = {31-36},
	Title = {{Cosmography by gamma ray bursts}},
	Volume = 490,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:200810337}}

@article{cardone09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.400..775C},
	Archiveprefix = {arXiv},
	Author = {{Cardone}, V.~F. and {Capozziello}, S. and {Dainotti}, M.~G.},
	Doi = {10.1111/j.1365-2966.2009.15456.x},
	Eprint = {0901.3194},
	Journal = {\mnras},
	Keywords = {cosmology: cosmological parameters; cosmology: distance scale; gamma-rays: bursts},
	Month = dec,
	Pages = {775--790},
	Primaryclass = {astro-ph.CO},
	Title = {{An updated gamma-ray bursts Hubble diagram}},
	Volume = 400,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.15456.x}}

@article{cardone10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.408.1181C},
	Archiveprefix = {arXiv},
	Author = {{Cardone}, V.~F. and {Dainotti}, M.~G. and {Capozziello}, S. and {Willingale}, R.},
	Doi = {10.1111/j.1365-2966.2010.17197.x},
	Eprint = {1005.0122},
	Journal = {\mnras},
	Keywords = {cosmological parameters; gamma-rays: bursts: general},
	Month = oct,
	Pages = {1181--1186},
	Primaryclass = {astro-ph.CO},
	Title = {{Constraining cosmological parameters by gamma-ray burst X-ray afterglow light curves}},
	Volume = 408,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2010.17197.x}}

@article{ceccobello2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.449.2566C},
	Archiveprefix = {arXiv},
	Author = {{Ceccobello}, C. and {Kumar}, P.},
	Doi = {10.1093/mnras/stv457},
	Eprint = {1503.05935},
	Journal = {\mnras},
	Keywords = {scattering, gamma-ray burst: general, stars: jets, stars: magnetic field},
	Month = may,
	Pages = {2566-2575},
	Primaryclass = {astro-ph.HE},
	Title = {{Inverse-Compton drag on a highly magnetized GRB jet in stellar envelope}},
	Volume = 449,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stv457}}

@inproceedings{151,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ASPC..372..415C},
	Author = {{Chapman}, R. and {Levan}, A.~J. and {Priddey}, R.~S. and {Tanvir}, N.~R. and {Wynn}, G.~A. and {King}, A.~R. and {Davies}, M.~B.},
	Booktitle = {{15th European Workshop on White Dwarfs}},
	Editor = {{Napiwotzki}, R. and {Burleigh}, M.~R.},
	Month = sep,
	Pages = {415},
	Series = {{Astronomical Society of the Pacific Conference Series}},
	Title = {{Soft Gamma Repeaters and Short Gamma Ray Bursts: Making Magnetars from WD--WD Mergers}},
	Volume = 372,
	Year = 2007}

@article{Chevallier2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001IJMPD..10..213C},
	Author = {{Chevallier}, M. and {Polarski}, D.},
	Doi = {10.1142/S0218271801000822},
	Eprint = {gr-qc/0009008},
	Journal = {International Journal of Modern Physics D},
	Pages = {213-223},
	Title = {{Accelerating Universes with Scaling Dark Matter}},
	Volume = 10,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1142/S0218271801000822}}

@article{collazzi11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...729...89C},
	Archiveprefix = {arXiv},
	Author = {{Collazzi}, A.~C. and {Schaefer}, B.~E. and {Moree}, J.~A.},
	Doi = {10.1088/0004-637X/729/2/89},
	Eid = {89},
	Eprint = {1101.1285},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma rays: stars},
	Month = mar,
	Pages = {89},
	Primaryclass = {astro-ph.HE},
	Title = {{The Total Errors in Measuring E $_{peak}$ for Gamma-ray Bursts}},
	Volume = 729,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/729/2/89}}

@article{collazzi12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...747...39C},
	Archiveprefix = {arXiv},
	Author = {{Collazzi}, A.~C. and {Schaefer}, B.~E. and {Goldstein}, A. and {Preece}, R.~D.},
	Doi = {10.1088/0004-637X/747/1/39},
	Eid = {39},
	Eprint = {1112.4347},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; gamma rays: stars},
	Month = mar,
	Pages = {39},
	Primaryclass = {astro-ph.HE},
	Title = {{A Significant Problem with Using the Amati Relation for Cosmological Purposes}},
	Volume = 747,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/747/1/39}}

@article{coward14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014arXiv1411.6711C},
	Archiveprefix = {arXiv},
	Author = {{Coward}, D. and {Howell}, E. and {Wan}, L. and {Macpherson}, D.},
	Eprint = {1411.6711},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = nov,
	Primaryclass = {astro-ph.HE},
	Title = {{Selection biases in the gamma ray burst E\$\_$\{$$\backslash$rm iso$\}$\$ -- L\$\_$\{$$\backslash$rm opt,X$\}$\$ correlation}},
	Year = 2014}

@article{crider99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...519..206C},
	Author = {{Crider}, A. and {Liang}, E.~P. and {Preece}, R.~D. and {Briggs}, M.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L. and {Matteson}, J.~L.},
	Doi = {10.1086/307360},
	Eprint = {astro-ph/9810326},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: OBSERVATIONS, Gamma Rays: Bursts, Gamma Rays: Observations},
	Month = jul,
	Pages = {206-213},
	Title = {{Spectral Hardness Decay with Respect to Fluence in BATSE Gamma-Ray Bursts}},
	Volume = 519,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/307360}}

@article{37,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.401.1465C},
	Archiveprefix = {arXiv},
	Author = {{Cui}, X.-H. and {Liang}, E.-W. and {Lv}, H.-J. and {Zhang}, B.-B. and {Xu}, R.-X.},
	Doi = {10.1111/j.1365-2966.2009.15760.x},
	Eprint = {0909.5247},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal; gamma-rays: bursts},
	Month = jan,
	Pages = {1465--1474},
	Primaryclass = {astro-ph.HE},
	Title = {{Towards the properties of long gamma-ray burst progenitors with Swift data}},
	Volume = 401,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.15760.x}}

@article{Li2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...758...27L},
	Archiveprefix = {arXiv},
	Author = {{Li}, L. and {Liang}, E.-W. and {Tang}, Q.-W. and {Chen}, J.-M. and {Xi}, S.-Q. and {L{\"u}}, H.-J. and {Gao}, H. and {Zhang}, B. and {Zhang}, J. and {Yi}, S.-X. and {Lu}, R.-J. and {L{\"u}}, L.-Z. and {Wei}, J.-Y.},
	Doi = {10.1088/0004-637X/758/1/27},
	Eid = {27},
	Eprint = {1203.2332},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: statistical, radiation mechanisms: non-thermal},
	Month = oct,
	Pages = {27},
	Primaryclass = {astro-ph.HE},
	Title = {{A Comprehensive Study of Gamma-Ray Burst Optical Emission. I. Flares and Early Shallow-decay Component}},
	Volume = 758,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/758/1/27}}

@article{167,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011arXiv1104.0080C},
	Archiveprefix = {arXiv},
	Author = {{Cui}, X.~H. and {Xu}, R.~X.},
	Eprint = {1104.0080},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = apr,
	Primaryclass = {astro-ph.HE},
	Title = {{X-ray and Optical Plateau Following the Main Bursts in Gamma-Ray Bursts and SNe II-P: A hint to the similar late injection behavior?}},
	Year = 2011}

@article{Czerny13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...556A..97C},
	Archiveprefix = {arXiv},
	Author = {{Czerny}, B. and {Hryniewicz}, K. and {Maity}, I. and {Schwarzenberg-Czerny}, A. and {{\.Z}ycki}, P.~T. and {Bilicki}, M.},
	Doi = {10.1051/0004-6361/201220832},
	Eid = {A97},
	Eprint = {1212.0472},
	Journal = {\aap},
	Keywords = {quasars: emission lines, cosmological parameters, dark energy, accretion, accretion disks, black hole physics},
	Month = aug,
	Pages = {A97},
	Primaryclass = {astro-ph.CO},
	Title = {{Towards equation of state of dark energy from quasar monitoring: Reverberation strategy}},
	Volume = 556,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201220832}}

@article{Dagostini2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005physics..11182D},
	Author = {{D'Agostini}, G.},
	Eprint = {physics/0511182},
	Journal = {ArXiv Physics e-prints},
	Keywords = {Physics - Data Analysis, Statistics and Probability, Astrophysics},
	Month = nov,
	Title = {{Fits, and especially linear fits, with errors on both axes, extra variance of the data points and other complications}},
	Year = 2005}

@article{Dainotti2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...471L..29D},
	Author = {{Dainotti}, M.~G. and {Bernardini}, M.~G. and {Bianco}, C.~L. and {Caito}, L. and {Guida}, R. and {Ruffini}, R.},
	Doi = {10.1051/0004-6361:20078068},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, black hole physics, stars: binaries: general, stars: neutron},
	Month = aug,
	Pages = {L29-L32},
	Title = {{GRB 060218 and GRBs associated with supernovae Ib/c}},
	Volume = 471,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20078068}}

@article{Dainotti2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.391L..79D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Cardone}, V.~F. and {Capozziello}, S.},
	Doi = {10.1111/j.1745-3933.2008.00560.x},
	Eprint = {0809.1389},
	Journal = {\mnras},
	Keywords = {cosmological parameters; distance scale; gamma-rays: bursts},
	Month = nov,
	Pages = {L79--L83},
	Title = {{A time-luminosity correlation for {$\gamma$}-ray bursts in the X-rays}},
	Volume = 391,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2008.00560.x}}

@article{dainotti2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...722L.215D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Willingale}, R. and {Capozziello}, S. and {Fabrizio Cardone}, V. and {Ostrowski}, M.},
	Doi = {10.1088/2041-8205/722/2/L215},
	Eprint = {1009.1663},
	Journal = {\apjl},
	Keywords = {cosmological parameters; gamma-ray burst: general; radiation mechanisms: non-thermal},
	Month = oct,
	Pages = {L215--L219},
	Primaryclass = {astro-ph.HE},
	Title = {{Discovery of a Tight Correlation for Gamma-ray Burst Afterglows with ''Canonical'' Light Curves}},
	Volume = 722,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/722/2/L215}}

@article{shao07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...660.1319S},
	Author = {{Shao}, L. and {Dai}, Z.~G.},
	Doi = {10.1086/513139},
	Eprint = {astro-ph/0703009},
	Journal = {\apj},
	Keywords = {ISM: Dust, Extinction, Gamma Rays: Bursts, ISM: General, X-Rays: General},
	Month = may,
	Pages = {1319-1325},
	Title = {{Behavior of X-Ray Dust Scattering and Implications for X-Ray Afterglows of Gamma-Ray Bursts}},
	Volume = 660,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/513139}}

@article{shao08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...675..507S},
	Archiveprefix = {arXiv},
	Author = {{Shao}, L. and {Dai}, Z.~G. and {Mirabal}, N.},
	Doi = {10.1086/527047},
	Eid = {507-518},
	Eprint = {0711.3800},
	Journal = {\apj},
	Keywords = {dust, extinction, gamma rays: bursts, ISM: bubbles, scattering, stars: mass loss, X-rays: general},
	Month = mar,
	Pages = {507-518},
	Title = {{Echo Emission from Dust Scattering and X-Ray Afterglows of Gamma-Ray Bursts}},
	Volume = 675,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/527047}}

@article{miralda99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...512...21M},
	Author = {{Miralda-Escud{\'e}}, J.},
	Doi = {10.1086/306767},
	Eprint = {astro-ph/9808277},
	Journal = {\apj},
	Keywords = {GALAXIES: ISM, GAMMA RAYS: BURSTS, COSMOLOGY: GRAVITATIONAL LENSING, X-RAYS: GALAXIES, X-RAYS: GENERAL, Galaxies: ISM, Gamma Rays: Bursts, Cosmology: Gravitational Lensing, X-Rays: Galaxies, X-Rays: General},
	Month = feb,
	Pages = {21-24},
	Title = {{Small-Angle Scattering of X-Rays from Extragalactic Sources by Dust in Intervening Galaxies}},
	Volume = 512,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/306767}}

@article{davanzo12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.425..506D},
	Archiveprefix = {arXiv},
	Author = {{D'Avanzo}, P. and {Salvaterra}, R. and {Sbarufatti}, B. and {Nava}, L. and {Melandri}, A. and {Bernardini}, M.~G. and {Campana}, S. and {Covino}, S. and {Fugazza}, D. and {Ghirlanda}, G. and {Ghisellini}, G. and {Parola}, V.~L. and {Perri}, M. and {Vergani}, S.~D. and {Tagliaferri}, G.},
	Doi = {10.1111/j.1365-2966.2012.21489.x},
	Eprint = {1206.2357},
	Journal = {\mnras},
	Keywords = {gamma-rays: general, X-rays: general},
	Month = sep,
	Pages = {506-513},
	Primaryclass = {astro-ph.HE},
	Title = {{A complete sample of bright Swift Gamma-ray bursts: X-ray afterglow luminosity and its correlation with the prompt emission}},
	Volume = 425,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2012.21489.x}}

@article{Bernardini13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.425.1199B},
	Archiveprefix = {arXiv},
	Author = {{Bernardini}, M.~G. and {Margutti}, R. and {Zaninoni}, E. and {Chincarini}, G.},
	Doi = {10.1111/j.1365-2966.2012.21487.x},
	Eprint = {1203.1060},
	Journal = {\mnras},
	Keywords = {radiation mechanism: non-thermal, gamma-rays: general, X-rays: general},
	Month = sep,
	Pages = {1199-1204},
	Primaryclass = {astro-ph.HE},
	Title = {{A universal scaling for short and long gamma-ray bursts: E$_{X,iso}$ - E$_{??,iso}$ - E$_{pk}$}},
	Volume = 425,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2012.21487.x}}

@article{zhang2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...628..315Z},
	Author = {{Zhang}, B. and {Kobayashi}, S.},
	Doi = {10.1086/429787},
	Eprint = {astro-ph/0404140},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves, Stars: Magnetic Fields},
	Month = jul,
	Pages = {315-334},
	Title = {{Gamma-Ray Burst Early Afterglows: Reverse Shock Emission from an Arbitrarily Magnetized Ejecta}},
	Volume = 628,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/429787}}

@article{yamazaki09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...690L.118Y},
	Archiveprefix = {arXiv},
	Author = {{Yamazaki}, R.},
	Doi = {10.1088/0004-637X/690/2/L118},
	Eprint = {0810.1089},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts, gamma rays: theory},
	Month = jan,
	Pages = {L118-L121},
	Title = {{Prior Emission Model for X-ray Plateau Phase of Gamma-Ray Burst Afterglows}},
	Volume = 690,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/690/2/L118}}

@article{dainotti16c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...825L..20D},
	Author = {{Dainotti}, M.~G. and {Postnikov}, S. and {Hernandez}, X. and {Ostrowski}, M.},
	Doi = {10.3847/2041-8205/825/2/L20},
	Eid = {L20},
	Journal = {\apjl},
	Keywords = {cosmological parameters, gamma-ray burst: general, methods: data analysis, radiation mechanisms: non-thermal},
	Month = jul,
	Pages = {L20},
	Title = {{A Fundamental Plane for Long Gamma-Ray Bursts with X-Ray Plateaus}},
	Volume = 825,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/825/2/L20}}

@article{dainotti11a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...730..135D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Fabrizio Cardone}, V. and {Capozziello}, S. and {Ostrowski}, M. and {Willingale}, R.},
	Doi = {10.1088/0004-637X/730/2/135},
	Eid = {135},
	Eprint = {1101.1676},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; radiation mechanisms: non-thermal},
	Month = apr,
	Pages = {135},
	Primaryclass = {astro-ph.HE},
	Title = {{Study of Possible Systematics in the L*$_{X}$-T*$_{a}$ Correlation of Gamma-ray Bursts}},
	Volume = 730,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/730/2/135}}

@article{Dainotti11b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.418.2202D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Ostrowski}, M. and {Willingale}, R.},
	Doi = {10.1111/j.1365-2966.2011.19433.x},
	Eprint = {1103.1138},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal; gamma-ray burst: general},
	Month = dec,
	Pages = {2202--2206},
	Primaryclass = {astro-ph.HE},
	Title = {{Towards a standard gamma-ray burst: tight correlations between the prompt and the afterglow plateau phase emission}},
	Volume = 418,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.19433.x}}

@article{Dainotti2013b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...774..157D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Petrosian}, V. and {Singal}, J. and {Ostrowski}, M.},
	Doi = {10.1088/0004-637X/774/2/157},
	Eid = {157},
	Eprint = {1307.7297},
	Journal = {\apj},
	Keywords = {cosmological parameters; gamma-ray burst: general; radiation mechanisms: non-thermal},
	Month = sep,
	Pages = {157},
	Primaryclass = {astro-ph.HE},
	Title = {{Determination of the Intrinsic Luminosity Time Correlation in the X-Ray Afterglows of Gamma-Ray Bursts}},
	Volume = 774,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/774/2/157}}

@article{Dainotti2013a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.436...82D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Cardone}, V.~F. and {Piedipalumbo}, E. and {Capozziello}, S.},
	Doi = {10.1093/mnras/stt1516},
	Eprint = {1308.1918},
	Journal = {\mnras},
	Keywords = {cosmological parameters},
	Month = nov,
	Pages = {82--88},
	Primaryclass = {astro-ph.HE},
	Title = {{Slope evolution of GRB correlations and cosmology}},
	Volume = 436,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt1516}}

@article{rodney15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015AJ....150..156R},
	Author = {{Rodney}, S.~A. and {Riess}, A.~G. and {Scolnic}, D.~M. and {Jones}, D.~O. and {Hemmati}, S. and {Molino}, A. and {McCully}, C. and {Mobasher}, B. and {Strolger}, L.-G. and {Graur}, O. and {Hayden}, B. and {Casertano}, S.},
	Doi = {10.1088/0004-6256/150/5/156},
	Eid = {156},
	Journal = {\aj},
	Keywords = {cosmology: observations, methods: observational, supernovae: general},
	Month = nov,
	Pages = {156},
	Title = {{Two SNe Ia at Redshift 2: Improved Classification and Redshift Determination with Medium-band Infrared Imaging}},
	Volume = 150,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-6256/150/5/156}}

@article{wilms2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...542..914W},
	Author = {{Wilms}, J. and {Allen}, A. and {McCray}, R.},
	Doi = {10.1086/317016},
	Eprint = {astro-ph/0008425},
	Journal = {\apj},
	Keywords = {Atomic Data, ISM: Dust, Extinction, ISM: Abundances, X-Rays: ISM},
	Month = oct,
	Pages = {914-924},
	Title = {{On the Absorption of X-Rays in the Interstellar Medium}},
	Volume = 542,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/317016}}

@article{delvecchio16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...828...36D},
	Archiveprefix = {arXiv},
	Author = {{Del Vecchio}, R. and {Dainotti}, M.~G. and {Ostrowski}, M.},
	Doi = {10.3847/0004-637X/828/1/36},
	Eid = {36},
	Eprint = {1603.04183},
	Journal = {\apj},
	Keywords = {distance scale, gamma-ray burst: general},
	Month = sep,
	Pages = {36},
	Primaryclass = {astro-ph.HE},
	Title = {{Study of GRB Light-curve Decay Indices in the Afterglow Phase}},
	Volume = 828,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/828/1/36}}

@article{promptreview,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2018AdAst2018....1D},
	Author = {{Dainotti}, M.~G. and {Del Vecchio}, R. and {Tarnopolski}, M.},
	Doi = {10.1155/2018/4969503},
	Eid = {4969503},
	Journal = {Advances in Astronomy},
	Pages = {4969503},
	Title = {{Gamma-Ray Burst Prompt Correlations}},
	Volume = 2018,
	Year = 2018,
	Bdsk-Url-1 = {https://doi.org/10.1155/2018/4969503}}

@article{afterglowreview,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017NewAR..77...23D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Del Vecchio}, R.},
	Doi = {10.1016/j.newar.2017.04.001},
	Eprint = {1703.06876},
	Journal = {\nar},
	Keywords = {Gamma rays bursts, Accretion model, LT relation},
	Month = apr,
	Pages = {23-61},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma Ray Burst afterglow and prompt-afterglow relations: An overview}},
	Volume = 77,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.newar.2017.04.001}}


@article{Dainotti15a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...800...31D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M.~G. and {Del Vecchio}, R. and {Nagataki}, S. and {Capozziello}, S.},
	Doi = {10.1088/0004-637X/800/1/31},
	Eid = {31},
	Eprint = {1412.3969},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis, radiation mechanisms: non-thermal, stars: statistics},
	Month = feb,
	Pages = {31},
	Primaryclass = {astro-ph.HE},
	Title = {{Selection Effects in Gamma-Ray Burst Correlations: Consequences on the Ratio between Gamma-Ray Burst and Star Formation Rates}},
	Volume = 800,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/800/1/31}}


@article{Dainotti2015b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.451.3898D},
	Archiveprefix = {arXiv},
	Author = {{Dainotti}, M. and {Petrosian}, V. and {Willingale}, R. and {O'Brien}, P. and {Ostrowski}, M. and {Nagataki}, S.},
	Doi = {10.1093/mnras/stv1229},
	Eprint = {1506.00702},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, gamma-ray burst: general, cosmological parameters},
	Month = aug,
	Pages = {3898-3908},
	Primaryclass = {astro-ph.HE},
	Title = {{Luminosity-time and luminosity-luminosity correlations for GRB prompt and afterglow plateau emissions}},
	Volume = 451,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stv1229}}



@article{OBrien2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...647.1213O},
	Author = {{O'Brien}, P.~T. and {Willingale}, R. and {Osborne}, J. and {Goad}, M.~R. and {Page}, K.~L. and {Vaughan}, S. and {Rol}, E. and {Beardmore}, A. and {Godet}, O. and {Hurkett}, C.~P. and {Wells}, A. and {Zhang}, B. and {Kobayashi}, S. and {Burrows}, D.~N. and {Nousek}, J.~A. and {Kennea}, J.~A. and {Falcone}, A. and {Grupe}, D. and {Gehrels}, N. and {Barthelmy}, S. and {Cannizzo}, J. and {Cummings}, J. and {Hill}, J.~E. and {Krimm}, H. and {Chincarini}, G. and {Tagliaferri}, G. and {Campana}, S. and {Moretti}, A. and {Giommi}, P. and {Perri}, M. and {Mangano}, V. and {LaParola}, V.},
	Doi = {10.1086/505457},
	Eprint = {astro-ph/0601125},
	Journal = {\apj},
	Keywords = {Accretion, Accretion Disks, Black Hole Physics, Gamma Rays: Bursts},
	Month = aug,
	Pages = {1213-1237},
	Title = {{The Early X-Ray Emission from GRBs}},
	Volume = 647,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/505457}}

@article{dallosso2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A\%26A...526A.121D},
	Archiveprefix = {arXiv},
	Author = {{Dall'Osso}, S. and {Stratta}, G. and {Guetta}, D. and {Covino}, S. and {De Cesare}, G. and {Stella}, L.},
	Doi = {10.1051/0004-6361/201014168},
	Eid = {A121},
	Eprint = {1004.2788},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general; X-rays: bursts; shock waves; stars: magnetars; relativistic processes},
	Month = feb,
	Pages = {A121},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray bursts afterglows with energy injection from a spinning down neutron star}},
	Volume = 526,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201014168}}

@article{davis07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...666..716D},
	Author = {{Davis}, T.~M. and {M{\"o}rtsell}, E. and {Sollerman}, J. and {Becker}, A.~C. and {Blondin}, S. and {Challis}, P. and {Clocchiatti}, A. and {Filippenko}, A.~V. and {Foley}, R.~J. and {Garnavich}, P.~M. and {Jha}, S. and {Krisciunas}, K. and {Kirshner}, R.~P. and {Leibundgut}, B. and {Li}, W. and {Matheson}, T. and {Miknaitis}, G. and {Pignata}, G. and {Rest}, A. and {Riess}, A.~G. and {Schmidt}, B.~P. and {Smith}, R.~C. and {Spyromilio}, J. and {Stubbs}, C.~W. and {Suntzeff}, N.~B. and {Tonry}, J.~L. and {Wood-Vasey}, W.~M. and {Zenteno}, A.},
	Doi = {10.1086/519988},
	Eprint = {astro-ph/0701510},
	Journal = {\apj},
	Keywords = {Cosmology: Observations, Stars: Supernovae: General},
	Month = sep,
	Pages = {716-725},
	Title = {{Scrutinizing Exotic Cosmological Models Using ESSENCE Supernova Data Combined with Other Cosmological Probes}},
	Volume = 666,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/519988}}

@article{Dermer2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...664..384D},
	Author = {{Dermer}, C.~D.},
	Doi = {10.1086/518996},
	Eprint = {astro-ph/0606320},
	Journal = {\apj},
	Keywords = {ISM: Cosmic Rays; Gamma Rays: Bursts; Radiation Mechanisms: Nonthermal; Stars: Winds; Outflows},
	Month = jul,
	Pages = {384--396},
	Title = {{Rapid X-Ray Declines and Plateaus in Swift GRB Light Curves Explained by a Highly Radiative Blast Wave}},
	Volume = 664,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/518996}}

@article{147,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014A\%26A...563A..62D},
	Archiveprefix = {arXiv},
	Author = {{de Ugarte Postigo}, A. and {Th{\"o}ne}, C.~C. and {Rowlinson}, A. and {Garc{\'\i}a-Benito}, R. and {Levan}, A.~J. and {Gorosabel}, J. and {Goldoni}, P. and {Schulze}, S. and {Zafar}, T. and {Wiersema}, K. and {S{\'a}nchez-Ram{\'\i}rez}, R. and {Melandri}, A. and {D'Avanzo}, P. and {Oates}, S. and {D'Elia}, V. and {De Pasquale}, M. and {Kr{\"u}hler}, T. and {van der Horst}, A.~J. and {Xu}, D. and {Watson}, D. and {Piranomonte}, S. and {Vergani}, S.~D. and {Milvang-Jensen}, B. and {Kaper}, L. and {Malesani}, D. and {Fynbo}, J.~P.~U. and {Cano}, Z. and {Covino}, S. and {Flores}, H. and {Greiss}, S. and {Hammer}, F. and {Hartoog}, O.~E. and {Hellmich}, S. and {Heuser}, C. and {Hjorth}, J. and {Jakobsson}, P. and {Mottola}, S. and {Sparre}, M. and {Sollerman}, J. and {Tagliaferri}, G. and {Tanvir}, N.~R. and {Vestergaard}, M. and {Wijers}, R.~A.~M.~J.},
	Doi = {10.1051/0004-6361/201322985},
	Eid = {A62},
	Eprint = {1308.2984},
	Journal = {\aap},
	Keywords = {gamma-ray burst: individual: GRB 130603B; galaxies: distances and redshifts; galaxies: stellar content; galaxies: spiral},
	Month = mar,
	Pages = {A62},
	Primaryclass = {astro-ph.CO},
	Title = {{Spectroscopy of the short-hard GRB 130603B. The host galaxy and environment of a compact object merger}},
	Volume = 563,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201322985}}

@article{diaferio2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011JCAP...10..008D},
	Archiveprefix = {arXiv},
	Author = {{Diaferio}, A. and {Ostorero}, L. and {Cardone}, V.},
	Doi = {10.1088/1475-7516/2011/10/008},
	Eid = {008},
	Eprint = {1103.5501},
	Journal = {\jcap},
	Month = oct,
	Pages = {8},
	Primaryclass = {astro-ph.CO},
	Title = {{Gamma-ray bursts as cosmological probes: {$\Lambda$}CDM vs. conformal gravity}},
	Volume = 10,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2011/10/008}}

@article{donaghy06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...645..436D},
	Author = {{Donaghy}, T.~Q.},
	Doi = {10.1086/504255},
	Eprint = {astro-ph/0512577},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, ISM: Jets and Outflows, Shock Waves},
	Month = jul,
	Pages = {436-449},
	Title = {{The Importance of Off-Jet Relativistic Kinematics in Gamma-Ray Burst Jet Models}},
	Volume = 645,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/504255}}

@article{Djorgovski98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...508L..17D},
	Author = {{Djorgovski}, S.~G. and {Kulkarni}, S.~R. and {Bloom}, J.~S. and {Goodrich}, R. and {Frail}, D.~A. and {Piro}, L. and {Palazzi}, E.},
	Doi = {10.1086/311729},
	Eprint = {astro-ph/9808188},
	Journal = {\apjl},
	Keywords = {COSMOLOGY: MISCELLANEOUS, COSMOLOGY: OBSERVATIONS, GAMMA RAYS: BURSTS, Cosmology: Miscellaneous, Cosmology: Observations, Gamma Rays: Bursts},
	Month = nov,
	Pages = {L17-L20},
	Title = {{Spectroscopy of the Host Galaxy of the Gamma-Ray Burst 980703}},
	Volume = 508,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/311729}}

@article{Djorgovski99a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999GCN...189....1D},
	Author = {{Djorgovski}, S.~G. and {Kulkarni}, S.~R. and {Bloom}, J.~S. and {Frail}, D. and {Chaffee}, F. and {Goodrich}, R.},
	Journal = {GRB Coordinates Network},
	Pages = {1},
	Title = {{GRB 980613: spectroscopy of the host galaxy.}},
	Volume = 189,
	Year = 1999}

@article{Djorgovski99b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999GCN...289....1D},
	Author = {{Djorgovski}, S.~G. and {Kulkarni}, S.~R. and {Bloom}, J.~S. and {Frail}, D.~A.},
	Journal = {GRB Coordinates Network},
	Pages = {1},
	Title = {{GRB 970228: redshift and properties of the host galaxy.}},
	Volume = 289,
	Year = 1999}

@article{Efron1992,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...399..345E},
	Author = {{Efron}, B. and {Petrosian}, V.},
	Doi = {10.1086/171931},
	Journal = {\apj},
	Keywords = {Galactic Structure; Red Shift; Sky Surveys (Astronomy); Statistical Tests; Distribution Functions; Luminosity; Quasars},
	Month = nov,
	Pages = {345--352},
	Title = {{A simple test of independence for truncated data with applications to redshift surveys}},
	Volume = 399,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1086/171931}}

@article{efron95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...449..216E},
	Author = {{Efron}, B. and {Petrosian}, V.},
	Doi = {10.1086/176048},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, METHODS: STATISTICAL},
	Month = aug,
	Pages = {216},
	Title = {{Testing Isotropy versus Clustering of Gamma-Ray Bursts}},
	Volume = 449,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1086/176048}}

@article{efron99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998astro.ph..8334E},
	Author = {{Efron}, B. and {Petrosian}, V.},
	Eprint = {astro-ph/9808334},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = aug,
	Title = {{Nonparametric Methods for Doubly Truncated Data}},
	Year = 1998}

@article{tegmark96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...468..214T},
	Author = {{Tegmark}, M. and {Hartmann}, D.~H. and {Briggs}, M.~S. and {Meegan}, C.~A.},
	Doi = {10.1086/177684},
	Eprint = {astro-ph/9510129},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, METHODS: STATISTICAL},
	Month = sep,
	Pages = {214},
	Title = {{The Angular Power Spectrum of BATSE 3B Gamma-Ray Bursts}},
	Volume = 468,
	Year = 1996,
	Bdsk-Url-1 = {https://doi.org/10.1086/177684}}

@article{feroci99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999A%26AS..138..407F},
	Author = {{Feroci}, M. and {Preger}, B. and {Costa}, E. and {Piro}, L. and {Soffitta}, P. and {Amati}, L. and {Frontera}, F. and {Gandolfi}, G. and {Smith}, M.~J.~S. and {Coletta}, A. and {Heise}, J. and {in 't Zand}, J.~J.~M.},
	Doi = {10.1051/aas:1999287},
	Journal = {\aaps},
	Keywords = {GAMMA-RAYS: BURSTS},
	Month = sep,
	Pages = {407-408},
	Title = {{Selection effects in the BeppoSAX gamma-ray bursts sample}},
	Volume = 138,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1051/aas:1999287}}

@article{frail2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...534..559F},
	Author = {{Frail}, D.~A. and {Kulkarni}, S.~R. and {Sari}, R. and {Taylor}, G.~B. and {Shepherd}, D.~S. and {Bloom}, J.~S. and {Young}, C.~H. and {Nicastro}, L. and {Masetti}, N.},
	Doi = {10.1086/308802},
	Eprint = {astro-ph/9910060},
	Journal = {\apj},
	Keywords = {Cosmology: Observations, Gamma Rays: Bursts, Radio Continuum: General},
	Month = may,
	Pages = {559-564},
	Title = {{The Radio Afterglow from GRB 980519: A Test of the Jet and Circumstellar Models}},
	Volume = 534,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/308802}}

@article{ghirlanda03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003A%26A...406..879G},
	Author = {{Ghirlanda}, G. and {Celotti}, A. and {Ghisellini}, G.},
	Doi = {10.1051/0004-6361:20030803},
	Eprint = {astro-ph/0210693},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, methods: data analysis, radiation mechanisms: non-thermal},
	Month = aug,
	Pages = {879-892},
	Title = {{Extremely hard GRB spectra prune down the forest of emission models}},
	Volume = 406,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20030803}}

@article{Ghirlanda2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...616..331G},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Lazzati}, D.},
	Doi = {10.1086/424913},
	Eprint = {astro-ph/0405602},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts; Radiation Mechanisms: Nonthermal},
	Month = nov,
	Pages = {331--338},
	Title = {{The Collimation-corrected Gamma-Ray Burst Energies Correlate with the Peak Energy of Their {$\nu$}F$_{\nu}$ Spectrum}},
	Volume = 616,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/424913}}

@article{ghirlanda04a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004A\%26A...422L..55G},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Celotti}, A.},
	Doi = {10.1051/0004-6361:20048008},
	Eprint = {astro-ph/0310861},
	Journal = {\aap},
	Keywords = {gamma rays: bursts; observations; X-rays: general; radiation mechanisms: non-thermal; thermal},
	Month = jul,
	Pages = {L55--L58},
	Title = {{The spectra of short gamma-ray bursts}},
	Volume = 422,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20048008}}

@article{Ghirlanda2005a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005NCimC..28..303G},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Lazzati}, D. and {Firmani}, C.},
	Doi = {10.1393/ncc/i2005-10046-0},
	Eprint = {astro-ph/0504184},
	Journal = {Nuovo Cimento C Geophysics Space Physics C},
	Month = may,
	Pages = {303},
	Title = {{The updated E $_{peak}$-E$_{g}$ correlation in GRBs}},
	Volume = 28,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1393/ncc/i2005-10046-0}}

@article{ghirlanda05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.361L..10G},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Firmani}, C.},
	Doi = {10.1111/j.1745-3933.2005.00053.x},
	Eprint = {astro-ph/0502186},
	Journal = {\mnras},
	Keywords = {cosmology: observations, distance scale, gamma-rays: bursts},
	Month = jul,
	Pages = {L10-L14},
	Title = {{Probing the existence of the E$_{peak}$-E$_{iso}$ correlation in long gamma ray bursts}},
	Volume = 361,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2005.00053.x}}

@article{ghirlanda2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.360L..45G},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Firmani}, C. and {Celotti}, A. and {Bosnjak}, Z.},
	Doi = {10.1111/j.1745-3933.2005.00043.x},
	Eprint = {astro-ph/0502488},
	Journal = {\mnras},
	Keywords = {cosmology: observations, gamma-rays: bursts},
	Month = jun,
	Pages = {L45-L49},
	Title = {{The peak luminosity-peak energy correlation in gamma-ray bursts}},
	Volume = 360,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2005.00043.x}}

@article{riess04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...607..665R},
	Author = {{Riess}, A.~G. and {Strolger}, L.-G. and {Tonry}, J. and {Casertano}, S. and {Ferguson}, H.~C. and {Mobasher}, B. and {Challis}, P. and {Filippenko}, A.~V. and {Jha}, S. and {Li}, W. and {Chornock}, R. and {Kirshner}, R.~P. and {Leibundgut}, B. and {Dickinson}, M. and {Livio}, M. and {Giavalisco}, M. and {Steidel}, C.~C. and {Ben{\'{\i}}tez}, T. and {Tsvetanov}, Z.},
	Doi = {10.1086/383612},
	Eprint = {astro-ph/0402512},
	Journal = {\apj},
	Keywords = {Cosmology: Observations, Cosmology: Distance Scale, Galaxies: Distances and Redshifts, Stars: Supernovae: General},
	Month = jun,
	Pages = {665-687},
	Title = {{Type Ia Supernova Discoveries at $z > 1$ from the Hubble Space Telescope: Evidence for Past Deceleration and Constraints on Dark Energy Evolution}},
	Volume = 607,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/383612}}

@article{Ghirlanda2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006NJPh....8..123G},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Firmani}, C.},
	Doi = {10.1088/1367-2630/8/7/123},
	Eprint = {astro-ph/0610248},
	Journal = {New Journal of Physics},
	Month = jul,
	Pages = {123},
	Title = {{Gamma-ray bursts as standard candles to constrain the cosmological parameters}},
	Volume = 8,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1088/1367-2630/8/7/123}}

@article{ghirlanda07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...466..127G},
	Author = {{Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G. and {Firmani}, C.},
	Doi = {10.1051/0004-6361:20077119},
	Eprint = {astro-ph/0702352},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, gamma rays: observation, X-rays: general},
	Month = apr,
	Pages = {127-136},
	Title = {{Confirming the {$\gamma$}-ray burst spectral-energy correlations in the era of multiple time breaks}},
	Volume = 466,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20077119}}

@article{Ghirlanda2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.387..319G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G. and {Firmani}, C. and {Cabrera}, J.~I.},
	Doi = {10.1111/j.1365-2966.2008.13232.x},
	Eprint = {0804.1675},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal; gamma rays: bursts; X-rays: general},
	Month = jun,
	Pages = {319--330},
	Title = {{The E$_{peak}$-E$_{iso}$ plane of long gamma-ray bursts and selection effects}},
	Volume = 387,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.13232.x}}

@article{ghirlanda09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...496..585G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G. and {Celotti}, A. and {Firmani}, C.},
	Doi = {10.1051/0004-6361/200811209},
	Eprint = {0902.0983},
	Journal = {\aap},
	Keywords = {gamma ray: bursts, stars: neutron, radiation mechanisms: thermal},
	Month = mar,
	Pages = {585-595},
	Primaryclass = {astro-ph.HE},
	Title = {{Short versus long gamma-ray bursts: spectra, energetics, and luminosities}},
	Volume = 496,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/200811209}}

@inproceedings{ghirlanda09b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009AIPC.1111..579G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G.},
	Booktitle = {American Institute of Physics Conference Series},
	Doi = {10.1063/1.3141613},
	Editor = {{Giobbi}, G. and {Tornambe}, A. and {Raimondo}, G. and {Limongi}, M. and {Antonelli}, L.~A. and {Menci}, N. and {Brocato}, E.},
	Eprint = {0908.1930},
	Keywords = {gamma-ray sources, gamma-ray bursts, Plasma reactions, Radiative transfer, scattering},
	Month = may,
	Pages = {579-586},
	Primaryclass = {astro-ph.CO},
	Series = {American Institute of Physics Conference Series},
	Title = {{Advances on GRB as cosmological tools}},
	Volume = 1111,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.3141613}}

@article{ghirlanda10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...511A..43G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G.},
	Doi = {10.1051/0004-6361/200913134},
	Eid = {A43},
	Eprint = {0908.2807},
	Journal = {\aap},
	Keywords = {stars: gamma-rays bursts: general},
	Month = feb,
	Pages = {A43},
	Primaryclass = {astro-ph.HE},
	Title = {{Spectral-luminosity relation within individual Fermi gamma rays bursts}},
	Volume = 511,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/200913134}}

@article{ghirlanda11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.410L..47G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Nava}, L. and {Burlon}, D.},
	Doi = {10.1111/j.1745-3933.2010.00977.x},
	Eprint = {1008.4767},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-ray bursts: general},
	Month = jan,
	Pages = {L47-L51},
	Primaryclass = {astro-ph.HE},
	Title = {{Spectral evolution of Fermi/GBM short gamma-ray bursts}},
	Volume = 410,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2010.00977.x}}

@article{ghirlanda2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.420..483G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G. and {Celotti}, A. and {Burlon}, D. and {Covino}, S. and {Melandri}, A.},
	Doi = {10.1111/j.1365-2966.2011.20053.x},
	Eprint = {1107.4096},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal; gamma-ray burst: general},
	Month = feb,
	Pages = {483--494},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray bursts in the comoving frame}},
	Volume = 420,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.20053.x}}

@article{ghirlanda2012b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.422.2553G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Nava}, L. and {Salvaterra}, R. and {Tagliaferri}, G. and {Campana}, S. and {Covino}, S. and {D'Avanzo}, P. and {Fugazza}, D. and {Melandri}, A. and {Vergani}, S.~D.},
	Doi = {10.1111/j.1365-2966.2012.20815.x},
	Eprint = {1203.0003},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-ray burst: general},
	Month = may,
	Pages = {2553-2559},
	Primaryclass = {astro-ph.HE},
	Title = {{The impact of selection biases on the E$_{peak}$-L$_{ISO}$ correlation of gamma-ray bursts}},
	Volume = 422,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2012.20815.x}}

@article{ghirlanda13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.428.1410G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Salvaterra}, R. and {Nava}, L. and {Burlon}, D. and {Tagliaferri}, G. and {Campana}, S. and {D'Avanzo}, P. and {Melandri}, A.},
	Doi = {10.1093/mnras/sts128},
	Eprint = {1210.1215},
	Journal = {\mnras},
	Keywords = {gamma-ray bursts: general, relativistic processes},
	Month = jan,
	Pages = {1410-1423},
	Primaryclass = {astro-ph.HE},
	Title = {{The faster the narrower: characteristic bulk velocities and jet opening angles of gamma-ray bursts}},
	Volume = 428,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/sts128}}

@article{190,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.435.2543G},
	Archiveprefix = {arXiv},
	Author = {{Ghirlanda}, G. and {Salvaterra}, R. and {Burlon}, D. and {Campana}, S. and {Melandri}, A. and {Bernardini}, M.~G. and {Covino}, S. and {D'Avanzo}, P. and {D'Elia}, V. and {Ghisellini}, G. and {Nava}, L. and {Prandoni}, I. and {Sironi}, L. and {Tagliaferri}, G. and {Vergani}, S.~D. and {Wolter}, A.},
	Doi = {10.1093/mnras/stt1466},
	Eprint = {1307.7704},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non thermal; radio continuum: general},
	Month = nov,
	Pages = {2543--2551},
	Primaryclass = {astro-ph.HE},
	Title = {{Radio afterglows of a complete sample of bright Swift GRBs: predictions from present days to the SKA era}},
	Volume = 435,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt1466}}

@article{ghisellini05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005NCimC..28..639G},
	Author = {{Ghisellini}, G. and {Ghirlanda}, G. and {Firmani}, C. and {Lazzati}, D. and {Avila-Reese}, V.},
	Doi = {10.1393/ncc/i2005-10119-0},
	Eprint = {astro-ph/0504306},
	Journal = {Nuovo Cimento C Geophysics Space Physics C},
	Month = jul,
	Pages = {639},
	Title = {{Cosmology with Gamma-Ray Bursts}},
	Volume = 28,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1393/ncc/i2005-10119-0}}

@article{ghisellini06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.372.1699G},
	Author = {{Ghisellini}, G. and {Ghirlanda}, G. and {Mereghetti}, S. and {Bosnjak}, Z. and {Tavecchio}, F. and {Firmani}, C.},
	Doi = {10.1111/j.1365-2966.2006.10972.x},
	Eprint = {astro-ph/0605431},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, scattering, gamma-rays: bursts, X-rays: general},
	Month = nov,
	Pages = {1699-1709},
	Title = {{Are GRB980425 and GRB031203 real outliers or twins of GRB060218?}},
	Volume = 372,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2006.10972.x}}

@article{75,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.390L..88G},
	Archiveprefix = {arXiv},
	Author = {{Ghisellini}, G. and {Ghirlanda}, G. and {Tavecchio}, F. and {Fraternali}, F. and {Pareschi}, G.},
	Doi = {10.1111/j.1745-3933.2008.00547.x},
	Eprint = {0806.2393},
	Journal = {\mnras},
	Keywords = {cosmic rays; galaxies: statistics; gamma-rays: bursts; radio lines: galaxies},
	Month = oct,
	Pages = {L88--L92},
	Title = {{Ultra-high energy cosmic rays, spiral galaxies and magnetars}},
	Volume = 390,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2008.00547.x}}

@article{Ghisellini2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.393..253G},
	Archiveprefix = {arXiv},
	Author = {{Ghisellini}, G. and {Nardini}, M. and {Ghirlanda}, G. and {Celotti}, A.},
	Doi = {10.1111/j.1365-2966.2008.14214.x},
	Eprint = {0811.1038},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , gamma-rays: bursts , X-rays: general},
	Month = feb,
	Pages = {253-271},
	Title = {{A unifying view of gamma-ray burst afterglows}},
	Volume = 393,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.14214.x}}

@article{Guida2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...487L..37G},
	Archiveprefix = {arXiv},
	Author = {{Guida}, R. and {Bernardini}, M.~G. and {Bianco}, C.~L. and {Caito}, L. and {Dainotti}, M.~G. and {Ruffini}, R.},
	Doi = {10.1051/0004-6361:200810338},
	Eprint = {0806.3705},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, gamma rays: observations, black hole physics, ISM: structure, distance scale},
	Month = aug,
	Pages = {L37-L40},
	Title = {{The Amati relation in the ``fireshell'' model}},
	Volume = 487,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:200810338}}

@article{109,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1989Natur.340..126E},
	Author = {{Eichler}, D. and {Livio}, M. and {Piran}, T. and {Schramm}, D.~N.},
	Doi = {10.1038/340126a0},
	Journal = {\nat},
	Keywords = {Gamma Ray Bursts; Neutrinos; Neutron Stars; Nuclear Fusion; Binary Stars; Gravitational Effects; Gravity Waves; Hubble Constant; Pulsars},
	Month = jul,
	Pages = {126--128},
	Title = {{Nucleosynthesis, neutrino bursts and gamma-rays from coalescing neutron stars}},
	Volume = 340,
	Year = 1989,
	Bdsk-Url-1 = {https://doi.org/10.1038/340126a0}}

@article{fenimore95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...448L.101F},
	Author = {{Fenimore}, E.~E. and {in 't Zand}, J.~J.~M. and {Norris}, J.~P. and {Bonnell}, J.~T. and {Nemiroff}, R.~J.},
	Doi = {10.1086/309603},
	Eprint = {astro-ph/9504075},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS},
	Month = aug,
	Pages = {L101},
	Title = {{Gamma-Ray Burst Peak Duration as a Function of Energy}},
	Volume = 448,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1086/309603}}

@article{fenimore96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...473..998F},
	Author = {{Fenimore}, E.~E. and {Madras}, C.~D. and {Nayakshin}, S.},
	Doi = {10.1086/178210},
	Eprint = {astro-ph/9607163},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, RADIATIVE TRANSFER},
	Month = dec,
	Pages = {998},
	Title = {{Expanding Relativistic Shells and Gamma-Ray Burst Temporal Structure}},
	Volume = 473,
	Year = 1996,
	Bdsk-Url-1 = {https://doi.org/10.1086/178210}}

@article{fenimore2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000astro.ph..4176F},
	Author = {{Fenimore}, E.~E. and {Ramirez-Ruiz}, E.},
	Eprint = {astro-ph/0004176},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = apr,
	Title = {{Redshifts For 220 BATSE Gamma-Ray Bursts Determined by Variability and the Cosmological Consequences}},
	Year = 2000}

@article{firmani05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.360L...1F},
	Author = {{Firmani}, C. and {Ghisellini}, G. and {Ghirlanda}, G. and {Avila-Reese}, V.},
	Doi = {10.1111/j.1745-3933.2005.00023.x},
	Eprint = {astro-ph/0501395},
	Journal = {\mnras},
	Keywords = {cosmological parameters, cosmology: observations, distance scale, gamma-rays: bursts},
	Month = jun,
	Pages = {L1-L5},
	Title = {{A new method optimized to use gamma-ray bursts as cosmic rulers}},
	Volume = 360,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2005.00023.x}}

@article{ford95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...439..307F},
	Author = {{Ford}, L.~A. and {Band}, D.~L. and {Matteson}, J.~L. and {Briggs}, M.~S. and {Pendleton}, G.~N. and {Preece}, R.~D. and {Paciesas}, W.~S. and {Teegarden}, B.~J. and {Palmer}, D.~M. and {Schaefer}, B.~E. and {Cline}, T.~L. and {Fishman}, G.~J. and {Kouveliotou}, C. and {Meegan}, C.~A. and {Wilson}, R.~B. and {Lestrade}, J.~P.},
	Doi = {10.1086/175174},
	Eprint = {astro-ph/9407090},
	Journal = {\apj},
	Keywords = {Gamma Ray Bursts, Gamma Ray Spectra, Radiant Flux Density, Spectral Energy Distribution, Astronomical Models, Gamma Ray Observatory, Spectrum Analysis, Statistical Analysis},
	Month = jan,
	Pages = {307-321},
	Title = {{BATSE observations of gamma-ray burst spectra. 2: Peak energy evolution in bright, long bursts}},
	Volume = 439,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1086/175174}}

@article{frontera2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJS..127...59F},
	Author = {{Frontera}, F. and {Amati}, L. and {Costa}, E. and {Muller}, J.~M. and {Pian}, E. and {Piro}, L. and {Soffitta}, P. and {Tavani}, M. and {Castro-Tirado}, A. and {Dal Fiume}, D. and {Feroci}, M. and {Heise}, J. and {Masetti}, N. and {Nicastro}, L. and {Orlandini}, M. and {Palazzi}, E. and {Sari}, R.},
	Doi = {10.1086/313316},
	Eprint = {astro-ph/9911228},
	Journal = {\apjs},
	Keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: OBSERVATIONS, HYDRODYNAMICS, SHOCK WAVES, X-RAYS: GENERAL, Gamma Rays: Bursts, Gamma Rays: Observations, Hydrodynamics, Shock Waves, X-Rays: General},
	Month = mar,
	Pages = {59-78},
	Title = {{Prompt and Delayed Emission Properties of Gamma-Ray Bursts Observed with BeppoSAX}},
	Volume = 127,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/313316}}

@article{frontera12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...754..138F},
	Archiveprefix = {arXiv},
	Author = {{Frontera}, F. and {Amati}, L. and {Guidorzi}, C. and {Landi}, R. and {in't Zand}, J.},
	Doi = {10.1088/0004-637X/754/2/138},
	Eid = {138},
	Eprint = {1206.5626},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma rays: stars},
	Month = aug,
	Pages = {138},
	Primaryclass = {astro-ph.HE},
	Title = {{Broadband Time-resolved E $_{ p, i }$-L $_{iso}$ Correlation in Gamma-Ray Bursts}},
	Volume = 754,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/754/2/138}}

@article{cuesta06a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006astro.ph..9262M},
	Author = {{Mosquera Cuesta}, H.~J. and {Bonilla Quintero}, C.~A. and {Dumet}, M.~H. and {Furlanetto}, C. and {Morais}, J. and {Turcati}, R.},
	Eprint = {astro-ph/0609262},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = sep,
	Title = {{Hubble diagram of gamma-ray bursts and prevalence of energy conditions in Friedmann-Lema$\backslash$\^{}itre-Robertson-Walker Cosmology}},
	Year = 2006}

@article{evans2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.444..250E},
	Archiveprefix = {arXiv},
	Author = {{Evans}, P.~A. and {Willingale}, R. and {Osborne}, J.~P. and {O'Brien}, P.~T. and {Tanvir}, N.~R. and {Frederiks}, D.~D. and {Pal'shin}, V.~D. and {Svinkin}, D.~S. and {Lien}, A. and {Cummings}, J. and {Xiong}, S. and {Zhang}, B.-B. and {G{\"o}tz}, D. and {Savchenko}, V. and {Negoro}, H. and {Nakahira}, S. and {Suzuki}, K. and {Wiersema}, K. and {Starling}, R.~L.~C. and {Castro-Tirado}, A.~J. and {Beardmore}, A.~P. and {S{\'a}nchez-Ram{\'{\i}}rez}, R. and {Gorosabel}, J. and {Jeong}, S. and {Kennea}, J.~A. and {Burrows}, D.~N. and {Gehrels}, N.},
	Doi = {10.1093/mnras/stu1459},
	Eprint = {1403.4079},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general, gamma-ray burst, individual: GRB 130925A},
	Month = oct,
	Pages = {250-267},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 130925A: an ultralong gamma ray burst with a dust-echo afterglow, and implications for the origin of the ultralong GRBs}},
	Volume = 444,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu1459}}

@article{Burrows05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005Sci...309.1833B},
	Author = {{Burrows}, D.~N. and {Romano}, P. and {Falcone}, A. and {Kobayashi}, S. and {Zhang}, B. and {Moretti}, A. and {O'Brien}, P.~T. and {Goad}, M.~R. and {Campana}, S. and {Page}, K.~L. and {Angelini}, L. and {Barthelmy}, S. and {Beardmore}, A.~P. and {Capalbi}, M. and {Chincarini}, G. and {Cummings}, J. and {Cusumano}, G. and {Fox}, D. and {Giommi}, P. and {Hill}, J.~E. and {Kennea}, J.~A. and {Krimm}, H. and {Mangano}, V. and {Marshall}, F. and {M{\'e}sz{\'a}ros}, P. and {Morris}, D.~C. and {Nousek}, J.~A. and {Osborne}, J.~P. and {Pagani}, C. and {Perri}, M. and {Tagliaferri}, G. and {Wells}, A.~A. and {Woosley}, S. and {Gehrels}, N.},
	Doi = {10.1126/science.1116168},
	Eprint = {astro-ph/0506130},
	Journal = {Science},
	Month = sep,
	Pages = {1833-1835},
	Title = {{Bright X-ray Flares in Gamma-Ray Burst Afterglows}},
	Volume = 309,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.1116168}}

@article{Littlejohns2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.444.3948L},
	Archiveprefix = {arXiv},
	Author = {{Littlejohns}, O.~M. and {Butler}, N.~R.},
	Doi = {10.1093/mnras/stu1767},
	Eprint = {1408.6525},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = nov,
	Pages = {3948-3960},
	Primaryclass = {astro-ph.HE},
	Title = {{Investigating signatures of cosmological time dilation in duration measures of prompt gamma-ray burst light curves}},
	Volume = 444,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu1767}}

@article{cuesta06b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006astro.ph.10796M},
	Author = {{Mosquera Cuesta}, H.~J. and {Dumet M.}, H. and {Turcati}, R. and {Bonilla Quintero}, C.~A. and {Furlanetto}, C. and {Morais}, J.},
	Eprint = {astro-ph/0610796},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = oct,
	Title = {{Hubble diagram of gamma-ray bursts: Robust evidence for a Chaplygin gas expansion-driven universe with phase transition at \$z $\backslash$simeq 3\$}},
	Year = 2006}

@article{132,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008JCAP...07..004M},
	Archiveprefix = {arXiv},
	Author = {{Mosquera Cuesta}, H.~J. and {Dumet M}, H. and {Furlanetto}, C.},
	Doi = {10.1088/1475-7516/2008/07/004},
	Eid = {004},
	Eprint = {0708.1355},
	Journal = {\jcap},
	Month = jul,
	Pages = {4},
	Title = {{Confronting the Hubble diagram of gamma-ray bursts with Cardassian cosmology}},
	Volume = 7,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2008/07/004}}

@article{cuesta08b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...487...47M},
	Archiveprefix = {arXiv},
	Author = {{Mosquera Cuesta}, H.~J. and {Turcati}, R. and {Furlanetto}, C. and {Khachatryan}, H.~G. and {Mirzoyan}, S. and {Yegorian}, G.},
	Doi = {10.1051/0004-6361:20078243},
	Eprint = {0707.1297},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, cosmology: miscellaneous},
	Month = aug,
	Pages = {47-54},
	Title = {{Hubble diagram of gamma-ray bursts calibrated with Gurzadyan-Xue cosmology}},
	Volume = 487,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20078243}}

@article{dai04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...612L.101D},
	Author = {{Dai}, Z.~G. and {Liang}, E.~W. and {Xu}, D.},
	Doi = {10.1086/424694},
	Eprint = {astro-ph/0407497},
	Journal = {\apjl},
	Keywords = {Cosmology: Cosmological Parameters, Cosmology: Observations, Gamma Rays: Bursts},
	Month = sep,
	Pages = {L101-L104},
	Title = {{Constraining {$\Omega$}$_{M}$ and Dark Energy with Gamma-Ray Bursts}},
	Volume = 612,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/424694}}

@article{184,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997Natur.387..479G},
	Author = {{Galama}, T. and {Groot}, P.~J. and {Vanparadijs}, J. and {Kouveliotou}, C. and {Robinson}, C.~R. and {Fishman}, G.~J. and {Meegan}, C.~A. and {Sahu}, K.~C. and {Livio}, M. and {Petro}, L. and {Macchetto}, F.~D. and {Heise}, J. and {Int Zand}, J. and {Strom}, R.~G. and {Telting}, J. and {Rutten}, R.~G.~M. and {Pettini}, M. and {Tanvir}, N. and {Bloom}, J.},
	Doi = {10.1038/387479a0},
	Eprint = {astro-ph/9712322},
	Journal = {\nat},
	Keywords = {Gamma Ray Bursts; Gamma Rays; Astrophysics; Light Emission; Red Shift; X Rays},
	Month = may,
	Pages = {479},
	Title = {{The Decay of Optical Emission from the gamma-Ray Burst GRB970228}},
	Volume = 387,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1038/387479a0}}

@article{galama98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998Natur.395..670G},
	Author = {{Galama}, T.~J. and {Vreeswijk}, P.~M. and {van Paradijs}, J. and {Kouveliotou}, C. and {Augusteijn}, T. and {B{\"o}hnhardt}, H. and {Brewer}, J.~P. and {Doublier}, V. and {Gonzalez}, J.-F. and {Leibundgut}, B. and {Lidman}, C. and {Hainaut}, O.~R. and {Patat}, F. and {Heise}, J. and {in't Zand}, J. and {Hurley}, K. and {Groot}, P.~J. and {Strom}, R.~G. and {Mazzali}, P.~A. and {Iwamoto}, K. and {Nomoto}, K. and {Umeda}, H. and {Nakamura}, T. and {Young}, T.~R. and {Suzuki}, T. and {Shigeyama}, T. and {Koshut}, T. and {Kippen}, M. and {Robinson}, C. and {de Wildt}, P. and {Wijers}, R.~A.~M.~J. and {Tanvir}, N. and {Greiner}, J. and {Pian}, E. and {Palazzi}, E. and {Frontera}, F. and {Masetti}, N. and {Nicastro}, L. and {Feroci}, M. and {Costa}, E. and {Piro}, L. and {Peterson}, B.~A. and {Tinney}, C. and {Boyle}, B. and {Cannon}, R. and {Stathakis}, R. and {Sadler}, E. and {Begam}, M.~C. and {Ianna}, P.},
	Doi = {10.1038/27150},
	Eprint = {astro-ph/9806175},
	Journal = {\nat},
	Month = oct,
	Pages = {670-672},
	Title = {{An unusual supernova in the error box of the {$\gamma$}-ray burst of 25 April 1998}},
	Volume = 395,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1038/27150}}

@article{galama99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999GCN...388....1G},
	Author = {{Galama}, T.~J. and {Vreeswijk}, P.~M. and {Rol}, E. and {Kaper}, L. and {Masetti}, N. and {Pian}, E. and {Palazzi}, E. and {Frontera}, F. and {van Paradijs}, J. and {Kouveliotou}, C.},
	Journal = {GRB Coordinates Network},
	Pages = {1},
	Title = {{VLT spectrum of GRB990712.}},
	Volume = 388,
	Year = 1999}

@article{galama01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...549L.209G},
	Author = {{Galama}, T.~J. and {Wijers}, R.~A.~M.~J.},
	Doi = {10.1086/319162},
	Eprint = {astro-ph/0009367},
	Journal = {\apjl},
	Keywords = {ISM: Dust, Extinction, Cosmology: Early Universe, Gamma Rays: Bursts, Stars: Formation},
	Month = mar,
	Pages = {L209-L213},
	Title = {{High Column Densities and Low Extinctions of Gamma-Ray Bursts: Evidence for Hypernovae and Dust Destruction}},
	Volume = 549,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/319162}}

@article{cenko09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...693.1484C},
	Archiveprefix = {arXiv},
	Author = {{Cenko}, S.~B. and {Kelemen}, J. and {Harrison}, F.~A. and {Fox}, D.~B. and {Kulkarni}, S.~R. and {Kasliwal}, M.~M. and {Ofek}, E.~O. and {Rau}, A. and {Gal-Yam}, A. and {Frail}, D.~A. and {Moon}, D.-S.},
	Doi = {10.1088/0004-637X/693/2/1484},
	Eprint = {0808.3983},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = mar,
	Pages = {1484-1493},
	Title = {{Dark Bursts in the Swift Era: The Palomar 60 Inch-Swift Early Optical Afterglow Catalog}},
	Volume = 693,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/693/2/1484}}

@article{shady07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.377..273S},
	Author = {{Schady}, P. and {Mason}, K.~O. and {Page}, M.~J. and {de Pasquale}, M. and {Morris}, D.~C. and {Romano}, P. and {Roming}, P.~W.~A. and {Immler}, S. and {vanden Berk}, D.~E.},
	Doi = {10.1111/j.1365-2966.2007.11592.x},
	Eprint = {astro-ph/0702122},
	Journal = {\mnras},
	Keywords = {dust, extinction, galaxies: ISM, gamma-rays: bursts, gamma-rays: observations},
	Month = may,
	Pages = {273-284},
	Title = {{Dust and gas in the local environments of gamma-ray bursts}},
	Volume = 377,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2007.11592.x}}

@article{ruderman88,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1988ApJ...335..306R},
	Author = {{Ruderman}, M. and {Cheng}, K.~S.},
	Doi = {10.1086/166929},
	Journal = {\apj},
	Keywords = {Cos-B Satellite, Crab Nebula, Gamma Ray Bursts, Pulsars, Stellar Evolution, Stellar Rotation, Dipole Moments, Magnetic Dipoles},
	Month = dec,
	Pages = {306-318},
	Title = {{Evolution of a short-period gamma-ray pulsar family - Crab, Vela. COS B source, gamma-ray burst source}},
	Volume = 335,
	Year = 1988,
	Bdsk-Url-1 = {https://doi.org/10.1086/166929}}

@article{laskar2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...781....1L},
	Archiveprefix = {arXiv},
	Author = {{Laskar}, T. and {Berger}, E. and {Tanvir}, N. and {Zauderer}, B.~A. and {Margutti}, R. and {Levan}, A. and {Perley}, D. and {Fong}, W.-f. and {Wiersema}, K. and {Menten}, K. and {Hrudkova}, M.},
	Doi = {10.1088/0004-637X/781/1/1},
	Eid = {1},
	Eprint = {1307.6586},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 120521C GRB 050904 GRB 090423},
	Month = jan,
	Pages = {1},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 120521C at z \~{} 6 and the Properties of High-redshift {$\gamma$}-Ray Bursts}},
	Volume = 781,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/781/1/1}}

@article{SP97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...485..270S},
	Author = {{Sari}, R. and {Piran}, T.},
	Doi = {10.1086/304428},
	Eprint = {astro-ph/9701002},
	Journal = {\apj},
	Keywords = {Subjectheadings: gamma rays: bursts, Hydrodynamics, Relativity, Shock Waves},
	Month = aug,
	Pages = {270-273},
	Title = {{Variability in Gamma-Ray Bursts: A Clue}},
	Volume = 485,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/304428}}

@article{laskar2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...814....1L},
	Archiveprefix = {arXiv},
	Author = {{Laskar}, T. and {Berger}, E. and {Margutti}, R. and {Perley}, D. and {Zauderer}, B.~A. and {Sari}, R. and {Fong}, W.-f.},
	Doi = {10.1088/0004-637X/814/1/1},
	Eid = {1},
	Eprint = {1504.03702},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 100418A, GRB 100901A, GRB 120326A, GRB 120404A},
	Month = nov,
	Pages = {1},
	Primaryclass = {astro-ph.HE},
	Title = {{Energy Injection in Gamma-Ray Burst Afterglows}},
	Volume = 814,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/814/1/1}}

@article{genet07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.381..732G},
	Author = {{Genet}, F. and {Daigne}, F. and {Mochkovitch}, R.},
	Doi = {10.1111/j.1365-2966.2007.12243.x},
	Eprint = {astro-ph/0701204},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, shock waves, gamma-rays: bursts},
	Month = oct,
	Pages = {732-740},
	Title = {{Can the early X-ray afterglow of gamma-ray bursts be explained by a contribution from the reverse shock?}},
	Volume = 381,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2007.12243.x}}

@article{Genet2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.399.1328G},
	Archiveprefix = {arXiv},
	Author = {{Genet}, F. and {Granot}, J.},
	Doi = {10.1111/j.1365-2966.2009.15355.x},
	Eprint = {0812.4677},
	Journal = {\mnras},
	Keywords = {methods: analytical; gamma-rays: bursts},
	Month = nov,
	Pages = {1328--1346},
	Title = {{Realistic analytic model for the prompt and high-latitude emission in GRBs}},
	Volume = 399,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.15355.x}}

@article{gompertz2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.431.1745G},
	Archiveprefix = {arXiv},
	Author = {{Gompertz}, B.~P. and {O'Brien}, P.~T. and {Wynn}, G.~A. and {Rowlinson}, A.},
	Doi = {10.1093/mnras/stt293},
	Eprint = {1302.3643},
	Journal = {\mnras},
	Keywords = {gamma-ray: burst: general; stars: magnetars},
	Month = may,
	Pages = {1745--1751},
	Primaryclass = {astro-ph.HE},
	Title = {{Can magnetar spin-down power extended emission in some short GRBs?}},
	Volume = 431,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt293}}

@article{gompertz2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.438..240G},
	Archiveprefix = {arXiv},
	Author = {{Gompertz}, B.~P. and {O'Brien}, P.~T. and {Wynn}, G.~A.},
	Doi = {10.1093/mnras/stt2165},
	Eprint = {1311.1505},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general; stars: magnetars; stars: neutron},
	Month = feb,
	Pages = {240--250},
	Primaryclass = {astro-ph.HE},
	Title = {{Magnetar powered GRBs: explaining the extended emission and X-ray plateau of short GRB light curves}},
	Volume = 438,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt2165}}

@article{gotz03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003GCN..2459....1G},
	Author = {{Gotz}, D. and {Mereghetti}, S. and {Beck}, M. and {Borkowski}, J. and {Mowlavi}, N.},
	Journal = {GRB Coordinates Network},
	Pages = {1},
	Title = {{GRB 031203: a long GRB detected with INTEGRAL.}},
	Volume = 2459,
	Year = 2003}

@article{graziani03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003GCN..1956....1G},
	Author = {{Graziani}, C. and {Shirasaki}, Y. and {Matsuoka}, M. and {Tamagawa}, T. and {Torii}, K. and {Sakamoto}, T. and {Suzuki}, M. and {Yoshida}, A. and {Fenimore}, E. and {Galassi}, M. and {Tavenner}, T. and {Donaghy}, T. and {Nakagawa}, Y. and {Takahashi}, D. and {Satoh}, R. and {Urata}, Y. and {Ricker}, G. and {Atteia}, J.-L. and {Kawai}, N. and {Lamb}, D. and {Woosley}, S. and {Vanderspek}, R. and {Villasenor}, J. and {Crew}, G. and {Doty}, J. and {Monnelly}, G. and {Butler}, N. and {Cline}, T. and {Jernigan}, J.~G. and {Levine}, A. and {Martel}, F. and {Morgan}, E. and {Prigozhin}, G. and {Azzibrouck}, G. and {Braga}, J. and {Manchanda}, R. and {Pizzichini}, G. and {Boer}, M. and {Olive}, J.-F. and {Dezalay}, J.-P. and {Barraud}, C. and {Hurley}, K.},
	Journal = {GRB Coordinates Network},
	Pages = {1},
	Title = {{GRB030323 (=H2640): a faint, long GRB localized by the HETE WXM and SXC.}},
	Volume = 1956,
	Year = 2003}

@article{urata15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...806..222U},
	Archiveprefix = {arXiv},
	Author = {{Urata}, Y. and {Huang}, K. and {Yamazaki}, R. and {Sakamoto}, T.},
	Doi = {10.1088/0004-637X/806/2/222},
	Eid = {222},
	Eprint = {1504.07288},
	Journal = {\apj},
	Keywords = {stars: flare, gamma-ray burst: general, supernovae: general},
	Month = jun,
	Pages = {222},
	Primaryclass = {astro-ph.HE},
	Title = {{Extremely Soft X-Ray Flash as the Indicator of Off-axis Orphan GRB Afterglow}},
	Volume = 806,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/806/2/222}}

@article{goldstein10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...721.1329G},
	Archiveprefix = {arXiv},
	Author = {{Goldstein}, A. and {Preece}, R.~D. and {Briggs}, M.~S.},
	Doi = {10.1088/0004-637X/721/2/1329},
	Eprint = {1009.2105},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis},
	Month = oct,
	Pages = {1329-1332},
	Primaryclass = {astro-ph.HE},
	Title = {{A New Discriminator for Gamma-ray Burst Classification: The E $_{peak}$-fluence Energy Ratio}},
	Volume = 721,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/721/2/1329}}

@article{narayan01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...557..949N},
	Author = {{Narayan}, R. and {Piran}, T. and {Kumar}, P.},
	Doi = {10.1086/322267},
	Eprint = {astro-ph/0103360},
	Journal = {\apj},
	Keywords = {Accretion, Accretion Disks, Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = aug,
	Pages = {949-957},
	Title = {{Accretion Models of Gamma-Ray Bursts}},
	Volume = 557,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/322267}}

@article{gruber14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJS..211...12G},
	Archiveprefix = {arXiv},
	Author = {{Gruber}, D. and {Goldstein}, A. and {Weller von Ahlefeld}, V. and {Narayana Bhat}, P. and {Bissaldi}, E. and {Briggs}, M.~S. and {Byrne}, D. and {Cleveland}, W.~H. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and {Gibby}, M. and {Giles}, M.~M. and {Greiner}, J. and {Guiriec}, S. and {van der Horst}, A.~J. and {von Kienlin}, A. and {Kouveliotou}, C. and {Layden}, E. and {Lin}, L. and {Meegan}, C.~A. and {McGlynn}, S. and {Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R.~D. and {Rau}, A. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F.},
	Doi = {10.1088/0067-0049/211/1/12},
	Eid = {12},
	Eprint = {1401.5069},
	Journal = {\apjs},
	Keywords = {gamma-ray burst: general, methods: data analysis},
	Month = mar,
	Pages = {12},
	Primaryclass = {astro-ph.HE},
	Title = {{The Fermi GBM Gamma-Ray Burst Spectral Catalog: Four Years of Data}},
	Volume = 211,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/211/1/12}}

@article{grupe2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJS..209...20G},
	Archiveprefix = {arXiv},
	Author = {{Grupe}, D. and {Nousek}, J.~A. and {Veres}, P. and {Zhang}, B.-B. and {Gehrels}, N.},
	Doi = {10.1088/0067-0049/209/2/20},
	Eid = {20},
	Eprint = {1305.3236},
	Journal = {\apjs},
	Keywords = {catalogs, gamma-ray burst: general},
	Month = dec,
	Pages = {20},
	Primaryclass = {astro-ph.HE},
	Title = {{Evidence for New Relations between Gamma-Ray Burst Prompt and X-Ray Afterglow Emission from 9 Years of Swift}},
	Volume = 209,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/209/2/20}}

@article{guidorzi2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.363..315G},
	Author = {{Guidorzi}, C. and {Frontera}, F. and {Montanari}, E. and {Rossi}, F. and {Amati}, L. and {Gomboc}, A. and {Hurley}, K. and {Mundell}, C.~G.},
	Doi = {10.1111/j.1365-2966.2005.09450.x},
	Eprint = {astro-ph/0507588},
	Journal = {\mnras},
	Keywords = {methods: data analysis; gamma-rays: bursts},
	Month = oct,
	Pages = {315--325},
	Title = {{The gamma-ray burst variability-peak luminosity correlation: new results}},
	Volume = 363,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2005.09450.x}}

@article{guidorzi2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.371..843G},
	Author = {{Guidorzi}, C. and {Frontera}, F. and {Montanari}, E. and {Rossi}, F. and {Amati}, L. and {Gomboc}, A. and {Mundell}, C.~G.},
	Doi = {10.1111/j.1365-2966.2006.10717.x},
	Eprint = {astro-ph/0606526},
	Journal = {\mnras},
	Keywords = {methods: data analysis: gamma-rays: bursts; methods: data analysis; gamma-rays: bursts},
	Month = sep,
	Pages = {843--851},
	Title = {{The slope of the gamma-ray burst variability/peak luminosity correlation}},
	Volume = 371,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2006.10717.x}}

@article{hascoet2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.442...20H},
	Archiveprefix = {arXiv},
	Author = {{Hasco{\"e}t}, R. and {Daigne}, F. and {Mochkovitch}, R.},
	Doi = {10.1093/mnras/stu750},
	Eprint = {1401.0751},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal; shock waves; gamma-ray burst: general},
	Month = jul,
	Pages = {20--27},
	Primaryclass = {astro-ph.HE},
	Title = {{The prompt-early afterglow connection in gamma-ray bursts: implications for the early afterglow physics}},
	Volume = 442,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu750}}

@inproceedings{Heise2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001grba.conf...16H},
	Author = {{Heise}, J. and {Zand}, J.~I. and {Kippen}, R.~M. and {Woods}, P.~M.},
	Booktitle = {Gamma-ray Bursts in the Afterglow Era},
	Doi = {10.1007/10853853\_4},
	Editor = {{Costa}, E. and {Frontera}, F. and {Hjorth}, J.},
	Pages = {16},
	Title = {{X-Ray Flashes and X-Ray Rich Gamma Ray Bursts}},
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1007/10853853%5C_4}}

@article{heussaff13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...557A.100H},
	Archiveprefix = {arXiv},
	Author = {{Heussaff}, V. and {Atteia}, J.-L. and {Zolnierowski}, Y.},
	Doi = {10.1051/0004-6361/201321528},
	Eid = {A100},
	Eprint = {1306.1757},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, cosmology: miscellaneous},
	Month = sep,
	Pages = {A100},
	Primaryclass = {astro-ph.HE},
	Title = {{The E$_{peak}$ - E$_{iso}$ relation revisited with Fermi GRBs. Resolving a long-standing debate?}},
	Volume = 557,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201321528}}

@article{189,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994Natur.372..652H},
	Author = {{Hurley}, K. and {Dingus}, B.~L. and {Mukherjee}, R. and {Sreekumar}, P. and {Kouveliotou}, C. and {Meegan}, C. and {Fishman}, G.~J. and {Band}, D. and {Ford}, L. and {Bertsch}, D. and {Cline}, T. and {Fichtel}, C. and {Hartman}, R. and {Hunter}, S. and {Thompson}, D.~J. and {Kanbach}, G. and {Mayer-Hasselwander}, H. and {von Montigny}, C. and {Sommer}, M. and {Lin}, Y. and {Nolan}, P. and {Michelson}, P. and {Kniffen}, D. and {Mattox}, J. and {Schneid}, E. and {Boer}, M. and {Niel}, M.},
	Doi = {10.1038/372652a0},
	Journal = {\nat},
	Month = dec,
	Pages = {652--654},
	Title = {{Detection of a {$\gamma$}-ray burst of very long duration and very high energy}},
	Volume = 372,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1038/372652a0}}

@article{Ito2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...777...62I},
	Archiveprefix = {arXiv},
	Author = {{Ito}, H. and {Nagataki}, S. and {Ono}, M. and {Lee}, S.-H. and {Mao}, J. and {Yamada}, S. and {Pe'er}, A. and {Mizuta}, A. and {Harikae}, S.},
	Doi = {10.1088/0004-637X/777/1/62},
	Eid = {62},
	Eprint = {1306.4822},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; radiation mechanisms: thermal; radiative transfer; scattering},
	Month = nov,
	Pages = {62},
	Primaryclass = {astro-ph.HE},
	Title = {{Photospheric Emission from Stratified Jets}},
	Volume = 777,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/777/1/62}}

@article{ioka01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...554L.163I},
	Author = {{Ioka}, K. and {Nakamura}, T.},
	Doi = {10.1086/321717},
	Eprint = {astro-ph/0105321},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = jun,
	Pages = {L163-L167},
	Title = {{Peak Luminosity-Spectral Lag Relation Caused by the Viewing Angle of the Collimated Gamma-Ray Bursts}},
	Volume = 554,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/321717}}

@article{Ito2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...789..159I},
	Archiveprefix = {arXiv},
	Author = {{Ito}, H. and {Nagataki}, S. and {Matsumoto}, J. and {Lee}, S.-H. and {Tolstov}, A. and {Mao}, J. and {Dainotti}, M. and {Mizuta}, A.},
	Doi = {10.1088/0004-637X/789/2/159},
	Eid = {159},
	Eprint = {1405.6284},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, radiation mechanisms: thermal, radiative transfer, scattering},
	Month = jul,
	Pages = {159},
	Primaryclass = {astro-ph.HE},
	Title = {{Spectral and Polarization Properties of Photospheric Emission from Stratified Jets}},
	Volume = 789,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/789/2/159}}

@article{Jimenez2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...561..171J},
	Author = {{Jimenez}, R. and {Band}, D. and {Piran}, T.},
	Doi = {10.1086/323224},
	Eprint = {astro-ph/0103258},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = nov,
	Pages = {171-177},
	Title = {{Energetics of Gamma-Ray Bursts}},
	Volume = 561,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/323224}}

@article{kaneko06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJS..166..298K},
	Author = {{Kaneko}, Y. and {Preece}, R.~D. and {Briggs}, M.~S. and {Paciesas}, W.~S. and {Meegan}, C.~A. and {Band}, D.~L.},
	Doi = {10.1086/505911},
	Eprint = {astro-ph/0601188},
	Journal = {\apjs},
	Keywords = {Catalogs, Gamma Rays: Bursts},
	Month = sep,
	Pages = {298-340},
	Title = {{The Complete Spectral Catalog of Bright BATSE Gamma-Ray Bursts}},
	Volume = 166,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/505911}}

@article{kaneko07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...654..385K},
	Author = {{Kaneko}, Y. and {Ramirez-Ruiz}, E. and {Granot}, J. and {Kouveliotou}, C. and {Woosley}, S.~E. and {Patel}, S.~K. and {Rol}, E. and {in 't Zand}, J.~J.~M. and {van der Horst}, A.~J. and {Wijers}, R.~A.~M.~J. and {Strom}, R.},
	Doi = {10.1086/508324},
	Eprint = {astro-ph/0607110},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Stars: Supernovae: General},
	Month = jan,
	Pages = {385-402},
	Title = {{Prompt and Afterglow Emission Properties of Gamma-Ray Bursts with Spectroscopically Identified Supernovae}},
	Volume = 654,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/508324}}

@article{kazanas15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150101221K},
	Archiveprefix = {arXiv},
	Author = {{Kazanas}, D. and {Racusin}, J.~L. and {Sultana}, J. and {Mastichiadis}, A.},
	Eprint = {1501.01221},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = jan,
	Primaryclass = {astro-ph.HE},
	Title = {{The Statistics of the Prompt-to-Afterglow GRB Flux Ratios and the Supercritical Pile GRB Model}},
	Year = 2015}

@article{kelson99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999IAUC.7096....3K},
	Author = {{Kelson}, D.~D. and {Illingworth}, G.~D. and {Franx}, M. and {Magee}, D. and {van Dokkum}, P.~G.},
	Journal = {\iaucirc},
	Month = jan,
	Pages = {3},
	Title = {{GRB 990123}},
	Volume = 7096,
	Year = 1999}

@inproceedings{Kippen2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001grba.conf...22K},
	Author = {{Kippen}, R.~M. and {Woods}, P.~M. and {Heise}, J. and {Zand}, J.~I. and {Preece}, R.~D. and {Briggs}, M.~S.},
	Booktitle = {Gamma-ray Bursts in the Afterglow Era},
	Doi = {10.1007/10853853\_5},
	Editor = {{Costa}, E. and {Frontera}, F. and {Hjorth}, J.},
	Eprint = {astro-ph/0102277},
	Pages = {22},
	Title = {{BATSE Observations of Fast X-Ray Transients Detected by BeppoSAX-WFC}},
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1007/10853853%5C_5}}

@article{kobayashi97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...490...92K},
	Author = {{Kobayashi}, S. and {Piran}, T. and {Sari}, R.},
	Doi = {10.1086/512791},
	Eprint = {astro-ph/9705013},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, RELATIVITY, SHOCK WAVES},
	Month = nov,
	Pages = {92},
	Title = {{Can Internal Shocks Produce the Variability in Gamma-Ray Bursts?}},
	Volume = 490,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/512791}}

@phdthesis{kocevski2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006PhDT........21K},
	Author = {{Kocevski}, D.},
	Keywords = {X-ray, Galaxy clusters, Galactic plane, Zone of Avoidance, Luminosity},
	School = {University of Hawai'i at Manoa},
	Title = {{X-ray selected galaxy clusters behind the Galactic plane}},
	Year = 2006}

@article{kocevski2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...765..116K},
	Author = {{Kocevski}, D. and {Petrosian}, V.},
	Doi = {10.1088/0004-637X/765/2/116},
	Eid = {116},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; methods: data analysis},
	Month = mar,
	Pages = {116},
	Title = {{On the Lack of Time Dilation Signatures in Gamma-Ray Burst Light Curves}},
	Volume = 765,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/765/2/116}}

@inproceedings{kocevski02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002APS..APR.X6006K},
	Author = {{Kocevski}, D. and {Liang}, E. and {Schaefer}, B.},
	Booktitle = {APS April Meeting Abstracts},
	Month = apr,
	Pages = {6006},
	Title = {{Explaining GRB Lag With Spectral Evolution}},
	Year = 2002}

@inproceedings{T90,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995AAS...186.5301K},
	Author = {{Koshut}, T.~M. and {Paciesas}, W.~S. and {Kouveliotou}, C. and {van Paradijs}, J. and {Pendleton}, G.~N. and {Fishman}, G.~J. and {Meegan}, C.~A.},
	Booktitle = {{American Astronomical Society Meeting Abstracts \#186}},
	Month = may,
	Pages = {886},
	Series = {{Bulletin of the American Astronomical Society}},
	Title = {{T$_{90}$ as a Measurment of the Duration of GRBs}},
	Volume = 27,
	Year = 1995}

@article{kulkarni98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ATel....7....1K},
	Author = {{Kulkarni}, S.~R. and {Adelberger}, K.~L. and {Bloom}, J.~S. and {Kundic}, T. and {Lubin}, L.},
	Journal = {The Astronomer's Telegram},
	Keywords = {OPTICAL, GAMMA-RAY BURSTS},
	Month = jan,
	Pages = {1},
	Title = {{GRB 971214}},
	Volume = 7,
	Year = 1998}

@article{KPi00a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...532..286K},
	Author = {{Kumar}, P. and {Piran}, T.},
	Doi = {10.1086/308537},
	Eprint = {astro-ph/9906002},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, SHOCK WAVES},
	Month = mar,
	Pages = {286-293},
	Title = {{Some Observational Consequences of Gamma-Ray Burst Shock Models}},
	Volume = 532,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/308537}}

@article{Kumar2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008Sci...321..376K},
	Archiveprefix = {arXiv},
	Author = {{Kumar}, P. and {Narayan}, R. and {Johnson}, J.~L.},
	Doi = {10.1126/science.1159003},
	Eprint = {0807.0445},
	Journal = {Science},
	Month = jul,
	Pages = {376--},
	Title = {{Properties of Gamma-Ray Burst Progenitor Stars}},
	Volume = 321,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.1159003}}

@article{kumar15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015PhR...561....1K},
	Archiveprefix = {arXiv},
	Author = {{Kumar}, P. and {Zhang}, B.},
	Doi = {10.1016/j.physrep.2014.09.008},
	Eprint = {1410.0679},
	Journal = {\physrep},
	Month = feb,
	Pages = {1-109},
	Primaryclass = {astro-ph.HE},
	Title = {{The physics of gamma-ray bursts and relativistic jets}},
	Volume = 561,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physrep.2014.09.008}}

@article{hjorth99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999Sci...283.2073H},
	Author = {{Hjorth}, J. and {Bjornsson}, G. and {Andersen}, M.~I. and {Caon}, N. and {Cairos}, L.~M. and {Castro-Tirado}, A.~J. and {Zapatero Osorio}, M.~R. and {Pedersen}, H. and {Costa}, E.},
	Doi = {10.1126/science.283.5410.2073},
	Journal = {Science},
	Month = mar,
	Pages = {2073},
	Title = {{Polarimetric Constraints on the Optical Afterglow Emission from GRB 990123}},
	Volume = 283,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.283.5410.2073}}

@article{lamb04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004NewAR..48..459L},
	Author = {{Lamb}, D.~Q. and {Donaghy}, T.~Q. and {Graziani}, C.},
	Doi = {10.1016/j.newar.2003.12.030},
	Eprint = {astro-ph/0309456},
	Journal = {\nar},
	Keywords = {{$\gamma$}-rays: bursts, Supernovae},
	Month = apr,
	Pages = {459-464},
	Title = {{A unified jet model of X-ray flashes and {$\gamma$}-ray bursts}},
	Volume = 48,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.newar.2003.12.030}}

@article{lamb05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...620..355L},
	Author = {{Lamb}, D.~Q. and {Donaghy}, T.~Q. and {Graziani}, C.},
	Doi = {10.1086/426099},
	Eprint = {astro-ph/0312634},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, ISM: Jets and Outflows, Shock Waves, Stars: Supernovae: General},
	Month = feb,
	Pages = {355-378},
	Title = {{A Unified Jet Model of X-Ray Flashes, X-Ray-rich Gamma-Ray Bursts, and Gamma-Ray Bursts. I. Power-Law-shaped Universal and Top-Hat-shaped Variable Opening Angle Jet Models}},
	Volume = 620,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/426099}}

@article{lee96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...470..479L},
	Author = {{Lee}, T.~T. and {Petrosian}, V.},
	Doi = {10.1086/177879},
	Eprint = {astro-ph/9510107},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, METHODS: STATISTICAL},
	Month = oct,
	Pages = {479},
	Title = {{Distributions of Peak Flux and Duration for Gamma-Ray Bursts}},
	Volume = 470,
	Year = 1996,
	Bdsk-Url-1 = {https://doi.org/10.1086/177879}}

@article{Lee2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2000ApJS..131....1L},
	Author = {{Lee}, A. and {Bloom}, E.~D. and {Petrosian}, V.},
	Doi = {10.1086/317364},
	Eprint = {astro-ph/0002217},
	Journal = {\apjs},
	Keywords = {Gamma Rays: Bursts, Methods: Data Analysis},
	Month = nov,
	Pages = {1-19},
	Title = {{Properties of Gamma-Ray Burst Time Profiles Using Pulse Decomposition Analysis}},
	Volume = 131,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/317364}}

@article{119,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...740L..27L},
	Archiveprefix = {arXiv},
	Author = {{Lei}, W.-H. and {Zhang}, B.},
	Doi = {10.1088/2041-8205/740/1/L27},
	Eid = {L27},
	Eprint = {1108.3115},
	Journal = {\apjl},
	Keywords = {accretion; accretion disks; black hole physics; magnetic fields},
	Month = oct,
	Pages = {L27},
	Primaryclass = {astro-ph.HE},
	Title = {{Black Hole Spin in Sw J1644+57 and Sw J2058+05}},
	Volume = 740,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/740/1/L27}}

@article{Lei09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...700.1970L},
	Archiveprefix = {arXiv},
	Author = {{Lei}, W.~H. and {Wang}, D.~X. and {Zhang}, L. and {Gan}, Z.~M. and {Zou}, Y.~C. and {Xie}, Y.},
	Doi = {10.1088/0004-637X/700/2/1970},
	Eprint = {0906.1635},
	Journal = {\apj},
	Keywords = {accretion; accretion disks; black hole physics; gamma rays: bursts; magnetic fields; neutrinos},
	Month = aug,
	Pages = {1970--1976},
	Primaryclass = {astro-ph.HE},
	Title = {{Magnetically Torqued Neutrino-dominated Accretion Flows for Gamma-ray Bursts}},
	Volume = 700,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/700/2/1970}}

@article{wijers97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.288L..51W},
	Author = {{Wijers}, R.~A.~M.~J. and {Rees}, M.~J. and {Meszaros}, P.},
	Eprint = {astro-ph/9704153},
	Journal = {\mnras},
	Keywords = {STARS: NEUTRON, GAMMA-RAYS: BURSTS, GAMMA RAYS: THEORY, X-RAYS: GENERAL},
	Month = jul,
	Pages = {L51-L56},
	Title = {{Shocked by GRB 970228: the afterglow of a cosmological fireball}},
	Volume = 288,
	Year = 1997}

@article{wijers98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998MNRAS.294L..13W},
	Author = {{Wijers}, R.~A.~M.~J. and {Bloom}, J.~S. and {Bagla}, J.~S. and {Natarajan}, P.},
	Doi = {10.1046/j.1365-8711.1998.01328.x},
	Eprint = {astro-ph/9708183},
	Journal = {\mnras},
	Keywords = {Gamma Ray Bursts, Red Shift, Binary Stars, Star Formation, Cosmology, Luminous Intensity, Interplanetary Magnetic Fields},
	Month = feb,
	Pages = {L13-L17},
	Title = {{Gamma-ray bursts from stellar remnants - Probing the universe at high redshift}},
	Volume = 294,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1046/j.1365-8711.1998.01328.x}}

@article{meszaros14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014arXiv1401.3012M},
	Archiveprefix = {arXiv},
	Author = {{Meszaros}, P. and {Rees}, M.~J.},
	Eprint = {1401.3012},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = jan,
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-Ray Bursts}},
	Year = 2014}

@article{Leventis2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.437.2448L},
	Author = {{Leventis}, K. and {Wijers}, R.~A.~M.~J. and {van der Horst}, A.~J.},
	Doi = {10.1093/mnras/stt2055},
	Journal = {\mnras},
	Keywords = {hydrodynamics; radiation mechanisms: non-thermal; relativistic processes; shock waves; methods: analytical; gamma-ray burst: general},
	Month = jan,
	Pages = {2448--2460},
	Title = {{The plateau phase of gamma-ray burst afterglows in the thick-shell scenario}},
	Volume = 437,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt2055}}

@article{li2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.366..219L},
	Author = {{Li}, L.-X. and {Paczy{\'n}ski}, B.},
	Doi = {10.1111/j.1365-2966.2005.09836.x},
	Eprint = {astro-ph/0509776},
	Journal = {\mnras},
	Keywords = {methods: data analysis; gamma-rays: bursts},
	Month = feb,
	Pages = {219--226},
	Title = {{Improved correlation between the variability and peak luminosity of gamma-ray bursts}},
	Volume = 366,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2005.09836.x}}

@article{liang96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996Natur.381...49L},
	Author = {{Liang}, E. and {Kargatis}, V.},
	Doi = {10.1038/381049a0},
	Journal = {\nat},
	Month = may,
	Pages = {49-51},
	Title = {{Dependence of the spectral evolution of {$\gamma$}-ray bursts on their photon fluence}},
	Volume = 381,
	Year = 1996,
	Bdsk-Url-1 = {https://doi.org/10.1038/381049a0}}

@article{liang04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...606L..29L},
	Author = {{Liang}, E.~W. and {Dai}, Z.~G. and {Wu}, X.~F.},
	Doi = {10.1086/421047},
	Eprint = {astro-ph/0403397},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations, Methods: Statistical},
	Month = may,
	Pages = {L29-L32},
	Title = {{The Luminosity-E$_{p}$ Relation within Gamma-Ray Bursts and the Implications for Fireball Models}},
	Volume = 606,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/421047}}

@article{liang05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...633..611L},
	Author = {{Liang}, E. and {Zhang}, B.},
	Doi = {10.1086/491594},
	Eprint = {astro-ph/0504404},
	Journal = {\apj},
	Keywords = {Cosmology: Cosmological Parameters, Cosmology: Observations, Gamma Rays: Bursts},
	Month = nov,
	Pages = {611-623},
	Title = {{Model-independent Multivariable Gamma-Ray Burst Luminosity Indicator and Its Possible Cosmological Implications}},
	Volume = 633,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/491594}}

@article{liang06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.369L..37L},
	Author = {{Liang}, E. and {Zhang}, B.},
	Doi = {10.1111/j.1745-3933.2006.00169.x},
	Eprint = {astro-ph/0512177},
	Journal = {\mnras},
	Keywords = {cosmological parameters , cosmology: observations , gamma-rays: bursts},
	Month = jun,
	Pages = {L37-L41},
	Title = {{Calibration of gamma-ray burst luminosity indicators}},
	Volume = 369,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2006.00169.x}}

@article{liang07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...662.1111L},
	Author = {{Liang}, E. and {Zhang}, B. and {Virgili}, F. and {Dai}, Z.~G.},
	Doi = {10.1086/517959},
	Eprint = {astro-ph/0605200},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations, Methods: Statistical},
	Month = jun,
	Pages = {1111-1118},
	Title = {{Low-Luminosity Gamma-Ray Bursts as a Unique Population: Luminosity Function, Local Rate, and Beaming Factor}},
	Volume = 662,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/517959}}

@article{troja07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...665..599T},
	Author = {{Troja}, E. and {Cusumano}, G. and {O'Brien}, P.~T. and {Zhang}, B. and {Sbarufatti}, B. and {Mangano}, V. and {Willingale}, R. and {Chincarini}, G. and {Osborne}, J.~P. and {Marshall}, F.~E. and {Burrows}, D.~N. and {Campana}, S. and {Gehrels}, N. and {Guidorzi}, C. and {Krimm}, H.~A. and {La Parola}, V. and {Liang}, E.~W. and {Mineo}, T. and {Moretti}, A. and {Page}, K.~L. and {Romano}, P. and {Tagliaferri}, G. and {Zhang}, B.~B. and {Page}, M.~J. and {Schady}, P.},
	Doi = {10.1086/519450},
	Eprint = {astro-ph/0702220},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, X-rays: individual (GRB 070110)},
	Month = aug,
	Pages = {599-607},
	Title = {{Swift Observations of GRB 070110: An Extraordinary X-Ray Afterglow Powered by the Central Engine}},
	Volume = 665,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/519450}}

@article{liang2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...670..565L},
	Archiveprefix = {arXiv},
	Author = {{Liang}, E.-W. and {Zhang}, B.-B. and {Zhang}, B.},
	Doi = {10.1086/521870},
	Eprint = {0705.1373},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, X-Rays: General},
	Month = nov,
	Pages = {565-583},
	Title = {{A Comprehensive Analysis of Swift XRT Data. II. Diverse Physical Origins of the Shallow Decay Segment}},
	Volume = 670,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/521870}}

@article{cano14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...568A..19C},
	Archiveprefix = {arXiv},
	Author = {{Cano}, Z. and {de Ugarte Postigo}, A. and {Pozanenko}, A. and {Butler}, N. and {Th{\"o}ne}, C.~C. and {Guidorzi}, C. and {Kr{\"u}hler}, T. and {Gorosabel}, J. and {Jakobsson}, P. and {Leloudas}, G. and {Malesani}, D. and {Hjorth}, J. and {Melandri}, A. and {Mundell}, C. and {Wiersema}, K. and {D'Avanzo}, P. and {Schulze}, S. and {Gomboc}, A. and {Johansson}, A. and {Zheng}, W. and {Kann}, D.~A. and {Knust}, F. and {Varela}, K. and {Akerlof}, C.~W. and {Bloom}, J. and {Burkhonov}, O. and {Cooke}, E. and {de Diego}, J.~A. and {Dhungana}, G. and {Farina}, C. and {Ferrante}, F.~V. and {Flewelling}, H.~A. and {Fox}, O.~D. and {Fynbo}, J. and {Gehrels}, N. and {Georgiev}, L. and {Gonz{\'a}lez}, J.~J. and {Greiner}, J. and {G{\"u}ver}, T. and {Hartoog}, O. and {Hatch}, N. and {Jelinek}, M. and {Kehoe}, R. and {Klose}, S. and {Klunko}, E. and {Kopa{\v c}}, D. and {Kutyrev}, A. and {Krugly}, Y. and {Lee}, W.~H. and {Levan}, A. and {Linkov}, V. and {Matkin}, A. and {Minikulov}, N. and {Molotov}, I. and {Prochaska}, J.~X. and {Richer}, M.~G. and {Rom{\'a}n-Z{\'u}{\~n}iga}, C.~G. and {Rumyantsev}, V. and {S{\'a}nchez-Ram{\'{\i}}rez}, R. and {Steele}, I. and {Tanvir}, N.~R. and {Volnova}, A. and {Watson}, A.~M. and {Xu}, D. and {Yuan}, F.},
	Doi = {10.1051/0004-6361/201423920},
	Eid = {A19},
	Eprint = {1405.3114},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: SN 2013ez, supernovae: general, supernovae: individual: SN 2013fu},
	Month = aug,
	Pages = {A19},
	Primaryclass = {astro-ph.HE},
	Title = {{A trio of gamma-ray burst supernovae:. GRB 120729A, GRB 130215A/SN 2013ez, and GRB 130831A/SN 2013fu}},
	Volume = 568,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201423920}}

@article{cano2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...794..121C},
	Archiveprefix = {arXiv},
	Author = {{Cano}, Z.},
	Doi = {10.1088/0004-637X/794/2/121},
	Eid = {121},
	Eprint = {1407.2589},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis, methods: observational, methods: statistical, supernovae: general},
	Month = oct,
	Pages = {121},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-Ray Burst Supernovae as Standardizable Candles}},
	Volume = 794,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/794/2/121}}

@article{toy16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...818...79T},
	Archiveprefix = {arXiv},
	Author = {{Toy}, V.~L. and {Cenko}, S.~B. and {Silverman}, J.~M. and {Butler}, N.~R. and {Cucchiara}, A. and {Watson}, A.~M. and {Bersier}, D. and {Perley}, D.~A. and {Margutti}, R. and {Bellm}, E. and {Bloom}, J.~S. and {Cao}, Y. and {Capone}, J.~I. and {Clubb}, K. and {Corsi}, A. and {De Cia}, A. and {de Diego}, J.~A. and {Filippenko}, A.~V. and {Fox}, O.~D. and {Gal-Yam}, A. and {Gehrels}, N. and {Georgiev}, L. and {Gonz{\'a}lez}, J.~J. and {Kasliwal}, M.~M. and {Kelly}, P.~L. and {Kulkarni}, S.~R. and {Kutyrev}, A.~S. and {Lee}, W.~H. and {Prochaska}, J.~X. and {Ramirez-Ruiz}, E. and {Richer}, M.~G. and {Rom{\'a}n-Z{\'u}{\~n}iga}, C. and {Singer}, L. and {Stern}, D. and {Troja}, E. and {Veilleux}, S.},
	Doi = {10.3847/0004-637X/818/1/79},
	Eid = {79},
	Eprint = {1508.00575},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 130702A, supernovae: individual: SN 2013dx},
	Month = feb,
	Pages = {79},
	Primaryclass = {astro-ph.HE},
	Title = {{Optical and Near-infrared Observations of SN 2013dx Associated with GRB 130702A}},
	Volume = 818,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/818/1/79}}

@article{cano17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...605A.107C},
	Archiveprefix = {arXiv},
	Author = {{Cano}, Z. and {Izzo}, L. and {de Ugarte Postigo}, A. and {Th{\"o}ne}, C.~C. and {Kr{\"u}hler}, T. and {Heintz}, K.~E. and {Malesani}, D. and {Geier}, S. and {Fuentes}, C. and {Chen}, T.-W. and {Covino}, S. and {D'Elia}, V. and {Fynbo}, J.~P.~U. and {Goldoni}, P. and {Gomboc}, A. and {Hjorth}, J. and {Jakobsson}, P. and {Kann}, D.~A. and {Milvang-Jensen}, B. and {Pugliese}, G. and {S{\'a}nchez-Ram{\'{\i}}rez}, R. and {Schulze}, S. and {Sollerman}, J. and {Tanvir}, N.~R. and {Wiersema}, K.},
	Doi = {10.1051/0004-6361/201731005},
	Eid = {A107},
	Eprint = {1704.05401},
	Journal = {\aap},
	Keywords = {gamma-ray burst: individual: GRB 161219B, supernovae: individual: SN 2016jca, gamma-ray burst: general, supernovae: general},
	Month = sep,
	Pages = {A107},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 161219B/SN 2016jca: A low-redshift gamma-ray burst supernova powered by radioactive heating}},
	Volume = 605,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201731005}}

@article{li2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014arXiv1407.3506L},
	Archiveprefix = {arXiv},
	Author = {{Li}, X. and {Hjorth}, J.},
	Eprint = {1407.3506},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = jul,
	Primaryclass = {astro-ph.HE},
	Title = {{Light Curve Properties of Supernovae Associated With Gamma-ray Bursts}},
	Year = 2014}

@article{liang09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...707..328L},
	Archiveprefix = {arXiv},
	Author = {{Liang}, E.-W. and {L{\"u}}, H.-J. and {Hou}, S.-J. and {Zhang}, B.-B. and {Zhang}, B.},
	Doi = {10.1088/0004-637X/707/1/328},
	Eprint = {0902.3504},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, gamma rays: observations, methods: data analysis, radiation mechanisms: non-thermal},
	Month = dec,
	Pages = {328-342},
	Primaryclass = {astro-ph.HE},
	Title = {{A Comprehensive Analysis of Swift/X-Ray Telescope Data. IV. Single Power-Law Decaying Light Curves Versus Canonical Light Curves and Implications for a Unified Origin of X-Rays}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/707/1/328}}

@article{Liang2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...725.2209L},
	Archiveprefix = {arXiv},
	Author = {{Liang}, E.-W. and {Yi}, S.-X. and {Zhang}, J. and {L{\"u}}, H.-J. and {Zhang}, B.-B. and {Zhang}, B.},
	Doi = {10.1088/0004-637X/725/2/2209},
	Eprint = {0912.4800},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; radiation mechanisms: non-thermal},
	Month = dec,
	Pages = {2209--2224},
	Primaryclass = {astro-ph.HE},
	Title = {{Constraining Gamma-ray Burst Initial Lorentz Factor with the Afterglow Onset Feature and Discovery of a Tight {$\Gamma$}$_{0}$-E $_{gamma,iso}$ Correlation}},
	Volume = 725,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/725/2/2209}}

@article{lindner10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...713..800L},
	Archiveprefix = {arXiv},
	Author = {{Lindner}, C.~C. and {Milosavljevi{\'c}}, M. and {Couch}, S.~M. and {Kumar}, P.},
	Doi = {10.1088/0004-637X/713/2/800},
	Eprint = {0910.4989},
	Journal = {\apj},
	Keywords = {accretion, accretion disks, black hole physics, gamma-ray burst: general, stars: winds, outflows, supernovae: general},
	Month = apr,
	Pages = {800-815},
	Primaryclass = {astro-ph.HE},
	Title = {{Collapsar Accretion and the Gamma-Ray Burst X-Ray Light Curve}},
	Volume = 713,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/713/2/800}}

@article{Lloyd2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...576..101L},
	Author = {{Lloyd-Ronning}, N.~M. and {Ramirez-Ruiz}, E.},
	Doi = {10.1086/341723},
	Eprint = {astro-ph/0205127},
	Journal = {\apj},
	Keywords = {Cosmology: Observations; Gamma Rays: Bursts; Stars: Supernovae: General},
	Month = sep,
	Pages = {101--106},
	Title = {{On the Spectral Energy Dependence of Gamma-Ray Burst Variability}},
	Volume = 576,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/341723}}

@article{Lu2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010SCPMA..53..163L},
	Author = {{Lu}, R. and {Liang}, E.},
	Doi = {10.1007/s11433-010-0086-1},
	Journal = {Science China Physics, Mechanics, and Astronomy},
	Keywords = {gamma ray bursts; observations; statistical; luminosity-peak energy relation},
	Month = jan,
	Pages = {163--170},
	Title = {{Luminosity-peak energy relation in the decay phases of gamma-ray burst pulses}},
	Volume = 53,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1007/s11433-010-0086-1}}

@article{lithwick01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...555..540L},
	Author = {{Lithwick}, Y. and {Sari}, R.},
	Doi = {10.1086/321455},
	Eprint = {astro-ph/0011508},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Relativity},
	Month = jul,
	Pages = {540-545},
	Title = {{Lower Limits on Lorentz Factors in Gamma-Ray Bursts}},
	Volume = 555,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/321455}}

@article{Lu2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...751...49L},
	Archiveprefix = {arXiv},
	Author = {{L{\"u}}, J. and {Zou}, Y.-C. and {Lei}, W.-H. and {Zhang}, B. and {Wu}, Q. and {Wang}, D.-X. and {Liang}, E.-W. and {L{\"u}}, H.-J.},
	Doi = {10.1088/0004-637X/751/1/49},
	Eid = {49},
	Eprint = {1109.3757},
	Journal = {\apj},
	Keywords = {black hole physics; gamma-ray burst: general; neutrinos; relativistic processes},
	Month = may,
	Pages = {49},
	Primaryclass = {astro-ph.HE},
	Title = {{Lorentz-factor-Isotropic-luminosity/Energy Correlations of Gamma-Ray Bursts and Their Interpretation}},
	Volume = 751,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/751/1/49}}

@article{lu12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...756..112L},
	Archiveprefix = {arXiv},
	Author = {{Lu}, R.-J. and {Wei}, J.-J. and {Liang}, E.-W. and {Zhang}, B.-B. and {L{\"u}}, H.-J. and {L{\"u}}, L.-Z. and {Lei}, W.-H. and {Zhang}, B.},
	Doi = {10.1088/0004-637X/756/2/112},
	Eid = {112},
	Eprint = {1204.0714},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: statistical, radiation mechanisms: non-thermal},
	Month = sep,
	Pages = {112},
	Primaryclass = {astro-ph.HE},
	Title = {{A Comprehensive Analysis of Fermi Gamma-Ray Burst Data. II. E $_{p}$ Evolution Patterns and Implications for the Observed Spectrum-Luminosity Relations}},
	Volume = 756,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/756/2/112}}

@article{lu2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...785...74L},
	Archiveprefix = {arXiv},
	Author = {{L{\"u}}, H.-J. and {Zhang}, B.},
	Doi = {10.1088/0004-637X/785/1/74},
	Eid = {74},
	Eprint = {1401.1562},
	Journal = {\apj},
	Keywords = {gamma rays: general; methods: statistical; radiation mechanisms: non-thermal},
	Month = apr,
	Pages = {74},
	Primaryclass = {astro-ph.HE},
	Title = {{A Test of the Millisecond Magnetar Central Engine Model of Gamma-Ray Bursts with Swift Data}},
	Volume = 785,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/785/1/74}}

@article{lu2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJ...805...89L/abstract},
	Archiveprefix = {arXiv},
	Author = {{L{\"u}}, H.-J. and {Zhang}, B. and {Wei-Hua}, L. and {Li}, Y. and {Lasky}, P-D.},
	Doi = {10.1088/0004-637X/805/2/89},
	Eid = {89},
	Eprint = {1501.02589},
	Journal = {\apj},
	Keywords = {gamma rays: general; methods: statistical; radiation mechanisms: non-thermal; Astrophysics - High Energy Astrophysical Phenomena},
	Month = june,
	Pages = {89},
	Primaryclass = {astro-ph.HE},
	Title = {{The Millisecond Magnetar Central Engine in Short GRBs}},
	Volume = 805,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/785/1/74}}


@article{lyons2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.402..705L},
	Archiveprefix = {arXiv},
	Author = {{Lyons}, N. and {O'Brien}, P.~T. and {Zhang}, B. and {Willingale}, R. and {Troja}, E. and {Starling}, R.~L.~C.},
	Doi = {10.1111/j.1365-2966.2009.15538.x},
	Eprint = {0908.3798},
	Journal = {\mnras},
	Keywords = {stars: neutron; gamma-rays: bursts},
	Month = feb,
	Pages = {705--712},
	Primaryclass = {astro-ph.HE},
	Title = {{Can X-ray emission powered by a spinning-down magnetar explain some gamma-ray burst light-curve features?}},
	Volume = 402,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.15538.x}}

@inproceedings{macfadyen01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001AIPC..556..313M},
	Author = {{MacFadyen}, A.~I.},
	Booktitle = {{Explosive Phenomena in Astrophysical Compact Objects}},
	Doi = {10.1063/1.1368288},
	Editor = {{Chang}, H.-Y. and {Lee}, C.-H. and {Rho}, M. and {Yi}, I.},
	Keywords = {gamma-ray sources; gamma-ray bursts; Radiation mechanisms; polarization; Late stages of stellar evolution},
	Month = mar,
	Pages = {313--323},
	Series = {{American Institute of Physics Conference Series}},
	Title = {{The collapsar model for gamma-ray bursts}},
	Volume = 556,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.1368288}}

@article{hartmann95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995AdSpR..15..143H},
	Author = {{Hartmann}, D.~H. and {Woosley}, S.~E.},
	Doi = {10.1016/0273-1177(94)00055-6},
	Journal = {Advances in Space Research},
	Keywords = {Astronomical Models, Black Holes (Astronomy), Galactic Halos, Gamma Ray Astronomy, Gamma Ray Bursts, Mathematical Models, Plasma Jets, Gamma Ray Observatory, Hardness, Precession, Stellar Winds, Supernovae, Wolf-Rayet Stars},
	Month = may,
	Title = {{Models for classical gamma-ray bursts}},
	Volume = 15,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1016/0273-1177(94)00055-6}}

@article{hartmann96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996A%26AS..120C..31H},
	Author = {{Hartmann}, D.~H.},
	Journal = {\aaps},
	Keywords = {GAMMA-RAYS BURSTS, THEORY, BLACK HOLE PHYSICS, NEUTRON STARS, STARS: BINARIES: CLOSE},
	Month = nov,
	Pages = {31-41},
	Title = {{Theoretical models for gamma-ray bursts.}},
	Volume = 120,
	Year = 1996}

@article{mallozzi95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...454..597M},
	Author = {{Mallozzi}, R.~S. and {Paciesas}, W.~S. and {Pendleton}, G.~N. and {Briggs}, M.~S. and {Preece}, R.~D. and {Meegan}, C.~A. and {Fishman}, G.~J.},
	Doi = {10.1086/176513},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, COSMOLOGY: OBSERVATIONS},
	Month = dec,
	Pages = {597},
	Title = {{The nu F nu Peak Energy Distributions of Gamma-Ray Bursts Observed by BATSE}},
	Volume = 454,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1086/176513}}

@inproceedings{Mallozzi98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998AIPC..428..273M},
	Author = {{Mallozzi}, R.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Preece}, R.~D. and {Briggs}, M.~S.},
	Booktitle = {Gamma-Ray Bursts, 4th Hunstville Symposium},
	Doi = {10.1063/1.55334},
	Editor = {{Meegan}, C.~A. and {Preece}, R.~D. and {Koshut}, T.~M.},
	Keywords = {gamma-ray sources, gamma-ray bursts, gamma-ray, Astronomical catalogs atlases sky surveys databases retrieval systems archives etc., Spectroscopy and spectrophotometry},
	Month = may,
	Pages = {273-277},
	Series = {American Institute of Physics Conference Series},
	Title = {{Gamma-ray burst spectra and the hardness-intensity correlation}},
	Volume = 428,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.55334}}

@article{chincarini07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...671.1903C},
	Author = {{Chincarini}, G. and {Moretti}, A. and {Romano}, P. and {Falcone}, A.~D. and {Morris}, D. and {Racusin}, J. and {Campana}, S. and {Covino}, S. and {Guidorzi}, C. and {Tagliaferri}, G. and {Burrows}, D.~N. and {Pagani}, C. and {Stroh}, M. and {Grupe}, D. and {Capalbi}, M. and {Cusumano}, G. and {Gehrels}, N. and {Giommi}, P. and {La Parola}, V. and {Mangano}, V. and {Mineo}, T. and {Nousek}, J.~A. and {O'Brien}, P.~T. and {Page}, K.~L. and {Perri}, M. and {Troja}, E. and {Willingale}, R. and {Zhang}, B.},
	Doi = {10.1086/521591},
	Eprint = {astro-ph/0702371},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, X-Rays: Bursts},
	Month = dec,
	Pages = {1903-1920},
	Title = {{The First Survey of X-Ray Flares from Gamma-Ray Bursts Observed by Swift: Temporal Properties and Morphology}},
	Volume = 671,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/521591}}

@article{margutti2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.406.2149M},
	Archiveprefix = {arXiv},
	Author = {{Margutti}, R. and {Guidorzi}, C. and {Chincarini}, G. and {Bernardini}, M.~G. and {Genet}, F. and {Mao}, J. and {Pasotti}, F.},
	Doi = {10.1111/j.1365-2966.2010.16824.x},
	Eprint = {1004.1568},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal; gamma-ray burst: general},
	Month = aug,
	Pages = {2149--2167},
	Primaryclass = {astro-ph.HE},
	Title = {{Lag-luminosity relation in {$\gamma$}-ray burst X-ray flares: a direct link to the prompt emission}},
	Volume = 406,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2010.16824.x}}

@article{zaninoni2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011arXiv1107.2870Z},
	Archiveprefix = {arXiv},
	Author = {{Zaninoni}, E. and {Margutti}, R. and {Grazia Bernardini}, M. and {Chincarini}, G.},
	Eprint = {1107.2870},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Extragalactic Astrophysics},
	Month = jul,
	Primaryclass = {astro-ph.HE},
	Title = {{The Swift/XRT Catalogue of GRBs}},
	Year = 2011}

@article{mangano12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MSAIS..21..143M},
	Author = {{Mangano}, V. and {Sbarufatti}, B. and {Stratta}, G.},
	Journal = {Memorie della Societa Astronomica Italiana Supplementi},
	Pages = {143},
	Title = {{Extending the plateau luminosity-duration anticorrelation}},
	Volume = 21,
	Year = 2012}

@article{mochkovitch14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...577A..31M},
	Archiveprefix = {arXiv},
	Author = {{Mochkovitch}, R. and {Nava}, L.},
	Doi = {10.1051/0004-6361/201424490},
	Eid = {A31},
	Eprint = {1412.5807},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, shock waves},
	Month = may,
	Pages = {A31},
	Primaryclass = {astro-ph.HE},
	Title = {{The $E_{\rm p}-E_{\rm iso}$ relation and the internal shock model}},
	Volume = 577,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201424490}}

@article{mastichiadis06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...645..416M},
	Author = {{Mastichiadis}, A. and {Kazanas}, D.},
	Doi = {10.1086/500574},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Relativity},
	Month = jul,
	Pages = {416-430},
	Title = {{The Supercritical Pile Model for Gamma-Ray Bursts: Spectro-Temporal Properties}},
	Volume = 645,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/500574}}

@article{Cabrera2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.382..342C},
	Archiveprefix = {arXiv},
	Author = {{Cabrera}, J.~I. and {Firmani}, C. and {Avila-Reese}, V. and {Ghirlanda}, G. and {Ghisellini}, G. and {Nava}, L.},
	Doi = {10.1111/j.1365-2966.2007.12374.x},
	Eprint = {0704.0791},
	Journal = {\mnras},
	Keywords = {gamma rays: bursts},
	Month = nov,
	Pages = {342-355},
	Title = {{Spectral analysis of Swift long gamma-ray bursts with known redshift}},
	Volume = 382,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2007.12374.x}}

@article{mendoza2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.395.1403M},
	Archiveprefix = {arXiv},
	Author = {{Mendoza}, S. and {Hidalgo}, J.~C. and {Olvera}, D. and {Cabrera}, J.~I.},
	Doi = {10.1111/j.1365-2966.2009.14483.x},
	Eprint = {0710.3806},
	Journal = {\mnras},
	Keywords = {hydrodynamics; relativity; galaxies: jets; quasars: general; gamma rays: bursts},
	Month = may,
	Pages = {1403--1408},
	Title = {{Internal shocks in relativistic jets with time-dependent sources}},
	Volume = 395,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.14483.x}}

@article{98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006RPPh...69.2259M},
	Author = {{M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1088/0034-4885/69/8/R01},
	Eprint = {astro-ph/0605208},
	Journal = {Reports on Progress in Physics},
	Month = aug,
	Pages = {2259--2321},
	Title = {{Gamma-ray bursts}},
	Volume = 69,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1088/0034-4885/69/8/R01}}

@article{1,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ARA\%26A..40..137M},
	Author = {{M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1146/annurev.astro.40.060401.093821},
	Eprint = {astro-ph/0111170},
	Journal = {\araa},
	Keywords = {high energy; cosmology; neutrinos},
	Pages = {137--169},
	Title = {{Theories of Gamma-Ray Bursts}},
	Volume = 40,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.astro.40.060401.093821}}

@article{107,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.306L..39M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Doi = {10.1046/j.1365-8711.1999.02800.x},
	Eprint = {astro-ph/9902367},
	Journal = {\mnras},
	Month = jul,
	Pages = {L39--L43},
	Title = {{GRB 990123: reverse and internal shock flashes and late afterglow behaviour}},
	Volume = 306,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1046/j.1365-8711.1999.02800.x}}

@article{m02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ARA%26A..40..137M},
	Author = {{M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1146/annurev.astro.40.060401.093821},
	Eprint = {astro-ph/0111170},
	Journal = {\araa},
	Keywords = {high energy, cosmology, neutrinos},
	Pages = {137-169},
	Title = {{Theories of Gamma-Ray Bursts}},
	Volume = 40,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.astro.40.060401.093821}}

@article{105,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...418L..59M},
	Author = {{Meszaros}, P. and {Rees}, M.~J.},
	Doi = {10.1086/187116},
	Eprint = {astro-ph/9309011},
	Journal = {\apjl},
	Keywords = {ACCELERATION OF PARTICLES; COSMOLOGY: MISCELLANEOUS; GALAXIES: ISM; GAMMA RAYS: BURSTS; GAMMA RAYS: THEORY; RADIATION MECHANISMS: MISCELLANEOUS},
	Month = dec,
	Pages = {L59},
	Title = {{Gamma-Ray Bursts: Multiwaveband Spectral Predictions for Blast Wave Models}},
	Volume = 418,
	Year = 1993,
	Bdsk-Url-1 = {https://doi.org/10.1086/187116}}

@article{katz97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...490..633K},
	Author = {{Katz}, J.~I.},
	Doi = {10.1086/304896},
	Eprint = {astro-ph/9701176},
	Journal = {\apj},
	Keywords = {accretion: accretion disks, Galaxies: Active, Galaxies: Nuclei, Gamma Rays: Bursts, Gamma Rays: Theory, Stars: Neutron},
	Month = dec,
	Pages = {633-641},
	Title = {{Yet Another Model of Gamma-Ray Bursts}},
	Volume = 490,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/304896}}

@article{mesz97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...482L..29M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Doi = {10.1086/310692},
	Eprint = {astro-ph/9609065},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, BLACK HOLE PHYSICS, MAGNETIC FIELDS, Black Hole Physics, Gamma Rays: Bursts, Magnetic Fields},
	Month = jun,
	Pages = {L29-L32},
	Title = {{Poynting Jets from Black Holes and Cosmological Gamma-Ray Bursts}},
	Volume = 482,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/310692}}



@article{meszaros99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.306L..39M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Doi = {10.1046/j.1365-8711.1999.02800.x},
	Eprint = {astro-ph/9902367},
	Journal = {\mnras},
	Month = jul,
	Pages = {L39-L43},
	Title = {{GRB 990123: reverse and internal shock flashes and late afterglow behaviour}},
	Volume = 306,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1046/j.1365-8711.1999.02800.x}}

@inproceedings{138,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000AIPC..526..514M},
	Author = {{M{\'e}sz{\'a}ros}, P.},
	Booktitle = {{Gamma-ray Bursts, 5th Huntsville Symposium}},
	Doi = {10.1063/1.1361591},
	Editor = {{Kippen}, R.~M. and {Mallozzi}, R.~S. and {Fishman}, G.~J.},
	Eprint = {astro-ph/9912474},
	Keywords = {Stellar atmospheres; radiative transfer; opacity and line formation; gamma-ray sources; gamma-ray bursts; Jets and bursts; galactic winds and fountains},
	Month = sep,
	Pages = {514--518},
	Series = {{American Institute of Physics Conference Series}},
	Title = {{Photospheres, Comptonization and X-ray lines in gamma-ray bursts}},
	Volume = 526,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.1361591}}

@article{MR01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...556L..37M},
	Author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
	Doi = {10.1086/322934},
	Eprint = {astro-ph/0104402},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Hydrodynamics, Line: Formation, Stars: Early-Type, X-Rays: General},
	Month = jul,
	Pages = {L37-L40},
	Title = {{Collapsar Jets, Bubbles, and Fe Lines}},
	Volume = 556,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/322934}}

@article{meszaros2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006RPPh...69.2259M},
	Author = {{M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1088/0034-4885/69/8/R01},
	Eprint = {astro-ph/0605208},
	Journal = {Reports on Progress in Physics},
	Month = aug,
	Pages = {2259-2321},
	Title = {{Gamma-ray bursts}},
	Volume = 69,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1088/0034-4885/69/8/R01}}

@article{metzger97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997Natur.387..878M},
	Author = {{Metzger}, M.~R. and {Djorgovski}, S.~G. and {Kulkarni}, S.~R. and {Steidel}, C.~C. and {Adelberger}, K.~L. and {Frail}, D.~A. and {Costa}, E. and {Frontera}, F.},
	Doi = {10.1038/43132},
	Journal = {\nat},
	Month = jun,
	Pages = {878-880},
	Title = {{Spectral constraints on the redshift of the optical counterpart to the {$\gamma$}-ray burst of 8 May 1997}},
	Volume = 387,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1038/43132}}

@article{metzger11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.413.2031M},
	Archiveprefix = {arXiv},
	Author = {{Metzger}, B.~D. and {Giannios}, D. and {Thompson}, T.~A. and {Bucciantini}, N. and {Quataert}, E.},
	Doi = {10.1111/j.1365-2966.2011.18280.x},
	Eprint = {1012.0001},
	Journal = {\mnras},
	Keywords = {MHD, gamma-ray burst: general, stars: neutron, stars: winds, outflows},
	Month = may,
	Pages = {2031-2056},
	Primaryclass = {astro-ph.HE},
	Title = {{The protomagnetar model for gamma-ray bursts}},
	Volume = 413,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.18280.x}}

@article{6,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...651..960M},
	Author = {{Mizuta}, A. and {Yamasaki}, T. and {Nagataki}, S. and {Mineshige}, S.},
	Doi = {10.1086/507861},
	Eprint = {astro-ph/0607544},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts; Hydrodynamics; Relativity; Shock Waves; Stars: Supernovae: General},
	Month = nov,
	Pages = {960--978},
	Title = {{Collimated Jet or Expanding Outflow: Possible Origins of Gamma-Ray Bursts and X-Ray Flashes}},
	Volume = 651,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/507861}}

@article{2006ApJ...647.1255N,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...647.1255N},
	Author = {{Nagataki}, S. and {Mizuta}, A. and {Sato}, K.},
	Doi = {10.1086/505618},
	Eprint = {astro-ph/0601111},
	Journal = {\apj},
	Keywords = {Accretion; Accretion Disks; Black Hole Physics; Galaxy: Halo; Gamma Rays: Bursts; Nuclear Reactions; Nucleosynthesis; Abundances; Stars: Supernovae: General},
	Month = aug,
	Pages = {1255--1268},
	Title = {{Explosive Nucleosynthesis in GRB Jets Accompanied by Hypernovae}},
	Volume = 647,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/505618}}

@article{7,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011PASJ...63.1243N},
	Archiveprefix = {arXiv},
	Author = {{Nagataki}, S.},
	Doi = {10.1093/pasj/63.6.1243},
	Eprint = {1010.4964},
	Journal = {\pasj},
	Keywords = {accretion; accretion disks; black hole physics; gamma rays:bursts; relativity; supernovae: general},
	Month = dec,
	Pages = {1243--1249},
	Primaryclass = {astro-ph.HE},
	Title = {{Rotating Black Holes as Central Engines of Long Gamma-Ray Bursts: Faster is Better}},
	Volume = 63,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1093/pasj/63.6.1243}}

@article{8,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...704..937N},
	Archiveprefix = {arXiv},
	Author = {{Nagataki}, S.},
	Doi = {10.1088/0004-637X/704/2/937},
	Eprint = {0902.1908},
	Journal = {\apj},
	Keywords = {accretion; accretion disks; black hole physics; gamma rays: bursts; relativity; supernovae: general},
	Month = oct,
	Pages = {937--950},
	Primaryclass = {astro-ph.HE},
	Title = {{Development of a General Relativistic Magnetohydrodynamic Code and Its Application to the Central Engine of Long Gamma-Ray Bursts}},
	Volume = 704,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/704/2/937}}

@article{180,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011PASJ...63.1243N},
	Archiveprefix = {arXiv},
	Author = {{Nagataki}, S.},
	Doi = {10.1093/pasj/63.6.1243},
	Eprint = {1010.4964},
	Journal = {\pasj},
	Keywords = {accretion; accretion disks; black hole physics; gamma rays:bursts; relativity; supernovae: general},
	Month = dec,
	Pages = {1243--1249},
	Primaryclass = {astro-ph.HE},
	Title = {{Rotating Black Holes as Central Engines of Long Gamma-Ray Bursts: Faster is Better}},
	Volume = 63,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1093/pasj/63.6.1243}}

@inproceedings{179,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012grb..confE..96N},
	Author = {{Nagataki}, S.},
	Booktitle = {{Gamma-Ray Bursts 2012 Conference (GRB 2012)}},
	Eid = {96},
	Title = {{Collapsar and Magnetar Models for Long-Duration Gamma-Ray Bursts}},
	Year = 2012}

@article{Nakar2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.360L..73N},
	Author = {{Nakar}, E. and {Piran}, T.},
	Doi = {10.1111/j.1745-3933.2005.00049.x},
	Eprint = {astro-ph/0412232},
	Journal = {\mnras},
	Keywords = {gamma-rays: bursts},
	Month = jun,
	Pages = {L73-L76},
	Title = {{Outliers to the peak energy-isotropic energy relation in gamma-ray bursts}},
	Volume = 360,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2005.00049.x}}

@article{nardini06a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...451..821N},
	Author = {{Nardini}, M. and {Ghisellini}, G. and {Ghirlanda}, G. and {Tavecchio}, F. and {Firmani}, C. and {Lazzati}, D.},
	Doi = {10.1051/0004-6361:20054085},
	Eprint = {astro-ph/0508447},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, radiation mechanisms: non-thermal, X-rays: general},
	Month = jun,
	Pages = {821-833},
	Title = {{Clustering of the optical-afterglow luminosities of long gamma-ray bursts}},
	Volume = 451,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20054085}}

@article{nardini06b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006NCimB.121.1539N},
	Author = {{Nardini}, M. and {Ghisellini}, G. and {Ghirlanda}, G. and {Tavecchio}, F. and {Firmani}, C. and {Lazzati}, D.},
	Doi = {10.1393/ncb/i2007-10319-5},
	Eprint = {astro-ph/0612486},
	Journal = {Nuovo Cimento B Serie},
	Month = dec,
	Pages = {1539-1540},
	Title = {{The unexpected clustering of the optical afterglow luminosities}},
	Volume = 121,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1393/ncb/i2007-10319-5}}

@article{nardini08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.386L..87N},
	Archiveprefix = {arXiv},
	Author = {{Nardini}, M. and {Ghisellini}, G. and {Ghirlanda}, G.},
	Doi = {10.1111/j.1745-3933.2008.00467.x},
	Eprint = {0801.4759},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, dust, extinction, gamma-rays: bursts},
	Month = may,
	Pages = {L87-L91},
	Title = {{Optical afterglow luminosities in the Swift epoch: confirming clustering and bimodality}},
	Volume = 386,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2008.00467.x}}

@article{nardini08a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.383.1049N},
	Archiveprefix = {arXiv},
	Author = {{Nardini}, M. and {Ghisellini}, G. and {Ghirlanda}, G.},
	Doi = {10.1111/j.1365-2966.2007.12588.x},
	Eprint = {0710.2436},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , dust, extinction , gamma-rays: bursts},
	Month = jan,
	Pages = {1049-1057},
	Title = {{Optical afterglows of gamma-ray bursts: a bimodal distribution?}},
	Volume = 383,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2007.12588.x}}

@inproceedings{nardini12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012grb..confE.104N},
	Author = {{Nardini}, M. and {Greiner}, J. and {Filgas}, R. and {Elliott}, J. and {Olivares E.}, F. and {Rau}, A. and {Schady}, P. and {Sudilovsky}, V. and {Klose}, S. and {Kann}, D.~A. and {Nicuesa Guilbenzu}, A. and {Rossi}, A. and {Kr{\"u}hler}, T. and {Afonso}, P. and {Updike}, A.},
	Booktitle = {-Ray Bursts 2012 Conference (GRB 2012)},
	Eid = {104},
	Pages = {104},
	Title = {{Unveiling long lasting central engine activity with Optical-NIR afterglows}},
	Year = 2012}

@article{nava06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...450..471N},
	Author = {{Nava}, L. and {Ghisellini}, G. and {Ghirlanda}, G. and {Tavecchio}, F. and {Firmani}, C.},
	Doi = {10.1051/0004-6361:20054211},
	Eprint = {astro-ph/0511499},
	Journal = {\aap},
	Month = may,
	Pages = {471-481},
	Title = {{On the interpretation of spectral-energy correlations in long gamma-ray bursts}},
	Volume = 450,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20054211}}

@article{Fryer_WHD99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...520..650F},
	Author = {{Fryer}, C.~L. and {Woosley}, S.~E. and {Herant}, M. and {Davies}, M.~B.},
	Doi = {10.1086/307467},
	Eprint = {astro-ph/9808094},
	Journal = {\apj},
	Keywords = {ACCRETION, ACCRETION DISKS, BLACK HOLE PHYSICS, GAMMA RAYS: BURSTS, HYDRODYNAMICS, STARS: WHITE DWARFS, Accretion, Accretion Disks, Black Hole Physics, Gamma Rays: Bursts, Hydrodynamics, Stars: White Dwarfs},
	Month = aug,
	Pages = {650-660},
	Title = {{Merging White Dwarf/Black Hole Binaries and Gamma-Ray Bursts}},
	Volume = 520,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/307467}}

@article{fryer99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...526..152F},
	Author = {{Fryer}, C.~L. and {Woosley}, S.~E. and {Hartmann}, D.~H.},
	Doi = {10.1086/307992},
	Eprint = {astro-ph/9904122},
	Journal = {\apj},
	Keywords = {STARS: BINARIES: CLOSE, BLACK HOLE PHYSICS, GAMMA RAYS: BURSTS, STARS: NEUTRON, Stars: Binaries: Close, Black Hole Physics, Gamma Rays: Bursts, Stars: Neutron},
	Month = nov,
	Pages = {152-177},
	Title = {{Formation Rates of Black Hole Accretion Disk Gamma-Ray Bursts}},
	Volume = 526,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/307992}}

@article{Nemmen2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012Sci...338.1445N},
	Archiveprefix = {arXiv},
	Author = {{Nemmen}, R.~S. and {Georganopoulos}, M. and {Guiriec}, S. and {Meyer}, E.~T. and {Gehrels}, N. and {Sambruna}, R.~M.},
	Doi = {10.1126/science.1227416},
	Eprint = {1212.3343},
	Journal = {Science},
	Month = dec,
	Pages = {1445-},
	Primaryclass = {astro-ph.HE},
	Title = {{A Universal Scaling for the Energetics of Relativistic Jets from Black Hole Systems}},
	Volume = 338,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.1227416}}

@article{norris94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...424..540N},
	Author = {{Norris}, J.~P. and {Nemiroff}, R.~J. and {Scargle}, J.~D. and {Kouveliotou}, C. and {Fishman}, G.~J. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Bonnel}, J.~T.},
	Doi = {10.1086/173912},
	Eprint = {astro-ph/9312049},
	Journal = {\apj},
	Keywords = {Cosmology, Gamma Ray Astronomy, Gamma Ray Bursts, Relativity, Time, Wavelet Analysis, Doppler Effect, Gamma Ray Observatory, Radiant Flux Density, Soviet Spacecraft},
	Month = apr,
	Pages = {540-545},
	Title = {{Detection of signature consistent with cosmological time dilation in gamma-ray bursts}},
	Volume = 424,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1086/173912}}

@article{norris96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...459..393N},
	Author = {{Norris}, J.~P. and {Nemiroff}, R.~J. and {Bonnell}, J.~T. and {Scargle}, J.~D. and {Kouveliotou}, C. and {Paciesas}, W.~S. and {Meegan}, C.~A. and {Fishman}, G.~J.},
	Doi = {10.1086/176902},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS; METHODS: DATA ANALYSIS},
	Month = mar,
	Pages = {393},
	Title = {{Attributes of Pulses in Long Bright Gamma-Ray Bursts}},
	Volume = 459,
	Year = 1996,
	Bdsk-Url-1 = {https://doi.org/10.1086/176902}}

@article{Strohmayer1998,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...500..873S},
	Author = {{Strohmayer}, T.~E. and {Fenimore}, E.~E. and {Murakami}, T. and {Yoshida}, A.},
	Doi = {10.1086/305735},
	Eprint = {astro-ph/9712332},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, X-RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL, Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, X-Rays: Bursts},
	Month = jun,
	Pages = {873-887},
	Title = {{X-Ray Spectral Characteristics of GINGA Gamma-Ray Bursts}},
	Volume = 500,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/305735}}

@article{gehrels09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ARA%26A..47..567G},
	Archiveprefix = {arXiv},
	Author = {{Gehrels}, N. and {Ramirez-Ruiz}, E. and {Fox}, D.~B.},
	Doi = {10.1146/annurev.astro.46.060407.145147},
	Eprint = {0909.1531},
	Journal = {\araa},
	Month = sep,
	Pages = {567-617},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-Ray Bursts in the Swift Era}},
	Volume = 47,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.astro.46.060407.145147}}

@article{Norris2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...717..411N},
	Archiveprefix = {arXiv},
	Author = {{Norris}, J.~P. and {Gehrels}, N. and {Scargle}, J.~D.},
	Doi = {10.1088/0004-637X/717/1/411},
	Eprint = {0910.2456},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis},
	Month = jul,
	Pages = {411-419},
	Primaryclass = {astro-ph.HE},
	Title = {{Threshold for Extended Emission in Short Gamma-ray Bursts}},
	Volume = 717,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/717/1/411}}

@article{Levan2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.378.1439L},
	Archiveprefix = {arXiv},
	Author = {{Levan}, A.~J. and {Jakobsson}, P. and {Hurkett}, C. and {Tanvir}, N.~R. and {Gorosabel}, J. and {Vreeswijk}, P. and {Rol}, E. and {Chapman}, R. and {Gehrels}, N. and {O'Brien}, P.~T. and {Osborne}, J.~P. and {Priddey}, R.~S. and {Kouveliotou}, C. and {Starling}, R. and {vanden Berk}, D. and {Wiersema}, K.},
	Doi = {10.1111/j.1365-2966.2007.11879.x},
	Eprint = {0704.2525},
	Journal = {\mnras},
	Keywords = {gamma-rays: bursts},
	Month = jul,
	Pages = {1439-1446},
	Title = {{A case of mistaken identity? GRB060912A and the nature of the long-short GRB divide}},
	Volume = 378,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2007.11879.x}}

@article{levan14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...781...13L},
	Archiveprefix = {arXiv},
	Author = {{Levan}, A.~J. and {Tanvir}, N.~R. and {Starling}, R.~L.~C. and {Wiersema}, K. and {Page}, K.~L. and {Perley}, D.~A. and {Schulze}, S. and {Wynn}, G.~A. and {Chornock}, R. and {Hjorth}, J. and {Cenko}, S.~B. and {Fruchter}, A.~S. and {O'Brien}, P.~T. and {Brown}, G.~C. and {Tunnicliffe}, R.~L. and {Malesani}, D. and {Jakobsson}, P. and {Watson}, D. and {Berger}, E. and {Bersier}, D. and {Cobb}, B.~E. and {Covino}, S. and {Cucchiara}, A. and {de Ugarte Postigo}, A. and {Fox}, D.~B. and {Gal-Yam}, A. and {Goldoni}, P. and {Gorosabel}, J. and {Kaper}, L. and {Kr{\"u}hler}, T. and {Karjalainen}, R. and {Osborne}, J.~P. and {Pian}, E. and {S{\'a}nchez-Ram{\'{\i}}rez}, R. and {Schmidt}, B. and {Skillen}, I. and {Tagliaferri}, G. and {Th{\"o}ne}, C. and {Vaduvescu}, O. and {Wijers}, R.~A.~M.~J. and {Zauderer}, B.~A.},
	Doi = {10.1088/0004-637X/781/1/13},
	Eid = {13},
	Eprint = {1302.2352},
	Journal = {\apj},
	Keywords = {galaxies: distances and redshifts, gamma-ray burst: general, gamma-ray burst: individual: GRB 101225A GRB 111209A GRB 121027A},
	Month = jan,
	Pages = {13},
	Primaryclass = {astro-ph.HE},
	Title = {{A New Population of Ultra-long Duration Gamma-Ray Bursts}},
	Volume = 781,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/781/1/13}}

@article{norris95,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...439..542N},
	Author = {{Norris}, J.~P. and {Bonnell}, J.~T. and {Nemiroff}, R.~J. and {Scargle}, J.~D. and {Kouveliotou}, C. and {Paciesas}, W.~S. and {Meegan}, C.~A. and {Fishman}, G.~J.},
	Doi = {10.1086/175194},
	Eprint = {astro-ph/9408063},
	Journal = {\apj},
	Keywords = {Brightness, Data Reduction, Gamma Ray Bursts, Temporal Distribution, Cosmology, Gamma Ray Observatory, Normal Density Functions, Probability Theory, Statistical Analysis},
	Month = feb,
	Pages = {542-547},
	Title = {{Duration distributions of bright and DIM BATSE gamma-ray bursts}},
	Volume = 439,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1086/175194}}

@article{92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...459..393N},
	Author = {{Norris}, J.~P. and {Nemiroff}, R.~J. and {Bonnell}, J.~T. and {Scargle}, J.~D. and {Kouveliotou}, C. and {Paciesas}, W.~S. and {Meegan}, C.~A. and {Fishman}, G.~J.},
	Doi = {10.1086/176902},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS; METHODS: DATA ANALYSIS},
	Month = mar,
	Pages = {393},
	Title = {{Attributes of Pulses in Long Bright Gamma-Ray Bursts}},
	Volume = 459,
	Year = 1996,
	Bdsk-Url-1 = {https://doi.org/10.1086/176902}}

@article{norris2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...534..248N},
	Author = {{Norris}, J.~P. and {Marani}, G.~F. and {Bonnell}, J.~T.},
	Doi = {10.1086/308725},
	Eprint = {astro-ph/9903233},
	Journal = {\apj},
	Keywords = {SUBJECT HEADING: GAMMA RAYS: BURSTS},
	Month = may,
	Pages = {248--257},
	Title = {{Connection between Energy-dependent Lags and Peak Luminosity in Gamma-Ray Bursts}},
	Volume = 534,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/308725}}

@article{77,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...579..386N},
	Author = {{Norris}, J.~P.},
	Doi = {10.1086/342747},
	Eprint = {astro-ph/0201503},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts; Gravitational Waves; Relativity; Stars: Supernovae: General},
	Month = nov,
	Pages = {386--403},
	Title = {{Implications of the Lag-Luminosity Relationship for Unified Gamma-Ray Burst Paradigms}},
	Volume = 579,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/342747}}

@article{vietri98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...507L..45V},
	Author = {{Vietri}, M. and {Stella}, L.},
	Doi = {10.1086/311674},
	Eprint = {astro-ph/9808355},
	Journal = {\apjl},
	Keywords = {BLACK HOLE PHYSICS, GAMMA RAYS: BURSTS, INSTABILITIES, RELATIVITY, STARS: NEUTRON, Black Hole Physics, Gamma Rays: Bursts, Instabilities, Relativity, Stars: Neutron},
	Month = nov,
	Pages = {L45-L48},
	Title = {{A Gamma-Ray Burst Model with Small Baryon Contamination}},
	Volume = 507,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/311674}}

@article{norris2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...643..266N},
	Author = {{Norris}, J.~P. and {Bonnell}, J.~T.},
	Doi = {10.1086/502796},
	Eprint = {astro-ph/0601190},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = may,
	Pages = {266--275},
	Title = {{Short Gamma-Ray Bursts with Extended Emission}},
	Volume = 643,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/502796}}

@article{Nousek2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..389N},
	Author = {{Nousek}, J.~A. and {Kouveliotou}, C. and {Grupe}, D. and {Page}, K.~L. and {Granot}, J. and {Ramirez-Ruiz}, E. and {Patel}, S.~K. and {Burrows}, D.~N. and {Mangano}, V. and {Barthelmy}, S. and {Beardmore}, A.~P. and {Campana}, S. and {Capalbi}, M. and {Chincarini}, G. and {Cusumano}, G. and {Falcone}, A.~D. and {Gehrels}, N. and {Giommi}, P. and {Goad}, M.~R. and {Godet}, O. and {Hurkett}, C.~P. and {Kennea}, J.~A. and {Moretti}, A. and {O'Brien}, P.~T. and {Osborne}, J.~P. and {Romano}, P. and {Tagliaferri}, G. and {Wells}, A.~A.},
	Doi = {10.1086/500724},
	Eprint = {astro-ph/0508332},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
	Month = may,
	Pages = {389-400},
	Title = {{Evidence for a Canonical Gamma-Ray Burst Afterglow Light Curve in the Swift XRT Data}},
	Volume = 642,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/500724}}

@article{nysewander09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...701..824N},
	Archiveprefix = {arXiv},
	Author = {{Nysewander}, M. and {Fruchter}, A.~S. and {Pe'er}, A.},
	Doi = {10.1088/0004-637X/701/1/824},
	Eprint = {0806.3607},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, radiation mechanisms: non-thermal},
	Month = aug,
	Pages = {824-836},
	Title = {{A Comparison of the Afterglows of Short- and Long-duration Gamma-ray Bursts}},
	Volume = 701,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/701/1/824}}

@article{oates2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.395..490O},
	Archiveprefix = {arXiv},
	Author = {{Oates}, S.~R. and {Page}, M.~J. and {Schady}, P. and {de Pasquale}, M. and {Koch}, T.~S. and {Breeveld}, A.~A. and {Brown}, P.~J. and {Chester}, M.~M. and {Holland}, S.~T. and {Hoversten}, E.~A. and {Kuin}, N.~P.~M. and {Marshall}, F.~E. and {Roming}, P.~W.~A. and {Still}, M. and {vanden Berk}, D.~E. and {Zane}, S. and {Nousek}, J.~A.},
	Doi = {10.1111/j.1365-2966.2009.14544.x},
	Eprint = {0901.3597},
	Journal = {\mnras},
	Keywords = {gamma-rays: bursts},
	Month = may,
	Pages = {490-503},
	Primaryclass = {astro-ph.HE},
	Title = {{A statistical study of gamma-ray burst afterglows measured by the Swift Ultraviolet Optical Telescope}},
	Volume = 395,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.14544.x}}

@article{oates2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.426L..86O},
	Archiveprefix = {arXiv},
	Author = {{Oates}, S.~R. and {Page}, M.~J. and {De Pasquale}, M. and {Schady}, P. and {Breeveld}, A.~A. and {Holland}, S.~T. and {Kuin}, N.~P.~M. and {Marshall}, F.~E.},
	Doi = {10.1111/j.1745-3933.2012.01331.x},
	Eprint = {1208.1856},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = oct,
	Pages = {L86--L90},
	Primaryclass = {astro-ph.HE},
	Title = {{A correlation between the intrinsic brightness and average decay rate of Swift/UVOT gamma-ray burst optical/ultraviolet light curves}},
	Volume = 426,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2012.01331.x}}

@article{oates15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.453.4121O},
	Archiveprefix = {arXiv},
	Author = {{Oates}, S.~R. and {Racusin}, J.~L. and {De Pasquale}, M. and {Page}, M.~J. and {Castro-Tirado}, A.~J. and {Gorosabel}, J. and {Smith}, P.~J. and {Breeveld}, A.~A. and {Kuin}, N.~P.~M.},
	Doi = {10.1093/mnras/stv1956},
	Eprint = {1508.06567},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = nov,
	Pages = {4121-4135},
	Primaryclass = {astro-ph.HE},
	Title = {{Exploring the canonical behaviour of long gamma-ray bursts using an intrinsic multiwavelength afterglow correlation}},
	Volume = 453,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stv1956}}

@article{paciesas99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJS..122..465P},
	Author = {{Paciesas}, W.~S. and {Meegan}, C.~A. and {Pendleton}, G.~N. and {Briggs}, M.~S. and {Kouveliotou}, C. and {Koshut}, T.~M. and {Lestrade}, J.~P. and {McCollough}, M.~L. and {Brainerd}, J.~J. and {Hakkila}, J. and {Henze}, W. and {Preece}, R.~D. and {Connaughton}, V. and {Kippen}, R.~M. and {Mallozzi}, R.~S. and {Fishman}, G.~J. and {Richardson}, G.~A. and {Sahi}, M.},
	Doi = {10.1086/313224},
	Eprint = {astro-ph/9903205},
	Journal = {\apjs},
	Keywords = {CATALOGS, GAMMA RAYS: BURSTS, GAMMA RAYS: OBSERVATIONS, Catalogs, Gamma Rays: Bursts, Gamma Rays: Observations},
	Month = jun,
	Pages = {465-495},
	Title = {{The Fourth BATSE Gamma-Ray Burst Catalog (Revised)}},
	Volume = 122,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/313224}}

@article{panaitescu2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...543...66P},
	Author = {{Panaitescu}, A. and {Kumar}, P.},
	Doi = {10.1086/317090},
	Eprint = {astro-ph/0003246},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Methods: Analytical, Radiation Mechanisms: Nonthermal},
	Month = nov,
	Pages = {66-76},
	Title = {{Analytic Light Curves of Gamma-Ray Burst Afterglows: Homogeneous versus Wind External Media}},
	Volume = 543,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/317090}}

@article{panaitescu02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...571..779P},
	Author = {{Panaitescu}, A. and {Kumar}, P.},
	Doi = {10.1086/340094},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = jun,
	Pages = {779-789},
	Title = {{Properties of Relativistic Jets in Gamma-Ray Burst Afterglows}},
	Volume = 571,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/340094}}

@article{panaitescu06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.369.2059P},
	Author = {{Panaitescu}, A. and {M{\'e}sz{\'a}ros}, P. and {Burrows}, D. and {Nousek}, J. and {Gehrels}, N. and {O'Brien}, P. and {Willingale}, R.},
	Doi = {10.1111/j.1365-2966.2006.10453.x},
	Eprint = {astro-ph/0604105},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal: shock waves: ISM: jets and outflows: gamma-rays: bursts, radiation mechanisms: non-thermal, shock waves, ISM: jets and outflows, gamma-rays: bursts},
	Month = jul,
	Pages = {2059-2064},
	Title = {{Evidence for chromatic X-ray light-curve breaks in Swift gamma-ray burst afterglows and their theoretical implications}},
	Volume = 369,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2006.10453.x}}

@article{panaitescu08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.387..497P},
	Archiveprefix = {arXiv},
	Author = {{Panaitescu}, A. and {Vestrand}, W.~T.},
	Doi = {10.1111/j.1365-2966.2008.13231.x},
	Eprint = {0803.1872},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , shock waves , gamma-rays: bursts},
	Month = jun,
	Pages = {497-504},
	Title = {{Taxonomy of gamma-ray burst optical light curves: identification of a salient class of early afterglows}},
	Volume = 387,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.13231.x}}

@article{panaitescu09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.393.1010P},
	Archiveprefix = {arXiv},
	Author = {{Panaitescu}, A.},
	Doi = {10.1111/j.1365-2966.2008.14240.x},
	Eprint = {0811.2163},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , shock waves , gamma-rays: bursts},
	Month = mar,
	Pages = {1010-1015},
	Title = {{An external-shock origin of the relation for gamma-ray bursts}},
	Volume = 393,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.14240.x}}

@inproceedings{Petrosian1998,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998AAS...192.1102P},
	Author = {{Petrosian}, V. and {Maloney}, A. and {Efron}, B.},
	Booktitle = {American Astronomical Society Meeting Abstracts \#192},
	Eid = {11.02},
	Month = may,
	Pages = {831},
	Series = {Bulletin of the American Astronomical Society},
	Title = {{The Determination of Correlation and Distribution Functions for Multiply Truncated Data}},
	Volume = 30,
	Year = 1998}

@article{petrosian09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0909.5051P},
	Archiveprefix = {arXiv},
	Author = {{Petrosian}, V. and {Bouvier}, A. and {Ryde}, F.},
	Eprint = {0909.5051},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = sep,
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-Ray Bursts as Cosmological Tools}},
	Year = 2009}

@inproceedings{Petrosian1999,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999IAUS..194..105P},
	Author = {{Petrosian}, V.},
	Booktitle = {Activity in Galaxies and Related Phenomena},
	Editor = {{Terzian}, Y. and {Khachikian}, E. and {Weedman}, D.},
	Pages = {105},
	Series = {IAU Symposium},
	Title = {{The Evolution and Luminosity of Quasars}},
	Volume = 194,
	Year = 1999}

@inproceedings{Petrosian2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ASPC..284..389P},
	Author = {{Petrosian}, V.},
	Booktitle = {IAU Colloq. 184: AGN Surveys},
	Editor = {{Green}, R.~F. and {Khachikian}, E.~Y. and {Sanders}, D.~B.},
	Eprint = {astro-ph/0112467},
	Pages = {389},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{New Statistical Methods for Analysis of Large Surveys: Distributions and Correlations}},
	Volume = 284,
	Year = 2002}

@article{peng2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015Ap%26SS.355...95P},
	Author = {{Peng}, Z.~Y. and {Yin}, Y. and {Yi}, T.~F. and {Bao}, Y.~Y. and {Wu}, H.},
	Doi = {10.1007/s10509-014-2149-7},
	Journal = {\apss},
	Keywords = {Gamma rays: bursts, Method: statistical},
	Month = jan,
	Pages = {95-103},
	Title = {{A comprehensive comparative study of temporal properties between X-ray flares and GRB pulses}},
	Volume = 355,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-014-2149-7}}

@inproceedings{petrosian14,
	Author = {Petrosian,Vahe and Singal,Jack and Stawarz,Lukasz},
	Booktitle = {Multiwavelength AGN Surveys and Studies},
	Doi = {10.1017/S174392131400369X},
	Issue = {Symposium S304},
	Month = {10},
	Numpages = {1},
	Pages = {172--172},
	Series = {Proceedings of the International Astronomical Union},
	Title = {Luminosity Correlations, Luminosity Evolutions, and Radio Loudness of AGNs from Multiwavelength Observations},
	Url = {http://journals.cambridge.org/article_S174392131400369X},
	Volume = {9},
	Year = {2013},
	Bdsk-Url-1 = {http://journals.cambridge.org/article_S174392131400369X},
	Bdsk-Url-2 = {https://doi.org/10.1017/S174392131400369X}}

@article{boella97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997A%26AS..122..299B},
	Author = {{Boella}, G. and {Butler}, R.~C. and {Perola}, G.~C. and {Piro}, L. and {Scarsi}, L. and {Bleeker}, J.~A.~M.},
	Doi = {10.1051/aas:1997136},
	Journal = {\aaps},
	Keywords = {INSTRUMENTATION: DETECTORS, X-RAYS: GENERAL, SPACE VEHICLES},
	Month = apr,
	Title = {{BeppoSAX, the wide band mission for X-ray astronomy}},
	Volume = 122,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1051/aas:1997136}}

@article{jansen01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001A%26A...365L...1J},
	Author = {{Jansen}, F. and {Lumb}, D. and {Altieri}, B. and {Clavel}, J. and {Ehle}, M. and {Erd}, C. and {Gabriel}, C. and {Guainazzi}, M. and {Gondoin}, P. and {Much}, R. and {Munoz}, R. and {Santos}, M. and {Schartel}, N. and {Texier}, D. and {Vacanti}, G.},
	Doi = {10.1051/0004-6361:20000036},
	Journal = {\aap},
	Keywords = {INSTRUMENTS, X-RAY ASTRONOMY},
	Month = jan,
	Pages = {L1-L6},
	Title = {{XMM-Newton observatory. I. The spacecraft and operations}},
	Volume = 365,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20000036}}

@inproceedings{integralref,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999HEAD....4.1701T},
	Author = {{Teegarden}, B.~J. and {Sturner}, S.~J.},
	Booktitle = {AAS/High Energy Astrophysics Division \#4},
	Eid = {17.01},
	Month = apr,
	Pages = {717},
	Series = {Bulletin of the American Astronomical Society},
	Title = {{INTEGRAL Observations of Gamma-Ray Bursts}},
	Volume = 31,
	Year = 1999}

@inproceedings{agileref,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..906..147L},
	Author = {{Longo}, F. and {Tavani}, M. and {Barbiellini}, G. and {Argan}, A. and {Basset}, M. and {Boffelli}, F. and {Bulgarelli}, A. and {Caraveo}, P. and {Cattaneo}, P. and {Chen}, A. and {Costa}, E. and {Del Monte}, E. and {Di Cocco}, G. and {di Persio}, G. and {Donnarumma}, I. and {Feroci}, M. and {Fiorini}, M. and {Foggetta}, L. and {Froysland}, T. and {Frutti}, M. and {Fuschino}, F. and {Galli}, M. and {Gianotti}, F. and {Giuliani}, A. and {Labanti}, C. and {Lapshov}, I. and {Lazzarotto}, F. and {Liello}, F. and {Lipari}, P. and {Marisaldi}, M. and {Mastropietro}, M. and {Mattaini}, E. and {Mauri}, F. and {Mereghetti}, S. and {Morelli}, E. and {Morselli}, A. and {Pacciani}, L. and {Pellizzoni}, A. and {Perotti}, F. and {Picozza}, P. and {Pittori}, C. and {Pontoni}, C. and {Porrovecchio}, G. and {Prest}, M. and {Rapisarda}, M. and {Rossi}, E. and {Rubini}, A. and {Soffitta}, P. and {Traci}, A. and {Trifoglio}, M. and {Trois}, A. and {Vallazza}, E. and {Vercellone}, S. and {Zanello}, D.},
	Booktitle = {Gamma-Ray Bursts: Prospects for GLAST},
	Doi = {10.1063/1.2737416},
	Editor = {{Axelsson}, M. and {Ryde}, F.},
	Keywords = {gamma-ray sources, gamma-ray bursts, X- and gamma-ray sources mirrors gratings and detectors, Supernovae, X- and gamma-ray telescopes and instrumentation},
	Month = may,
	Pages = {147-155},
	Series = {American Institute of Physics Conference Series},
	Title = {{The AGILE Mission and Gamma-Ray Bursts}},
	Volume = 906,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.2737416}}

@article{185,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997IAUC.6628....2P},
	Author = {{Pedersen}, H. and {Castro-Tirado}, A. and {Gorosabel}, J. and {Metcalfe}, L. and {Nicastro}, L. and {Palazzi}, E. and {Frontera}, F. and {Piro}, L. and {Feroci}, M. and {Costa}, E. and {Heise}, J. and {Alonso}, M.~V. and {Boer}, M. and {Mathys}, G. and {Scodeggio}, M. and {Brewer}, J. and {Benetti}, S. and {Comeron}, F.},
	Journal = {\iaucirc},
	Month = apr,
	Pages = {2},
	Title = {{GRB 970402}},
	Volume = 6628,
	Year = 1997}

@article{perna06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...636L..29P},
	Author = {{Perna}, R. and {Armitage}, P.~J. and {Zhang}, B.},
	Doi = {10.1086/499775},
	Eprint = {astro-ph/0511506},
	Journal = {\apjl},
	Keywords = {Accretion, Accretion Disks, Black Hole Physics, Gamma Rays: Bursts, X-Rays: General},
	Month = jan,
	Pages = {L29-L32},
	Title = {{Flares in Long and Short Gamma-Ray Bursts: A Common Origin in a Hyperaccreting Accretion Disk}},
	Volume = 636,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/499775}}

@article{proga06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.370L..61P},
	Author = {{Proga}, D. and {Zhang}, B.},
	Doi = {10.1111/j.1745-3933.2006.00189.x},
	Eprint = {astro-ph/0601272},
	Journal = {\mnras},
	Keywords = {accretion, accretion discs: MHD: methods: numerical: gamma-rays: bursts, accretion discs, MHD, methods: numerical, gamma-rays: bursts},
	Month = jul,
	Pages = {L61-L65},
	Title = {{The late time evolution of gamma-ray bursts: ending hyperaccretion and producing flares}},
	Volume = 370,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2006.00189.x}}

@article{176,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003Natur.422..268P},
	Author = {{Piran}, T.},
	Journal = {\nat},
	Month = mar,
	Pages = {268--269},
	Title = {{Astronomy: Glowing embers}},
	Volume = 422,
	Year = 2003}

@article{thorne74,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1974ApJ...191..507T},
	Author = {{Thorne}, K.~S.},
	Doi = {10.1086/152991},
	Journal = {\apj},
	Month = jul,
	Pages = {507-520},
	Title = {{Disk-Accretion onto a Black Hole. II. Evolution of the Hole}},
	Volume = 191,
	Year = 1974,
	Bdsk-Url-1 = {https://doi.org/10.1086/152991}}

@article{piran04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004RvMP...76.1143P},
	Author = {{Piran}, T.},
	Doi = {10.1103/RevModPhys.76.1143},
	Eprint = {astro-ph/0405503},
	Journal = {Reviews of Modern Physics},
	Month = oct,
	Pages = {1143--1210},
	Title = {{The physics of gamma-ray bursts}},
	Volume = 76,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1103/RevModPhys.76.1143}}

@article{golkou2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...787...90},
	Author = {{Golkhou}, and {Zach}, V. and {Butler}, N.},
	Doi = {10.1088/0004-637X/787/1/90},
	Eprint = {arXiv:1403.4254},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma-rays: general, methods: statistical},
	Month = may,
	Pages = {90-99},
	Title = {{Uncovering the Intrinsic Variability of Gamma-Ray Bursts}},
	Volume = 787,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/787/1/90}}

@article{golkou2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...811..93},
	Author = {{Golkhou}, and {Zach}, V. and {Butler}, N. and {Littlejohns}, J. and {Owen}, M.},
	Doi = {10.1088/0004-637X/811/2/93},
	Eprint = {arXiv:1501.05948},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma-rays: general, methods: statistical},
	Month = jan,
	Pages = {93-104},
	Title = {{The Energy Dependence of GRB Minimum Variability Timescales}},
	Volume = 811,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/811/2/93}}

@article{pizzichini06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006AdSpR..38.1338P},
	Author = {{Pizzichini}, G. and {Ferrero}, P. and {Genghini}, M. and {Gianotti}, F. and {Topinka}, M.},
	Doi = {10.1016/j.asr.2005.11.016},
	Eprint = {astro-ph/0503264},
	Journal = {Advances in Space Research},
	Keywords = {gamma-ray sources, gamma-ray bursts},
	Month = jan,
	Pages = {1338-1341},
	Title = {{The Epeakrest E$_{}$ correlation in GRBs in the BATSE catalog}},
	Volume = 38,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.asr.2005.11.016}}

@article{preece2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJS..126...19P},
	Author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Mallozzi}, R.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L.},
	Doi = {10.1086/313289},
	Eprint = {astro-ph/9908119},
	Journal = {\apjs},
	Keywords = {CATALOGS, GAMMA RAYS: BURSTS, Catalogs, Gamma Rays: Bursts},
	Month = jan,
	Pages = {19-36},
	Title = {{The BATSE Gamma-Ray Burst Spectral Catalog. I. High Time Resolution Spectroscopy of Bright Bursts Using High Energy Resolution Data}},
	Volume = 126,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/313289}}

@article{Qi2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...717.1274Q},
	Archiveprefix = {arXiv},
	Author = {{Qi}, S. and {Lu}, T.},
	Doi = {10.1088/0004-637X/717/2/1274},
	Eprint = {0911.5248},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = jul,
	Pages = {1274--1278},
	Primaryclass = {astro-ph.CO},
	Title = {{A New Luminosity Relation for Gamma-ray Bursts and its Implication}},
	Volume = 717,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/717/2/1274}}

@article{qi2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...749...99Q},
	Archiveprefix = {arXiv},
	Author = {{Qi}, S. and {Lu}, T.},
	Doi = {10.1088/0004-637X/749/2/99},
	Eid = {99},
	Eprint = {1111.6249},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = apr,
	Pages = {99},
	Primaryclass = {astro-ph.CO},
	Title = {{Toward Tight Gamma-Ray Burst Luminosity Relations}},
	Volume = 749,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/749/2/99}}

@article{Quilligan2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002A\%26A...385..377Q},
	Author = {{Quilligan}, F. and {McBreen}, B. and {Hanlon}, L. and {McBreen}, S. and {Hurley}, K.~J. and {Watson}, D.},
	Doi = {10.1051/0004-6361:20020038},
	Eprint = {astro-ph/0112515},
	Journal = {\aap},
	Keywords = {GAMMA RAYS; BURSTS: GAMMA RAYS; OBSERVATIONS: METHODS; DATA ANALYSIS: METHODS; STATISTICAL},
	Month = apr,
	Pages = {377--398},
	Title = {{Temporal properties of gamma ray bursts as signatures of jets from the central engine}},
	Volume = 385,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20020038}}

@article{qin13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.430..163Q},
	Archiveprefix = {arXiv},
	Author = {{Qin}, Y.-P. and {Chen}, Z.-F.},
	Doi = {10.1093/mnras/sts547},
	Eprint = {1311.4713},
	Journal = {\mnras},
	Keywords = {methods: statistical, gamma-ray burst: general, stars: late-type, stars: massive, supernovae: general, gamma-rays: general},
	Month = mar,
	Pages = {163-173},
	Primaryclass = {astro-ph.HE},
	Title = {{Statistical classification of gamma-ray bursts based on the Amati relation}},
	Volume = 430,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/sts547}}

@article{sari1999,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...520..641S},
	Author = {{Sari}, R. and {Piran}, T.},
	Doi = {10.1086/307508},
	Eprint = {astro-ph/9901338},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, RELATIVITY, SHOCK WAVES, Gamma Rays: Bursts, Hydrodynamics, Relativity, Shock Waves},
	Month = aug,
	Pages = {641-649},
	Title = {{Predictions for the Very Early Afterglow and the Optical Flash}},
	Volume = 520,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/307508}}

@article{soderberg06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006Natur.442.1014S},
	Author = {{Soderberg}, A.~M. and {Kulkarni}, S.~R. and {Nakar}, E. and {Berger}, E. and {Cameron}, P.~B. and {Fox}, D.~B. and {Frail}, D. and {Gal-Yam}, A. and {Sari}, R. and {Cenko}, S.~B. and {Kasliwal}, M. and {Chevalier}, R.~A. and {Piran}, T. and {Price}, P.~A. and {Schmidt}, B.~P. and {Pooley}, G. and {Moon}, D.-S. and {Penprase}, B.~E. and {Ofek}, E. and {Rau}, A. and {Gehrels}, N. and {Nousek}, J.~A. and {Burrows}, D.~N. and {Persson}, S.~E. and {McCarthy}, P.~J.},
	Doi = {10.1038/nature05087},
	Eprint = {astro-ph/0604389},
	Journal = {\nat},
	Month = aug,
	Pages = {1014-1017},
	Title = {{Relativistic ejecta from X-ray flash XRF 060218 and the rate of cosmic explosions}},
	Volume = 442,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature05087}}

@article{fan06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.369..197F},
	Author = {{Fan}, Y. and {Piran}, T.},
	Doi = {10.1111/j.1365-2966.2006.10280.x},
	Eprint = {astro-ph/0601054},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal: ISM: jets and outflows: gamma-rays: bursts: X-rays: general, radiation mechanisms: non-thermal, ISM: jets and outflows, gamma-rays: bursts, X-rays: general},
	Month = jun,
	Pages = {197-206},
	Title = {{Gamma-ray burst efficiency and possible physical processes shaping the early afterglow}},
	Volume = 369,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2006.10280.x}}

@article{fan10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.403..483F},
	Archiveprefix = {arXiv},
	Author = {{Fan}, Y.-Z.},
	Doi = {10.1111/j.1365-2966.2009.16134.x},
	Eprint = {0912.1884},
	Journal = {\mnras},
	Keywords = {hydrodynamics, radiation mechanisms: non-thermal, gamma rays: bursts},
	Month = mar,
	Pages = {483-490},
	Primaryclass = {astro-ph.CO},
	Title = {{The spectrum of {$\gamma$}-ray burst: a clue}},
	Volume = 403,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.16134.x}}

@article{freedman01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...547..922F},
	Author = {{Freedman}, D.~L. and {Waxman}, E.},
	Doi = {10.1086/318386},
	Eprint = {astro-ph/9912214},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = feb,
	Pages = {922-928},
	Title = {{On the Energy of Gamma-Ray Bursts}},
	Volume = 547,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/318386}}

@article{waxman97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...489L..33W},
	Author = {{Waxman}, E.},
	Doi = {10.1086/310960},
	Eprint = {astro-ph/9705229},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts},
	Month = nov,
	Pages = {L33-L36},
	Title = {{{$\gamma$}-Ray Burst Afterglow: Confirming the Cosmological Fireball Model}},
	Volume = 489,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/310960}}

@article{wijers99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...523..177W},
	Author = {{Wijers}, R.~A.~M.~J. and {Galama}, T.~J.},
	Doi = {10.1086/307705},
	Eprint = {astro-ph/9805341},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, RADIATION MECHANISMS: NONTHERMAL, SHOCK WAVES, Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal, Shock Waves},
	Month = sep,
	Pages = {177-186},
	Title = {{Physical Parameters of GRB 970508 and GRB 971214 from Their Afterglow Synchrotron Emission}},
	Volume = 523,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/307705}}

@article{granot06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.370.1946G},
	Author = {{Granot}, J. and {K{\"o}nigl}, A. and {Piran}, T.},
	Doi = {10.1111/j.1365-2966.2006.10621.x},
	Eprint = {astro-ph/0601056},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal: ISM: jets and outflows: gamma-rays: bursts: X-rays: individual: GRB 050315, radiation mechanisms: non-thermal, ISM: jets and outflows, gamma-rays: bursts, X-rays: individual: GRB 050315},
	Month = aug,
	Pages = {1946-1960},
	Title = {{Implications of the early X-ray afterglow light curves of Swift gamma-ray bursts}},
	Volume = 370,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2006.10621.x}}

@article{granot99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...513..679G},
	Author = {{Granot}, J. and {Piran}, T. and {Sari}, R.},
	Doi = {10.1086/306884},
	Eprint = {astro-ph/9806192},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, HYDRODYNAMICS, MAGNETIC FIELDS, RELATIVITY, SHOCK WAVES, Gamma Rays: Bursts, Gamma Rays: Theory, Hydrodynamics, Magnetic Fields, Relativity, Shock Waves},
	Month = mar,
	Pages = {679-689},
	Title = {{Images and Spectra from the Interior of a Relativistic Fireball}},
	Volume = 513,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/306884}}

@article{cucchiara11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...736....7C},
	Archiveprefix = {arXiv},
	Author = {{Cucchiara}, A. and {Levan}, A.~J. and {Fox}, D.~B. and {Tanvir}, N.~R. and {Ukwatta}, T.~N. and {Berger}, E. and {Kr{\"u}hler}, T. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and {Wu}, X.~F. and {Toma}, K. and {Greiner}, J. and {Olivares}, F.~E. and {Rowlinson}, A. and {Amati}, L. and {Sakamoto}, T. and {Roth}, K. and {Stephens}, A. and {Fritz}, A. and {Fynbo}, J.~P.~U. and {Hjorth}, J. and {Malesani}, D. and {Jakobsson}, P. and {Wiersema}, K. and {O'Brien}, P.~T. and {Soderberg}, A.~M. and {Foley}, R.~J. and {Fruchter}, A.~S. and {Rhoads}, J. and {Rutledge}, R.~E. and {Schmidt}, B.~P. and {Dopita}, M.~A. and {Podsiadlowski}, P. and {Willingale}, R. and {Wolf}, C. and {Kulkarni}, S.~R. and {D'Avanzo}, P.},
	Doi = {10.1088/0004-637X/736/1/7},
	Eid = {7},
	Eprint = {1105.4915},
	Journal = {\apj},
	Keywords = {early universe, galaxies: high-redshift, gamma-ray burst: individual: GRB 090429R, techniques: photometric},
	Month = jul,
	Pages = {7},
	Title = {{A Photometric Redshift of $z\sim9.4$ for GRB 090429B}},
	Volume = 736,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/736/1/7}}

@article{barthelmy_short,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005Natur.438..994B},
	Author = {{Barthelmy}, S.~D. and {Chincarini}, G. and {Burrows}, D.~N. and {Gehrels}, N. and {Covino}, S. and {Moretti}, A. and {Romano}, P. and {O'Brien}, P.~T. and {Sarazin}, C.~L. and {Kouveliotou}, C. and {Goad}, M. and {Vaughan}, S. and {Tagliaferri}, G. and {Zhang}, B. and {Antonelli}, L.~A. and {Campana}, S. and {Cummings}, J.~R. and {D'Avanzo}, P. and {Davies}, M.~B. and {Giommi}, P. and {Grupe}, D. and {Kaneko}, Y. and {Kennea}, J.~A. and {King}, A. and {Kobayashi}, S. and {Melandri}, A. and {Meszaros}, P. and {Nousek}, J.~A. and {Patel}, S. and {Sakamoto}, T. and {Wijers}, R.~A.~M.~J.},
	Doi = {10.1038/nature04392},
	Eprint = {astro-ph/0511579},
	Journal = {\nat},
	Month = dec,
	Pages = {994-996},
	Title = {{An origin for short {$\gamma$}-ray bursts unassociated with current star formation}},
	Volume = 438,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature04392}}

@article{fox_short,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005Natur.437..845F},
	Author = {{Fox}, D.~B. and {Frail}, D.~A. and {Price}, P.~A. and {Kulkarni}, S.~R. and {Berger}, E. and {Piran}, T. and {Soderberg}, A.~M. and {Cenko}, S.~B. and {Cameron}, P.~B. and {Gal-Yam}, A. and {Kasliwal}, M.~M. and {Moon}, D.-S. and {Harrison}, F.~A. and {Nakar}, E. and {Schmidt}, B.~P. and {Penprase}, B. and {Chevalier}, R.~A. and {Kumar}, P. and {Roth}, K. and {Watson}, D. and {Lee}, B.~L. and {Shectman}, S. and {Phillips}, M.~M. and {Roth}, M. and {McCarthy}, P.~J. and {Rauch}, M. and {Cowie}, L. and {Peterson}, B.~A. and {Rich}, J. and {Kawai}, N. and {Aoki}, K. and {Kosugi}, G. and {Totani}, T. and {Park}, H.-S. and {MacFadyen}, A. and {Hurley}, K.~C.},
	Doi = {10.1038/nature04189},
	Eprint = {astro-ph/0510110},
	Journal = {\nat},
	Month = oct,
	Pages = {845-850},
	Title = {{The afterglow of GRB 050709 and the nature of the short-hard {$\gamma$}-ray bursts}},
	Volume = 437,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature04189}}

@article{guetta06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006NCimB.121.1061G},
	Author = {{Guetta}, D.},
	Doi = {10.1393/ncb/i2007-10061-0},
	Eprint = {astro-ph/0610408},
	Journal = {Nuovo Cimento B Serie},
	Month = oct,
	Pages = {1061-1066},
	Title = {{Short GRBs: Rates and luminosity function implications}},
	Volume = 121,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1393/ncb/i2007-10061-0}}

@article{racusin08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008Natur.455..183R},
	Archiveprefix = {arXiv},
	Author = {{Racusin}, J.~L. and {Karpov}, S.~V. and {Sokolowski}, M. and {Granot}, J. and {Wu}, X.~F. and {Pal'Shin}, V. and {Covino}, S. and {van der Horst}, A.~J. and {Oates}, S.~R. and {Schady}, P. and {Smith}, R.~J. and {Cummings}, J. and {Starling}, R.~L.~C. and {Piotrowski}, L.~W. and {Zhang}, B. and {Evans}, P.~A. and {Holland}, S.~T. and {Malek}, K. and {Page}, M.~T. and {Vetere}, L. and {Margutti}, R. and {Guidorzi}, C. and {Kamble}, A.~P. and {Curran}, P.~A. and {Beardmore}, A. and {Kouveliotou}, C. and {Mankiewicz}, L. and {Melandri}, A. and {O'Brien}, P.~T. and {Page}, K.~L. and {Piran}, T. and {Tanvir}, N.~R. and {Wrochna}, G. and {Aptekar}, R.~L. and {Barthelmy}, S. and {Bartolini}, C. and {Beskin}, G.~M. and {Bondar}, S. and {Bremer}, M. and {Campana}, S. and {Castro-Tirado}, A. and {Cucchiara}, A. and {Cwiok}, M. and {D'Avanzo}, P. and {D'Elia}, V. and {Della Valle}, M. and {de Ugarte Postigo}, A. and {Dominik}, W. and {Falcone}, A. and {Fiore}, F. and {Fox}, D.~B. and {Frederiks}, D.~D. and {Fruchter}, A.~S. and {Fugazza}, D. and {Garrett}, M.~A. and {Gehrels}, N. and {Golenetskii}, S. and {Gomboc}, A. and {Gorosabel}, J. and {Greco}, G. and {Guarnieri}, A. and {Immler}, S. and {Jelinek}, M. and {Kasprowicz}, G. and {La Parola}, V. and {Levan}, A.~J. and {Mangano}, V. and {Mazets}, E.~P. and {Molinari}, E. and {Moretti}, A. and {Nawrocki}, K. and {Oleynik}, P.~P. and {Osborne}, J.~P. and {Pagani}, C. and {Pandey}, S.~B. and {Paragi}, Z. and {Perri}, M. and {Piccioni}, A. and {Ramirez-Ruiz}, E. and {Roming}, P.~W.~A. and {Steele}, I.~A. and {Strom}, R.~G. and {Testa}, V. and {Tosti}, G. and {Ulanov}, M.~V. and {Wiersema}, K. and {Wijers}, R.~A.~M.~J. and {Winters}, J.~M. and {Zarnecki}, A.~F. and {Zerbi}, F. and {M{\'e}sz{\'a}ros}, P. and {Chincarini}, G. and {Burrows}, D.~N.},
	Doi = {10.1038/nature07270},
	Eprint = {0805.1557},
	Journal = {\nat},
	Month = sep,
	Pages = {183-188},
	Title = {{Broadband observations of the naked-eye {$\gamma$}-ray burst GRB080319B}},
	Volume = 455,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature07270}}

@article{wanderman10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.406.1944W},
	Archiveprefix = {arXiv},
	Author = {{Wanderman}, D. and {Piran}, T.},
	Doi = {10.1111/j.1365-2966.2010.16787.x},
	Eprint = {0912.0709},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general, stars: formation},
	Month = aug,
	Pages = {1944-1958},
	Primaryclass = {astro-ph.HE},
	Title = {{The luminosity function and the rate of Swift's gamma-ray bursts}},
	Volume = 406,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2010.16787.x}}

@article{racusin11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...738..138R},
	Archiveprefix = {arXiv},
	Author = {{Racusin}, J.~L. and {Oates}, S.~R. and {Schady}, P. and {Burrows}, D.~N. and {de Pasquale}, M. and {Donato}, D. and {Gehrels}, N. and {Koch}, S. and {McEnery}, J. and {Piran}, T. and {Roming}, P. and {Sakamoto}, T. and {Swenson}, C. and {Troja}, E. and {Vasileiou}, V. and {Virgili}, F. and {Wanderman}, D. and {Zhang}, B.},
	Doi = {10.1088/0004-637X/738/2/138},
	Eid = {138},
	Eprint = {1106.2469},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma rays: general, X-rays: bursts},
	Month = sep,
	Pages = {138},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi and Swift Gamma-ray Burst Afterglow Population Studies}},
	Volume = 738,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/738/2/138}}

@article{racusin16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...826...45R},
	Archiveprefix = {arXiv},
	Author = {{Racusin}, J.~L. and {Oates}, S.~R. and {de Pasquale}, M. and {Kocevski}, D.},
	Doi = {10.3847/0004-637X/826/1/45},
	Eid = {45},
	Eprint = {1605.00719},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, X-rays: bursts},
	Month = jul,
	Pages = {45},
	Primaryclass = {astro-ph.HE},
	Title = {{A Correlation between the Intrinsic Brightness and Average Decay Rate of Gamma-Ray Burst X-Ray Afterglow Light Curves}},
	Volume = 826,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/826/1/45}}

@article{ramirez05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.363L..61R},
	Author = {{Ramirez-Ruiz}, E.},
	Doi = {10.1111/j.1745-3933.2005.00089.x},
	Eprint = {astro-ph/0509232},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-rays: theory},
	Month = oct,
	Pages = {L61-L65},
	Title = {{Photospheric signatures imprinted on the {$\gamma$}-ray burst spectra}},
	Volume = 363,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2005.00089.x}}

@article{reichart2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005astro.ph..8111R},
	Author = {{Reichart}, D.~E. and {Nysewander}, M.~C.},
	Eprint = {astro-ph/0508111},
	Journal = {ArXiv Astrophysics e-prints},
	Keywords = {Astrophysics},
	Month = aug,
	Title = {{GRB Variability-Luminosity Correlation Confirmed}},
	Year = 2005}

@article{reichart2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...552...57R},
	Author = {{Reichart}, D.~E. and {Lamb}, D.~Q. and {Fenimore}, E.~E. and {Ramirez-Ruiz}, E. and {Cline}, T.~L. and {Hurley}, K.},
	Doi = {10.1086/320434},
	Eprint = {astro-ph/0004302},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = may,
	Pages = {57--71},
	Title = {{A Possible Cepheid-like Luminosity Estimator for the Long Gamma-Ray Bursts}},
	Volume = 552,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/320434}}

@article{rm92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992MNRAS.258P..41R},
	Author = {{Rees}, M.~J. and {Meszaros}, P.},
	Journal = {\mnras},
	Keywords = {Compton Effect; Gamma Ray Bursts; Neutron Stars; Relativity; Stellar Envelopes; Baryons; Fireballs; Interstellar Matter; Kinetic Energy},
	Month = sep,
	Pages = {41P--43P},
	Title = {{Relativistic fireballs - Energy conversion and time-scales}},
	Volume = 258,
	Year = 1992}

@article{rm94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...430L..93R},
	Author = {{Rees}, M.~J. and {Meszaros}, P.},
	Doi = {10.1086/187446},
	Eprint = {astro-ph/9404038},
	Journal = {\apjl},
	Keywords = {Compacting; Gamma Ray Bursts; Mathematical Models; Stellar Mass; Baryons; Collapse; Lorentz Contraction; Relativistic Velocity; Shock Waves},
	Month = aug,
	Pages = {L93--L96},
	Title = {{Unsteady outflow models for cosmological gamma-ray bursts}},
	Volume = 430,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1086/187446}}

@article{rees98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...496L...1R},
	Author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1086/311244},
	Eprint = {astro-ph/9712252},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS; Gamma Rays: Bursts},
	Month = mar,
	Pages = {L1--L4},
	Title = {{Refreshed Shocks and Afterglow Longevity in Gamma-Ray Bursts}},
	Volume = 496,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/311244}}

@article{rees05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...628..847R},
	Author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1086/430818},
	Eprint = {astro-ph/0412702},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, X-Rays: Bursts},
	Month = aug,
	Pages = {847-852},
	Title = {{Dissipative Photosphere Models of Gamma-Ray Bursts and X-Ray Flashes}},
	Volume = 628,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/430818}}

@article{Rhoads97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...487L...1R},
	Author = {{Rhoads}, J.~E.},
	Doi = {10.1086/310876},
	Eprint = {astro-ph/9705163},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS; X-RAYS: GENERAL; ULTRAVIOLET: GENERAL; RADIO CONTINUUM: GENERAL; ISM: JETS AND OUTFLOWS; Gamma Rays: Bursts; ISM: Jets and Outflows; Radio Continuum: General; Ultraviolet: General; X-Rays: General},
	Month = sep,
	Pages = {L1--L4},
	Title = {{How to Tell a Jet from a Balloon: A Proposed Test for Beaming in Gamma-Ray Bursts}},
	Volume = 487,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/310876}}

@article{Rhoads99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...525..737R},
	Author = {{Rhoads}, J.~E.},
	Doi = {10.1086/307907},
	Eprint = {astro-ph/9903399},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts},
	Month = nov,
	Pages = {737-749},
	Title = {{The Dynamics and Light Curves of Beamed Gamma-Ray Burst Afterglows}},
	Volume = 525,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/307907}}

@article{Rowlinson2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.409..531R},
	Archiveprefix = {arXiv},
	Author = {{Rowlinson}, A. and {O'Brien}, P.~T. and {Tanvir}, N.~R. and {Zhang}, B. and {Evans}, P.~A. and {Lyons}, N. and {Levan}, A.~J. and {Willingale}, R. and {Page}, K.~L. and {Onal}, O. and {Burrows}, D.~N. and {Beardmore}, A.~P. and {Ukwatta}, T.~N. and {Berger}, E. and {Hjorth}, J. and {Fruchter}, A.~S. and {Tunnicliffe}, R.~L. and {Fox}, D.~B. and {Cucchiara}, A.},
	Doi = {10.1111/j.1365-2966.2010.17354.x},
	Eprint = {1007.2185},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: individual: 090515; stars: neutron},
	Month = dec,
	Pages = {531--540},
	Primaryclass = {astro-ph.HE},
	Title = {{The unusual X-ray emission of the short Swift GRB 090515: evidence for the formation of a magnetar?}},
	Volume = 409,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2010.17354.x}}

@inproceedings{rowlinson12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012grb..confE.100R},
	Author = {{Rowlinson}, A. and {O'Brien}, P.},
	Booktitle = {{Gamma-Ray Bursts 2012 Conference (GRB 2012)}},
	Eid = {100},
	Title = {{Energy injection in short GRBs and the role of magnetars}},
	Year = 2012}

@article{rowlinson2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.430.1061R},
	Archiveprefix = {arXiv},
	Author = {{Rowlinson}, A. and {O'Brien}, P.~T. and {Metzger}, B.~D. and {Tanvir}, N.~R. and {Levan}, A.~J.},
	Doi = {10.1093/mnras/sts683},
	Eprint = {1301.0629},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general; stars: magnetars},
	Month = apr,
	Pages = {1061--1087},
	Primaryclass = {astro-ph.HE},
	Title = {{Signatures of magnetar central engines in short GRB light curves}},
	Volume = 430,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/sts683}}

@article{rowlinson14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.443.1779R},
	Archiveprefix = {arXiv},
	Author = {{Rowlinson}, A. and {Gompertz}, B.~P. and {Dainotti}, M. and {O'Brien}, P.~T. and {Wijers}, R.~A.~M.~J. and {van der Horst}, A.~J.},
	Doi = {10.1093/mnras/stu1277},
	Eprint = {1407.1053},
	Journal = {\mnras},
	Keywords = {gamma-ray bursts: general, stars: magnetars},
	Month = sep,
	Pages = {1779-1787},
	Primaryclass = {astro-ph.HE},
	Title = {{Constraining properties of GRB magnetar central engines using the observed plateau luminosity and duration correlation}},
	Volume = 443,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu1277}}

@article{rizzuto2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.379..619R},
	Archiveprefix = {arXiv},
	Author = {{Rizzuto}, D. and {Guidorzi}, C. and {Romano}, P. and {Covino}, S. and {Campana}, S. and {Capalbi}, M. and {Chincarini}, G. and {Cusumano}, G. and {Fugazza}, D. and {Mangano}, V. and {Moretti}, A. and {Perri}, M. and {Tagliaferri}, G.},
	Doi = {10.1111/j.1365-2966.2007.11880.x},
	Eprint = {0704.2486},
	Journal = {\mnras},
	Keywords = {methods: data analysis; gamma-rays: bursts},
	Month = aug,
	Pages = {619--628},
	Title = {{Testing the gamma-ray burst variability/peak luminosity correlation on a Swift homogeneous sample}},
	Volume = 379,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2007.11880.x}}

@article{Rigault2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...802...20R},
	Archiveprefix = {arXiv},
	Author = {{Rigault}, M. and {Aldering}, G. and {Kowalski}, M. and {Copin}, Y. and {Antilogus}, P. and {Aragon}, C. and {Bailey}, S. and {Baltay}, C. and {Baugh}, D. and {Bongard}, S. and {Boone}, K. and {Buton}, C. and {Chen}, J. and {Chotard}, N. and {Fakhouri}, H.~K. and {Feindt}, U. and {Fagrelius}, P. and {Fleury}, M. and {Fouchez}, D. and {Gangler}, E. and {Hayden}, B. and {Kim}, A.~G. and {Leget}, P.-F. and {Lombardo}, S. and {Nordin}, J. and {Pain}, R. and {Pecontal}, E. and {Pereira}, R. and {Perlmutter}, S. and {Rabinowitz}, D. and {Runge}, K. and {Rubin}, D. and {Saunders}, C. and {Smadja}, G. and {Sofiatti}, C. and {Suzuki}, N. and {Tao}, C. and {Weaver}, B.~A.},
	Doi = {10.1088/0004-637X/802/1/20},
	Eid = {20},
	Eprint = {1412.6501},
	Journal = {\apj},
	Keywords = {cosmology: observations, distance scale, galaxies: distances and redshifts, supernovae: general, ultraviolet: galaxies},
	Month = mar,
	Pages = {20},
	Title = {{Confirmation of a Star Formation Bias in Type Ia Supernova Distances and its Effect on the Measurement of the Hubble Constant}},
	Volume = 802,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/802/1/20}}

@article{campana06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006Natur.442.1008C},
	Author = {{Campana}, S. and {Mangano}, V. and {Blustin}, A.~J. and {Brown}, P. and {Burrows}, D.~N. and {Chincarini}, G. and {Cummings}, J.~R. and {Cusumano}, G. and {Della Valle}, M. and {Malesani}, D. and {M{\'e}sz{\'a}ros}, P. and {Nousek}, J.~A. and {Page}, M. and {Sakamoto}, T. and {Waxman}, E. and {Zhang}, B. and {Dai}, Z.~G. and {Gehrels}, N. and {Immler}, S. and {Marshall}, F.~E. and {Mason}, K.~O. and {Moretti}, A. and {O'Brien}, P.~T. and {Osborne}, J.~P. and {Page}, K.~L. and {Romano}, P. and {Roming}, P.~W.~A. and {Tagliaferri}, G. and {Cominsky}, L.~R. and {Giommi}, P. and {Godet}, O. and {Kennea}, J.~A. and {Krimm}, H. and {Angelini}, L. and {Barthelmy}, S.~D. and {Boyd}, P.~T. and {Palmer}, D.~M. and {Wells}, A.~A. and {White}, N.~E.},
	Doi = {10.1038/nature04892},
	Eprint = {astro-ph/0603279},
	Journal = {\nat},
	Month = aug,
	Pages = {1008-1010},
	Title = {{The association of GRB 060218 with a supernova and the evolution of the shock wave}},
	Volume = 442,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature04892}}

@article{Woosley93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...405..273W},
	Author = {{Woosley}, S.~E.},
	Doi = {10.1086/172359},
	Journal = {\apj},
	Keywords = {Accretion Disks, Black Holes (Astronomy), Gamma Ray Bursts, Stellar Evolution, Stellar Mass Accretion, Stellar Physics, Astronomical Models, Supernovae, Wolf-Rayet Stars},
	Month = mar,
	Pages = {273-277},
	Title = {{Gamma-ray bursts from stellar mass accretion disks around black holes}},
	Volume = 405,
	Year = 1993,
	Bdsk-Url-1 = {https://doi.org/10.1086/172359}}

@article{pian06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006Natur.442.1011P},
	Author = {{Pian}, E. and {Mazzali}, P.~A. and {Masetti}, N. and {Ferrero}, P. and {Klose}, S. and {Palazzi}, E. and {Ramirez-Ruiz}, E. and {Woosley}, S.~E. and {Kouveliotou}, C. and {Deng}, J. and {Filippenko}, A.~V. and {Foley}, R.~J. and {Fynbo}, J.~P.~U. and {Kann}, D.~A. and {Li}, W. and {Hjorth}, J. and {Nomoto}, K. and {Patat}, F. and {Sauer}, D.~N. and {Sollerman}, J. and {Vreeswijk}, P.~M. and {Guenther}, E.~W. and {Levan}, A. and {O'Brien}, P. and {Tanvir}, N.~R. and {Wijers}, R.~A.~M.~J. and {Dumas}, C. and {Hainaut}, O. and {Wong}, D.~S. and {Baade}, D. and {Wang}, L. and {Amati}, L. and {Cappellaro}, E. and {Castro-Tirado}, A.~J. and {Ellison}, S. and {Frontera}, F. and {Fruchter}, A.~S. and {Greiner}, J. and {Kawabata}, K. and {Ledoux}, C. and {Maeda}, K. and {M{\o}ller}, P. and {Nicastro}, L. and {Rol}, E. and {Starling}, R.},
	Doi = {10.1038/nature05082},
	Eprint = {astro-ph/0603530},
	Journal = {\nat},
	Month = aug,
	Pages = {1011-1013},
	Title = {{An optical supernova associated with the X-ray flash XRF 060218}},
	Volume = 442,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature05082}}

@article{perlmutter97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...483..565P},
	Author = {{Perlmutter}, S. and {Gabi}, S. and {Goldhaber}, G. and {Goobar}, A. and {Groom}, D.~E. and {Hook}, I.~M. and {Kim}, A.~G. and {Kim}, M.~Y. and {Lee}, J.~C. and {Pain}, R. and {Pennypacker}, C.~R. and {Small}, I.~A. and {Ellis}, R.~S. and {McMahon}, R.~G. and {Boyle}, B.~J. and {Bunclark}, P.~S. and {Carter}, D. and {Irwin}, M.~J. and {Glazebrook}, K. and {Newberg}, H.~J.~M. and {Filippenko}, A.~V. and {Matheson}, T. and {Dopita}, M. and {Couch}, W.~J.},
	Eprint = {astro-ph/9608192},
	Journal = {\apj},
	Keywords = {Cosmology: Observations, Cosmology: Distance Scale, Stars: Supernovae: General},
	Month = jul,
	Pages = {565-581},
	Title = {{Measurements of the Cosmological Parameters {$\Omega$} and {$\Lambda$} from the First Seven Supernovae at z >= 0.35}},
	Volume = 483,
	Year = 1997}

@article{riess98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998AJ....116.1009R},
	Author = {{Riess}, A.~G. and {Filippenko}, A.~V. and {Challis}, P. and {Clocchiatti}, A. and {Diercks}, A. and {Garnavich}, P.~M. and {Gilliland}, R.~L. and {Hogan}, C.~J. and {Jha}, S. and {Kirshner}, R.~P. and {Leibundgut}, B. and {Phillips}, M.~M. and {Reiss}, D. and {Schmidt}, B.~P. and {Schommer}, R.~A. and {Smith}, R.~C. and {Spyromilio}, J. and {Stubbs}, C. and {Suntzeff}, N.~B. and {Tonry}, J.},
	Doi = {10.1086/300499},
	Eprint = {astro-ph/9805201},
	Journal = {\aj},
	Keywords = {COSMOLOGY: OBSERVATIONS, STARS: SUPERNOVAE: GENERAL},
	Month = sep,
	Pages = {1009-1038},
	Title = {{Observational Evidence from Supernovae for an Accelerating Universe and a Cosmological Constant}},
	Volume = 116,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/300499}}

@article{Rodney2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015AJ....150..156R},
	Author = {{Rodney}, S.~A. and {Riess}, A.~G. and {Scolnic}, D.~M. and {Jones}, D.~O. and {Hemmati}, S. and {Molino}, A. and {McCully}, C. and {Mobasher}, B. and {Strolger}, L.-G. and {Graur}, O. and {Hayden}, B. and {Casertano}, S.},
	Doi = {10.1088/0004-6256/150/5/156},
	Eid = {156},
	Journal = {\aj},
	Keywords = {cosmology: observations, methods: observational, supernovae: general},
	Month = nov,
	Pages = {156},
	Title = {{Two SNe Ia at Redshift $\sim 2$: Improved Classification and Redshift Determination with Medium-band Infrared Imaging}},
	Volume = 150,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-6256/150/5/156}}

@article{riess2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...699..539R},
	Archiveprefix = {arXiv},
	Author = {{Riess}, A.~G. and {Macri}, L. and {Casertano}, S. and {Sosey}, M. and {Lampeitl}, H. and {Ferguson}, H.~C. and {Filippenko}, A.~V. and {Jha}, S.~W. and {Li}, W. and {Chornock}, R. and {Sarkar}, D.},
	Doi = {10.1088/0004-637X/699/1/539},
	Eprint = {0905.0695},
	Journal = {\apj},
	Keywords = {cosmology: observations, distance scale, galaxies: distances and redshifts, supernovae: general},
	Month = jul,
	Pages = {539-563},
	Primaryclass = {astro-ph.CO},
	Title = {{A Redetermination of the Hubble Constant with the Hubble Space Telescope from a Differential Distance Ladder}},
	Volume = 699,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/699/1/539}}

@article{rea15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...813...92R},
	Archiveprefix = {arXiv},
	Author = {{Rea}, N. and {Gull{\'o}n}, M. and {Pons}, J.~A. and {Perna}, R. and {Dainotti}, M.~G. and {Miralles}, J.~A. and {Torres}, D.~F.},
	Doi = {10.1088/0004-637X/813/2/92},
	Eid = {92},
	Eprint = {1510.01430},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, pulsars: general, stars: magnetars},
	Month = nov,
	Pages = {92},
	Primaryclass = {astro-ph.HE},
	Title = {{Constraining the GRB-Magnetar Model by Means of the Galactic Pulsar Population}},
	Volume = 813,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/813/2/92}}

@article{ruffini14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...565L..10R},
	Archiveprefix = {arXiv},
	Author = {{Ruffini}, R. and {Muccino}, M. and {Bianco}, C.~L. and {Enderli}, M. and {Izzo}, L. and {Kovacevic}, M. and {Penacchioni}, A.~V. and {Pisani}, G.~B. and {Rueda}, J.~A. and {Wang}, Y.},
	Doi = {10.1051/0004-6361/201423812},
	Eid = {L10},
	Eprint = {1404.3946},
	Journal = {\aap},
	Keywords = {supernovae: general, binaries: general, gamma-ray burst: general, black hole physics, stars: neutron, nuclear reactions, nucleosynthesis, abundances},
	Month = may,
	Pages = {L10},
	Primaryclass = {astro-ph.HE},
	Title = {{On binary-driven hypernovae and their nested late X-ray emission}},
	Volume = 565,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201423812}}

@inproceedings{Izzo2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013EAS....61..595I},
	Archiveprefix = {arXiv},
	Author = {{Izzo}, L. and {Pisani}, G.~B. and {Muccino}, M. and {Rueda}, J.~A. and {Wang}, Y. and {Bianco}, C.~L. and {Penacchioni}, A.~V. and {Ruffini}, R.},
	Booktitle = {EAS Publications Series},
	Doi = {10.1051/eas/1361095},
	Editor = {{Castro-Tirado}, A.~J. and {Gorosabel}, J. and {Park}, I.~H.},
	Eprint = {1210.8034},
	Month = jul,
	Pages = {595-597},
	Primaryclass = {astro-ph.HE},
	Series = {EAS Publications Series},
	Title = {{A common behavior in the late X-ray afterglow of energetic GRB-SN systems}},
	Volume = 61,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1051/eas/1361095}}

@inproceedings{ricker02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002AAS...201.6906R},
	Author = {{Ricker}, G.~R. and {Vanderspek}, R.~K. and {HETE Science Team}},
	Booktitle = {American Astronomical Society Meeting Abstracts},
	Month = dec,
	Pages = {1220},
	Series = {Bulletin of the American Astronomical Society},
	Title = {{GRBs from the HETE Mission: Recent Results and Future Prospects}},
	Volume = 34,
	Year = 2002}

@article{Ryde2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...578..290R},
	Author = {{Ryde}, F. and {Petrosian}, V.},
	Doi = {10.1086/342271},
	Eprint = {astro-ph/0206204},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts; Gamma Rays: Theory; Relativity},
	Month = oct,
	Pages = {290--303},
	Title = {{Gamma-Ray Burst Spectra and Light Curves as Signatures of a Relativistically Expanding Plasma}},
	Volume = 578,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/342271}}

@article{ryde00,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...529L..13R},
	Author = {{Ryde}, F. and {Svensson}, R.},
	Doi = {10.1086/312443},
	Eprint = {astro-ph/9912351},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts},
	Month = jan,
	Pages = {L13-L16},
	Title = {{On the Time Evolution of Gamma-Ray Burst Pulses: A Self-Consistent Description}},
	Volume = 529,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/312443}}

@article{ryde02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...566..210R},
	Author = {{Ryde}, F. and {Svensson}, R.},
	Doi = {10.1086/337962},
	Eprint = {astro-ph/0110196},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = feb,
	Pages = {210-228},
	Title = {{On the Variety of the Spectral and Temporal Behavior of Long Gamma-Ray Burst Pulses}},
	Volume = 566,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/337962}}

@article{ryde05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...625L..95R},
	Author = {{Ryde}, F.},
	Doi = {10.1086/431239},
	Eprint = {astro-ph/0504450},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations},
	Month = jun,
	Pages = {L95-L98},
	Title = {{Is Thermal Emission in Gamma-Ray Bursts Ubiquitous?}},
	Volume = 625,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/431239}}

@article{ryde06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...652.1400R},
	Author = {{Ryde}, F. and {Bj{\"o}rnsson}, C.-I. and {Kaneko}, Y. and {M{\'e}sz{\'a}ros}, P. and {Preece}, R. and {Battelino}, M.},
	Doi = {10.1086/508410},
	Eprint = {astro-ph/0608363},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations, Radiation Mechanisms: Nonthermal},
	Month = dec,
	Pages = {1400-1415},
	Title = {{Gamma-Ray Burst Spectral Correlations: Photospheric and Injection Effects}},
	Volume = 652,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/508410}}

@article{gonzalez03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003Natur.424..749G},
	Author = {{Gonz{\'a}lez}, M.~M. and {Dingus}, B.~L. and {Kaneko}, Y. and {Preece}, R.~D. and {Dermer}, C.~D. and {Briggs}, M.~S.},
	Doi = {10.1038/nature01869},
	Journal = {\nat},
	Month = aug,
	Pages = {749-751},
	Title = {{A {$\gamma$}-ray burst with a high-energy spectral component inconsistent with the synchrotron shock model}},
	Volume = 424,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature01869}}

@article{baring04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...613..460B},
	Author = {{Baring}, M.~G. and {Braby}, M.~L.},
	Doi = {10.1086/422867},
	Eprint = {astro-ph/0406025},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal, Relativity},
	Month = sep,
	Pages = {460-476},
	Title = {{A Study of Prompt Emission Mechanisms in Gamma-Ray Bursts}},
	Volume = 613,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/422867}}

@article{sakamoto04,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...602..875S},
	Author = {{Sakamoto}, T. and {Lamb}, D.~Q. and {Graziani}, C. and {Donaghy}, T.~Q. and {Suzuki}, M. and {Ricker}, G. and {Atteia}, J.-L. and {Kawai}, N. and {Yoshida}, A. and {Shirasaki}, Y. and {Tamagawa}, T. and {Torii}, K. and {Matsuoka}, M. and {Fenimore}, E.~E. and {Galassi}, M. and {Tavenner}, T. and {Doty}, J. and {Vanderspek}, R. and {Crew}, G.~B. and {Villasenor}, J. and {Butler}, N. and {Prigozhin}, G. and {Jernigan}, J.~G. and {Barraud}, C. and {Boer}, M. and {Dezalay}, J.-P. and {Olive}, J.-F. and {Hurley}, K. and {Levine}, A. and {Monnelly}, G. and {Martel}, F. and {Morgan}, E. and {Woosley}, S.~E. and {Cline}, T. and {Braga}, J. and {Manchanda}, R. and {Pizzichini}, G. and {Takagishi}, K. and {Yamauchi}, M.},
	Doi = {10.1086/381232},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, X-Rays: Bursts, X-Rays: Individual: Alphanumeric: GRB 020903},
	Month = feb,
	Pages = {875-885},
	Title = {{High Energy Transient Explorer 2 Observations of the Extremely Soft X-Ray Flash XRF 020903}},
	Volume = 602,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/381232}}

@article{sakamoto06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...636L..73S},
	Author = {{Sakamoto}, T. and {Barbier}, L. and {Barthelmy}, S.~D. and {Cummings}, J.~R. and {Fenimore}, E.~E. and {Gehrels}, N. and {Hullinger}, D. and {Krimm}, H.~A. and {Markwardt}, C.~B. and {Palmer}, D.~M. and {Parsons}, A.~M. and {Sato}, G. and {Tueller}, J.},
	Doi = {10.1086/500261},
	Eprint = {astro-ph/0512149},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts},
	Month = jan,
	Pages = {L73-L76},
	Title = {{Confirmation of the E$^{src}$$_{peak}$-E$_{iso}$ (Amati) Relation from the X-Ray Flash XRF 050416AObserved by the Swift Burst Alert Telescope}},
	Volume = 636,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/500261}}

@article{sakamoto08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJS..175..179S},
	Archiveprefix = {arXiv},
	Author = {{Sakamoto}, T. and {Barthelmy}, S.~D. and {Barbier}, L. and {Cummings}, J.~R. and {Fenimore}, E.~E. and {Gehrels}, N. and {Hullinger}, D. and {Krimm}, H.~A. and {Markwardt}, C.~B. and {Palmer}, D.~M. and {Parsons}, A.~M. and {Sato}, G. and {Stamatikos}, M. and {Tueller}, J. and {Ukwatta}, T.~N. and {Zhang}, B.},
	Doi = {10.1086/523646},
	Eprint = {0707.4626},
	Journal = {\apjs},
	Keywords = {Gamma Rays: Bursts},
	Month = mar,
	Pages = {179-190},
	Title = {{The First Swift BAT Gamma-Ray Burst Catalog}},
	Volume = 175,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/523646}}

@article{salmonson2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...544L.115S},
	Author = {{Salmonson}, J.~D.},
	Doi = {10.1086/317305},
	Eprint = {astro-ph/0005264},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = dec,
	Pages = {L115-L117},
	Title = {{On the Kinematic Origin of the Luminosity-Pulse Lag Relationship in Gamma-Ray Bursts}},
	Volume = 544,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/317305}}

@article{salmonson2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...569..682S},
	Author = {{Salmonson}, J.~D. and {Galama}, T.~J.},
	Doi = {10.1086/339391},
	Eprint = {astro-ph/0112298},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts; Gamma Rays: Theory},
	Month = apr,
	Pages = {682--688},
	Title = {{Discovery of a Tight Correlation between Pulse Lag/Luminosity and Jet-Break Times: A Connection between Gamma-Ray Bursts and Afterglow Properties}},
	Volume = 569,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/339391}}


@article{SPH99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...519L..17S},
	Author = {{Sari}, R. and {Piran}, T. and {Halpern}, J.~P.},
	Doi = {10.1086/312109},
	Eprint = {astro-ph/9903339},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS; HYDRODYNAMICS; RELATIVITY; SHOCK WAVES; Gamma Rays: Bursts; Hydrodynamics; Relativity; Shock Waves},
	Month = jul,
	Pages = {L17--L20},
	Title = {{Jets in Gamma-Ray Bursts}},
	Volume = 519,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/312109}}

@article{frail01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...562L..55F},
	Author = {{Frail}, D.~A. and {Kulkarni}, S.~R. and {Sari}, R. and {Djorgovski}, S.~G. and {Bloom}, J.~S. and {Galama}, T.~J. and {Reichart}, D.~E. and {Berger}, E. and {Harrison}, F.~A. and {Price}, P.~A. and {Yost}, S.~A. and {Diercks}, A. and {Goodrich}, R.~W. and {Chaffee}, F.},
	Doi = {10.1086/338119},
	Eprint = {astro-ph/0102282},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, ISM: Jets and Outflows, Shock Waves},
	Month = nov,
	Pages = {L55-L58},
	Title = {{Beaming in Gamma-Ray Bursts: Evidence for a Standard Energy Reservoir}},
	Volume = 562,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/338119}}

@article{137,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.287..110S},
	Author = {{Sari}, R. and {Piran}, T.},
	Eprint = {astro-ph/9608152},
	Journal = {\mnras},
	Keywords = {HYDRODYNAMICS; RADIATION MECHANISMS: NON-THERMAL; RELATIVITY; GAMMA-RAYS: BURSTS},
	Month = may,
	Pages = {110--116},
	Title = {{Cosmological gamma-ray bursts: internal versus external shocks}},
	Volume = 287,
	Year = 1997}

@article{pei92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...395..130P},
	Author = {{Pei}, Y.~C.},
	Doi = {10.1086/171637},
	Journal = {\apj},
	Keywords = {Cosmic Dust, Intergalactic Media, Interstellar Extinction, Interstellar Matter, Magellanic Clouds, Milky Way Galaxy, Chemical Evolution, Far Ultraviolet Radiation, Kramers-Kronig Formula},
	Month = aug,
	Pages = {130-139},
	Title = {{Interstellar dust from the Milky Way to the Magellanic Clouds}},
	Volume = 395,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1086/171637}}

@article{Riess2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...730..119R},
	Archiveprefix = {arXiv},
	Author = {{Riess}, A.~G. and {Macri}, L. and {Casertano}, S. and {Lampeitl}, H. and {Ferguson}, H.~C. and {Filippenko}, A.~V. and {Jha}, S.~W. and {Li}, W. and {Chornock}, R.},
	Doi = {10.1088/0004-637X/730/2/119},
	Eid = {119},
	Eprint = {1103.2976},
	Journal = {\apj},
	Keywords = {cosmological parameters, dark energy, distance scale, galaxies: distances and redshifts, stars: variables: Cepheids, supernovae: general},
	Month = apr,
	Pages = {119},
	Title = {{A 3\% Solution: Determination of the Hubble Constant with the Hubble Space Telescope and Wide Field Camera 3}},
	Volume = 730,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/730/2/119}}

@article{sari99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...517L.109S},
	Author = {{Sari}, R. and {Piran}, T.},
	Doi = {10.1086/312039},
	Eprint = {astro-ph/9902009},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS; HYDRODYNAMICS; RELATIVITY; SHOCK WAVES; Gamma Rays: Bursts; Hydrodynamics; Relativity; Shock Waves},
	Month = jun,
	Pages = {L109--L112},
	Title = {{GRB 990123: The Optical Flash and the Fireball Model}},
	Volume = 517,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/312039}}

@article{Planck2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...594A..13P},
	Archiveprefix = {arXiv},
	Author = {{Planck Collaboration} and {Ade}, P.~A.~R. and {Aghanim}, N. and {Arnaud}, M. and {Ashdown}, M. and {Aumont}, J. and {Baccigalupi}, C. and {Banday}, A.~J. and {Barreiro}, R.~B. and {Bartlett}, J.~G. and et al.},
	Doi = {10.1051/0004-6361/201525830},
	Eid = {A13},
	Eprint = {1502.01589},
	Journal = {\aap},
	Keywords = {cosmology: observations, cosmology: theory, cosmic background radiation, cosmological parameters},
	Month = sep,
	Pages = {A13},
	Title = {{Planck 2015 results. XIII. Cosmological parameters}},
	Volume = 594,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201525830}}

@article{Eddington1940,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1940MNRAS.100..354E},
	Author = {{Eddington}, Sir, A.~S.},
	Journal = {\mnras},
	Month = mar,
	Pages = {354},
	Title = {{The correction of statistics for accidental error}},
	Volume = 100,
	Year = 1940}

@article{Petrosian2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...806...44P},
	Archiveprefix = {arXiv},
	Author = {{Petrosian}, V. and {Kitanidis}, E. and {Kocevski}, D.},
	Doi = {10.1088/0004-637X/806/1/44},
	Eid = {44},
	Eprint = {1504.01414},
	Journal = {\apj},
	Keywords = {early universe, gamma-ray burst: general, methods: statistical, stars: formation},
	Month = jun,
	Pages = {44},
	Primaryclass = {astro-ph.HE},
	Title = {{Cosmological Evolution of Long Gamma-Ray Bursts and the Star Formation Rate}},
	Volume = 806,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/806/1/44}}

@article{weinberg2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013PhR...530...87W},
	Archiveprefix = {arXiv},
	Author = {{Weinberg}, D.~H. and {Mortonson}, M.~J. and {Eisenstein}, D.~J. and {Hirata}, C. and {Riess}, A.~G. and {Rozo}, E.},
	Doi = {10.1016/j.physrep.2013.05.001},
	Eprint = {1201.2434},
	Journal = {\physrep},
	Month = sep,
	Pages = {87-255},
	Title = {{Observational probes of cosmic acceleration}},
	Volume = 530,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physrep.2013.05.001}}

@article{schaefer94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJS...92..285S},
	Author = {{Schaefer}, B.~E. and {Teegarden}, B.~J. and {Fantasia}, S.~F. and {Palmer}, D. and {Cline}, T.~L. and {Matteson}, J.~L. and {Band}, D.~L. and {Ford}, L.~A. and {Fishman}, G.~J. and {Meegan}, C.~A. and {Wilson}, R.~B. and {Paciesas}, W.~S. and {Pendleton}, G.~N. and {Briggs}, M.~S. and {Lestrade}, J.~P.},
	Doi = {10.1086/191969},
	Journal = {\apjs},
	Keywords = {Astronomical Catalogs, Astronomical Spectroscopy, Fluence, Flux Density, Gamma Ray Astronomy, Gamma Ray Bursts, Gamma Ray Spectra, Stellar Luminosity, Temporal Distribution, Background Noise, Gamma Ray Observatory, Scintillation Counters, Spectral Methods},
	Month = may,
	Pages = {285-310},
	Title = {{BATSE spectroscopy catalog of bright gamma-ray bursts}},
	Volume = 92,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1086/191969}}

@article{schaefer98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...492..696S},
	Author = {{Schaefer}, B.~E. and {Palmer}, D. and {Dingus}, B.~L. and {Schneid}, E.~J. and {Schoenfelder}, V. and {Ryan}, J. and {Winkler}, C. and {Hanlon}, L. and {Kippen}, R.~M. and {Connors}, A.},
	Doi = {10.1086/305058},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts},
	Month = jan,
	Pages = {696-702},
	Title = {{Gamma-Ray--Burst Spectral Shapes from 2 keV to 500 MeV}},
	Volume = 492,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/305058}}

@article{schaefer01,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...563L.123S},
	Author = {{Schaefer}, B.~E. and {Deng}, M. and {Band}, D.~L.},
	Doi = {10.1086/338651},
	Eprint = {astro-ph/0101461},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts},
	Month = dec,
	Pages = {L123--L127},
	Title = {{Redshifts and Luminosities for 112 Gamma-Ray Bursts}},
	Volume = 563,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/338651}}

@inproceedings{schaefer2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002cosp...34E1141S},
	Author = {{Schaefer}, B.},
	Booktitle = {34th COSPAR Scientific Assembly},
	Pages = {1141},
	Series = {COSPAR Meeting},
	Title = {{Four luminosity indicators for gamma-ray bursts}},
	Volume = 34,
	Year = 2002}

@article{schaefer03a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...583L..71S},
	Author = {{Schaefer}, B.~E.},
	Doi = {10.1086/368106},
	Eprint = {astro-ph/0212453},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts},
	Month = feb,
	Pages = {L71--L74},
	Title = {{Explaining the Gamma-Ray Burst E$_{peak}$ Distribution}},
	Volume = 583,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/368106}}

@article{Schaefer2003,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...583L..67S},
	Author = {{Schaefer}, B.~E.},
	Doi = {10.1086/368104},
	Eprint = {astro-ph/0212445},
	Journal = {\apjl},
	Keywords = {Cosmology: Cosmological Parameters; Cosmology: Observations; Cosmology: Distance Scale; Gamma Rays: Bursts},
	Month = feb,
	Pages = {L67--L70},
	Title = {{Gamma-Ray Burst Hubble Diagram to z=4.5}},
	Volume = 583,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/368104}}

@article{schaefer2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...602..306S},
	Author = {{Schaefer}, B.~E.},
	Doi = {10.1086/380898},
	Journal = {\apj},
	Keywords = {Cosmology: Distance Scale; Gamma Rays: Bursts},
	Month = feb,
	Pages = {306--311},
	Title = {{Explaining the Gamma-Ray Burst Lag/Luminosity Relation}},
	Volume = 602,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/380898}}

@article{84,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...656L..53S},
	Author = {{Schaefer}, B.~E. and {Collazzi}, A.~C.},
	Doi = {10.1086/512855},
	Eprint = {astro-ph/0701548},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts},
	Month = feb,
	Pages = {L53--L56},
	Title = {{Generalized Tests for Eight GRB Luminosity Relations}},
	Volume = 656,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/512855}}

@article{schaefer2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...660...16S},
	Author = {{Schaefer}, B.~E.},
	Doi = {10.1086/511742},
	Eprint = {astro-ph/0612285},
	Journal = {\apj},
	Keywords = {Cosmology: Cosmological Parameters; Cosmology: Observations; Cosmology: Dark Matter; Gamma Rays: Bursts},
	Month = may,
	Pages = {16--46},
	Title = {{The Hubble Diagram to Redshift $>6$ from 69 Gamma-Ray Bursts}},
	Volume = 660,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/511742}}

@article{187,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...453...95S},
	Author = {{Schneid}, E.~J. and {Bertsch}, D.~L. and {Dingus}, B.~L. and {Fichtel}, C.~E. and {Hartman}, R.~C. and {Hunter}, S.~D. and {Kanbach}, G. and {Kniffen}, D.~A. and {Lin}, Y.~C. and {Mattox}, J.~R. and {Mayer-Hasselwander}, H.~A. and {Michelson}, P.~F. and {von Montigny}, C. and {Nolan}, P.~L. and {Sreekumar}, P. and {Thompson}, D.~J.},
	Doi = {10.1086/176373},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS},
	Month = nov,
	Pages = {95},
	Title = {{EGRET Measurements of Energetic Gamma Rays from the Gamma-Ray Bursts of 1992 June 22 and 1994 March 1}},
	Volume = 453,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1086/176373}}

@article{Shahmoradi10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.407.2075S},
	Archiveprefix = {arXiv},
	Author = {{Shahmoradi}, A. and {Nemiroff}, R.~J.},
	Doi = {10.1111/j.1365-2966.2010.16793.x},
	Eprint = {0912.2148},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = oct,
	Pages = {2075-2090},
	Primaryclass = {astro-ph.HE},
	Title = {{Hardness as a spectral peak estimator for gamma-ray bursts}},
	Volume = 407,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2010.16793.x}}

@inproceedings{Shahmoradi2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010AAS...21540504N},
	Author = {{Nemiroff}, R.~J. and {Shahmoradi}, A.},
	Booktitle = {American Astronomical Society Meeting Abstracts \#215},
	Eid = {405.04},
	Month = jan,
	Pages = {228},
	Series = {Bulletin of the American Astronomical Society},
	Title = {{Detection Threshold Effects on GRBs as a Cosmological Standard Candle}},
	Volume = 42,
	Year = 2010}

@article{shahmoradi13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013arXiv1308.1097S},
	Archiveprefix = {arXiv},
	Author = {{Shahmoradi}, A.},
	Eprint = {1308.1097},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena; Astrophysics - Cosmology and Extragalactic Astrophysics},
	Month = aug,
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-Ray bursts: Energetics and Prompt Correlations}},
	Year = 2013}

@article{shahmoradi14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.451..126S},
	Archiveprefix = {arXiv},
	Author = {{Shahmoradi}, A. and {Nemiroff}, R.~J.},
	Doi = {10.1093/mnras/stv714},
	Eprint = {1412.5630},
	Journal = {\mnras},
	Keywords = {methods: analytical, methods: numerical, methods: statistical, gamma-ray burst: general},
	Month = jul,
	Pages = {126-143},
	Primaryclass = {astro-ph.HE},
	Title = {{Short versus long gamma-ray bursts: a comprehensive study of energetics and prompt gamma-ray correlations}},
	Volume = 451,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stv714}}

@article{163,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...779...66S},
	Archiveprefix = {arXiv},
	Author = {{Stratta}, G. and {Gendre}, B. and {Atteia}, J.~L. and {Bo{\"e}r}, M. and {Coward}, D.~M. and {De Pasquale}, M. and {Howell}, E. and {Klotz}, A. and {Oates}, S. and {Piro}, L.},
	Doi = {10.1088/0004-637X/779/1/66},
	Eid = {66},
	Eprint = {1306.1699},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; gamma-ray burst: individual: GRB 111209A},
	Month = dec,
	Pages = {66},
	Primaryclass = {astro-ph.HE},
	Title = {{The Ultra-long GRB 111209A. II. Prompt to Afterglow and Afterglow Properties}},
	Volume = 779,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/779/1/66}}

@article{coward07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007NewAR..51..539C},
	Author = {{Coward}, D.},
	Doi = {10.1016/j.newar.2007.03.003},
	Eprint = {astro-ph/0702704},
	Journal = {\nar},
	Month = sep,
	Pages = {539-546},
	Title = {{Open issues with the gamma-ray burst redshift distribution}},
	Volume = 51,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.newar.2007.03.003}}

@article{Sultana2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...758...32S},
	Archiveprefix = {arXiv},
	Author = {{Sultana}, J. and {Kazanas}, D. and {Fukumura}, K.},
	Doi = {10.1088/0004-637X/758/1/32},
	Eid = {32},
	Eprint = {1208.1680},
	Journal = {\apj},
	Keywords = {cosmological parameters; gamma-ray burst: general},
	Month = oct,
	Pages = {32},
	Primaryclass = {astro-ph.HE},
	Title = {{Luminosity Correlations for Gamma-Ray Bursts and Implications for Their Prompt and Afterglow Emission Mechanisms}},
	Volume = 758,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/758/1/32}}

@article{sultana2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...779...16S},
	Archiveprefix = {arXiv},
	Author = {{Sultana}, J. and {Kazanas}, D. and {Mastichiadis}, A.},
	Doi = {10.1088/0004-637X/779/1/16},
	Eid = {16},
	Eprint = {1309.0568},
	Journal = {\apj},
	Keywords = {cosmological parameters; gamma-ray burst: general},
	Month = dec,
	Pages = {16},
	Primaryclass = {astro-ph.HE},
	Title = {{The Supercritical Pile Gamma-Ray Burst Model: The GRB Afterglow Steep Decline and Plateau Phase}},
	Volume = 779,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/779/1/16}}

@article{150,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...611..380T},
	Author = {{Thompson}, T.~A. and {Chang}, P. and {Quataert}, E.},
	Doi = {10.1086/421969},
	Eprint = {astro-ph/0401555},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts; Stars: Magnetic Fields; Stars: Neutron; Stars: Winds; Outflows; Stars: Supernovae: General},
	Month = aug,
	Pages = {380--393},
	Title = {{Magnetar Spin-Down, Hyperenergetic Supernovae, and Gamma-Ray Bursts}},
	Volume = 611,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/421969}}

@article{toma05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...635..481T},
	Author = {{Toma}, K. and {Yamazaki}, R. and {Nakamura}, T.},
	Doi = {10.1086/497388},
	Eprint = {astro-ph/0504624},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = dec,
	Pages = {481-486},
	Title = {{E$_{p}$-Eiso Correlation in a Multiple Subjet Model of Gamma-Ray Bursts}},
	Volume = 635,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/497388}}

@article{Li2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..227....7L},
	Archiveprefix = {arXiv},
	Author = {{Li}, Y. and {Zhang}, B. and {L{\"u}}, H.-J.},
	Doi = {10.3847/0067-0049/227/1/7},
	Eid = {7},
	Eprint = {1608.03383},
	Journal = {\apjs},
	Keywords = {gamma-ray burst: general, methods: statistical},
	Month = nov,
	Pages = {7},
	Primaryclass = {astro-ph.HE},
	Title = {{A Comparative Study of Long and Short GRBs. I. Overlapping Properties}},
	Volume = 227,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0067-0049/227/1/7}}

@article{lin15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.455.2131L},
	Archiveprefix = {arXiv},
	Author = {{Lin}, H.-N. and {Li}, X. and {Chang}, Z.},
	Doi = {10.1093/mnras/stv2471},
	Eprint = {1507.06662},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general, cosmological parameters},
	Month = jan,
	Pages = {2131-2138},
	Primaryclass = {gr-qc},
	Title = {{Model-independent distance calibration of high-redshift gamma-ray bursts and constrain on the {$\Lambda$}CDM model}},
	Volume = 455,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stv2471}}

@article{Li08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.388.1487L},
	Archiveprefix = {arXiv},
	Author = {{Li}, L.-X.},
	Doi = {10.1111/j.1365-2966.2008.13488.x},
	Eprint = {0710.3587},
	Journal = {\mnras},
	Keywords = {galaxies: evolution , galaxies: high-redshift , galaxies: starburst , cosmology: observations , gamma-rays: bursts},
	Month = aug,
	Pages = {1487-1500},
	Title = {{Star formation history up to z = 7.4: implications for gamma-ray bursts and cosmic metallicity evolution}},
	Volume = 388,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.13488.x}}

@article{Yuksel2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007PhRvD..75h3004Y},
	Author = {{Y{\"u}ksel}, H. and {Kistler}, M.~D.},
	Doi = {10.1103/PhysRevD.75.083004},
	Eid = {083004},
	Eprint = {astro-ph/0610481},
	Journal = {\prd},
	Keywords = {Neutrino muon pion and other elementary particles, cosmic rays, gamma-ray sources, gamma-ray bursts, Cosmic rays},
	Month = apr,
	Number = 8,
	Pages = {083004},
	Title = {{Enhanced cosmological GRB rates and implications for cosmogenic neutrinos}},
	Volume = 75,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.75.083004}}

@article{Yu2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...705L..15Y},
	Archiveprefix = {arXiv},
	Author = {{Yu}, B. and {Qi}, S. and {Lu}, T.},
	Doi = {10.1088/0004-637X/705/1/L15},
	Eprint = {0910.1419},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts},
	Month = nov,
	Pages = {L15-L19},
	Title = {{Gamma-ray Burst Luminosity Relations: Two-Dimensional Versus Three-Dimensional Correlations}},
	Volume = 705,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/705/1/L15}}

@article{kistler13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013arXiv1305.1630K},
	Archiveprefix = {arXiv},
	Author = {{Kistler}, M.~D. and {Yuksel}, H. and {Hopkins}, A.~M.},
	Eprint = {1305.1630},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - Galaxy Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
	Month = may,
	Primaryclass = {astro-ph.CO},
	Title = {{The Cosmic Star Formation Rate from the Faintest Galaxies in the Unobservable Universe}},
	Year = 2013}

@article{Hopkins2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...651..142H},
	Author = {{Hopkins}, A.~M. and {Beacom}, J.~F.},
	Doi = {10.1086/506610},
	Eprint = {astro-ph/0601463},
	Journal = {\apj},
	Keywords = {Galaxies: Evolution, Galaxies: Formation, Galaxies: Starburst, Neutrinos, Stars: Supernovae: General},
	Month = nov,
	Pages = {142-154},
	Title = {{On the Normalization of the Cosmic Star Formation History}},
	Volume = 651,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/506610}}

@article{Robertson2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...744...95R},
	Archiveprefix = {arXiv},
	Author = {{Robertson}, B.~E. and {Ellis}, R.~S.},
	Doi = {10.1088/0004-637X/744/2/95},
	Eid = {95},
	Eprint = {1109.0990},
	Journal = {\apj},
	Keywords = {galaxies: evolution, gamma-ray burst: general},
	Month = jan,
	Pages = {95},
	Primaryclass = {astro-ph.CO},
	Title = {{Connecting the Gamma Ray Burst Rate and the Cosmic Star Formation History: Implications for Reionization and Galaxy Evolution}},
	Volume = 744,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/744/2/95}}

@article{kodama2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.391L...1K},
	Archiveprefix = {arXiv},
	Author = {{Kodama}, Y. and {Yonetoku}, D. and {Murakami}, T. and {Tanabe}, S. and {Tsutsui}, R. and {Nakamura}, T.},
	Doi = {10.1111/j.1745-3933.2008.00508.x},
	Eprint = {0802.3428},
	Journal = {\mnras},
	Keywords = {cosmology: cosmological parameters, gamma-rays: bursts, gamma-rays: observations},
	Month = nov,
	Pages = {L1-L4},
	Title = {{Gamma-ray bursts in $1.8 < z < 5.6$ suggest that the time variation of the dark energy is small}},
	Volume = 391,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2008.00508.x}}

@inproceedings{tsutsui2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008AIPC.1000...28T},
	Archiveprefix = {arXiv},
	Author = {{Tsutsui}, R. and {Nakamura}, T. and {Yonetoku}, D. and {Murakami}, T. and {Tanabe}, S. and {Kodama}, Y.},
	Booktitle = {{American Institute of Physics Conference Series}},
	Doi = {10.1063/1.2943466},
	Editor = {{Galassi}, M. and {Palmer}, D. and {Fenimore}, E.},
	Eprint = {0710.5864},
	Keywords = {gamma-ray sources; gamma-ray bursts; Distances redshifts radial velocities; spatial distribution of galaxies; Luminosities; magnitudes; effective temperatures colors and spectral classification},
	Month = may,
	Pages = {28--31},
	Series = {{American Institute of Physics Conference Series}},
	Title = {{Redshift Dependent Lag-Luminosity Relation in 565 BASTE Gamma Ray Bursts}},
	Volume = 1000,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.2943466}}

@article{Tsutsui2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009JCAP...08..015T},
	Archiveprefix = {arXiv},
	Author = {{Tsutsui}, R. and {Nakamura}, T. and {Yonetoku}, D. and {Murakami}, T. and {Kodama}, Y. and {Takahashi}, K.},
	Doi = {10.1088/1475-7516/2009/08/015},
	Eid = {015},
	Eprint = {0810.1870},
	Journal = {\jcap},
	Month = aug,
	Pages = {15},
	Title = {{Cosmological constraints from calibrated Yonetoku and Amati relation suggest fundamental plane of gamma-ray bursts}},
	Volume = 8,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2009/08/015}}

@article{tsutsui08b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.394L..31T},
	Archiveprefix = {arXiv},
	Author = {{Tsutsui}, R. and {Nakamura}, T. and {Yonetoku}, D. and {Murakami}, T. and {Tanabe}, S. and {Kodama}, Y. and {Takahashi}, K.},
	Doi = {10.1111/j.1745-3933.2008.00604.x},
	Eprint = {0807.2911},
	Journal = {\mnras},
	Keywords = {gamma rays: bursts, gamma rays: observation},
	Month = mar,
	Pages = {L31-L35},
	Title = {{Constraints on w$_{0}$ and w$_{a}$ of dark energy from high-redshift gamma-ray bursts}},
	Volume = 394,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2008.00604.x}}

@article{Tsutsui2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010arXiv1012.3009T},
	Archiveprefix = {arXiv},
	Author = {{Tsutsui}, R. and {Nakamura}, T. and {Yonetoku}, D. and {Murakami}, T. and {Takahashi}, K.},
	Eprint = {1012.3009},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = dec,
	Primaryclass = {astro-ph.HE},
	Title = {{Intrisic Dispersion of Correlations among Ep, Lp, and Eiso of Gamma Ray Bursts depends on the quality of Data Set}},
	Year = 2010}

@article{tsutsui13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.431.1398T},
	Archiveprefix = {arXiv},
	Author = {{Tsutsui}, R. and {Yonetoku}, D. and {Nakamura}, T. and {Takahashi}, K. and {Morihara}, Y.},
	Doi = {10.1093/mnras/stt262},
	Eprint = {1208.0429},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, gamma-ray burst: general},
	Month = may,
	Pages = {1398-1404},
	Primaryclass = {astro-ph.HE},
	Title = {{Possible existence of the E$_{p}$-L$_{p}$ and E$_{p}$-E$_{iso}$ correlations for short gamma-ray bursts with a factor 5-100 dimmer than those for long gamma-ray bursts}},
	Volume = 431,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt262}}

@article{uhm12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...761..147U},
	Archiveprefix = {arXiv},
	Author = {{Uhm}, Z.~L. and {Zhang}, B. and {Hasco{\"e}t}, R. and {Daigne}, F. and {Mochkovitch}, R. and {Park}, I.~H.},
	Doi = {10.1088/0004-637X/761/2/147},
	Eid = {147},
	Eprint = {1208.2347},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, shock waves},
	Month = dec,
	Pages = {147},
	Primaryclass = {astro-ph.HE},
	Title = {{Dynamics and Afterglow Light Curves of Gamma-Ray Burst Blast Waves with a Long-lived Reverse Shock}},
	Volume = 761,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/761/2/147}}


@article{Uhm13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2014ApJ...780...82U/abstract},
	Archiveprefix = {arXiv},
	Author = {{Uhm}, Z.~L. and {Zhang}, B.},
	Doi = {10.1088/0004-637X/780/1/82},
	Eid = {82},
	Eprint = {1301.0291},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; radiation mechanisms: non-thermal; shock waves; Astrophysics - High Energy Astrophysical Phenomena},
	Month = jan,
	Pages = {82},
	Primaryclass = {astro-ph.HE},
	Title = {{On the Non-existence of a Sharp Cooling Break in Gamma-Ray Burst Afterglow Spectra}},
	Volume = 780,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/780/1/82}}

@article{uhm16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...825...97U},
	Archiveprefix = {arXiv},
	Author = {{Uhm}, Z.~L. and {Zhang}, B.},
	Doi = {10.3847/0004-637X/825/2/97},
	Eid = {97},
	Eprint = {1511.08807},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, relativistic processes},
	Month = jul,
	Pages = {97},
	Primaryclass = {astro-ph.HE},
	Title = {{Toward an Understanding of GRB Prompt Emission Mechanism. I. The Origin of Spectral Lags}},
	Volume = 825,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/825/2/97}}

@article{duffell15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...806..205D},
	Archiveprefix = {arXiv},
	Author = {{Duffell}, P.~C. and {MacFadyen}, A.~I.},
	Doi = {10.1088/0004-637X/806/2/205},
	Eid = {205},
	Eprint = {1407.8250},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, hydrodynamics, ISM: jets and outflows, relativistic processes, shock waves},
	Month = jun,
	Pages = {205},
	Primaryclass = {astro-ph.HE},
	Title = {{From Engine to Afterglow: Collapsars Naturally Produce Top-heavy Jets and Early-time Plateaus in Gamma-Ray Burst Afterglows}},
	Volume = 806,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/806/2/205}}

@article{usov92,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992Natur.357..472U},
	Author = {{Usov}, V.~V.},
	Doi = {10.1038/357472a0},
	Journal = {\nat},
	Keywords = {Cataclysmic Variables; Gamma Ray Bursts; Pulsars; Stellar Magnetic Fields; Brightness Distribution; Computational Astrophysics; Electron-Positron Pairs; Gamma Ray Observatory; Spatial Distribution; Stellar Rotation},
	Month = jun,
	Pages = {472--474},
	Title = {{Millisecond pulsars with extremely strong magnetic fields as a cosmological source of gamma-ray bursts}},
	Volume = 357,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1038/357472a0}}

@article{gao13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013NewAR..57..141G},
	Archiveprefix = {arXiv},
	Author = {{Gao}, H. and {Lei}, W.-H. and {Zou}, Y.-C. and {Wu}, X.-F. and {Zhang}, B.},
	Doi = {10.1016/j.newar.2013.10.001},
	Eprint = {1310.2181},
	Journal = {\nar},
	Month = dec,
	Pages = {141-190},
	Primaryclass = {astro-ph.HE},
	Title = {{A complete reference of the analytical synchrotron external shock models of gamma-ray bursts}},
	Volume = 57,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.newar.2013.10.001}}

@article{vaneerten14a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.442.3495V},
	Archiveprefix = {arXiv},
	Author = {{van Eerten}, H.},
	Doi = {10.1093/mnras/stu1025},
	Eprint = {1402.5162},
	Journal = {\mnras},
	Keywords = {plasmas; radiation mechanisms: non-thermal; shock waves; hydrodynamics; gamma-ray burst: general},
	Month = aug,
	Pages = {3495--3510},
	Primaryclass = {astro-ph.HE},
	Title = {{Self-similar relativistic blast waves with energy injection}},
	Volume = 442,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu1025}}

@article{vaneerten14b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.445.2414V},
	Archiveprefix = {arXiv},
	Author = {{van Eerten}, H.~J.},
	Doi = {10.1093/mnras/stu1921},
	Eprint = {1404.0283},
	Journal = {\mnras},
	Keywords = {hydrodynamics, plasmas, radiation mechanisms: non-thermal, shock waves, gamma-ray bursts: general},
	Month = dec,
	Pages = {2414-2423},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray burst afterglow plateau break time-luminosity correlations favour thick shell models over thin shell models}},
	Volume = 445,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu1921}}

@article{vianello2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...495.1005V},
	Archiveprefix = {arXiv},
	Author = {{Vianello}, G. and {G{\"o}tz}, D. and {Mereghetti}, S.},
	Doi = {10.1051/0004-6361:200811251},
	Eprint = {0812.3349},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, methods: data analysis, catalogs},
	Month = mar,
	Pages = {1005-1032},
	Title = {{The updated spectral catalogue of INTEGRAL gamma-ray bursts}},
	Volume = 495,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:200811251}}

@article{Vitagliano2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010JCAP...03..005V},
	Archiveprefix = {arXiv},
	Author = {{Vitagliano}, V. and {Xia}, J.-Q. and {Liberati}, S. and {Viel}, M.},
	Doi = {10.1088/1475-7516/2010/03/005},
	Eid = {005},
	Eprint = {0911.1249},
	Journal = {\jcap},
	Month = mar,
	Pages = {5},
	Title = {{High-redshift cosmography}},
	Volume = 3,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2010/03/005}}

@article{vreeswijk99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999GCN...310....1V},
	Author = {{Vreeswijk}, P.~M. and {Galama}, T.~J. and {Rol}, E. and {Pollard}, K. and {Menzies}, J. and {Sackett}, P. and {Sahu}, K. and {van Paradijs}, J. and {Kouveliotou}, C.},
	Journal = {GRB Coordinates Network},
	Pages = {1},
	Title = {{GRB 990510 optical observations.}},
	Volume = 310,
	Year = 1999}

@article{walker2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...537..264W},
	Author = {{Walker}, K.~C. and {Schaefer}, B.~E. and {Fenimore}, E.~E.},
	Doi = {10.1086/308995},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Methods: Statistical},
	Month = jul,
	Pages = {264-269},
	Title = {{Gamma-Ray Bursts Have Millisecond Variability}},
	Volume = 537,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/308995}}

@article{wang2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...579..671W},
	Author = {{Wang}, L. and {Wheeler}, J.~C. and {H{\"o}flich}, P. and {Khokhlov}, A. and {Baade}, D. and {Branch}, D. and {Challis}, P. and {Filippenko}, A.~V. and {Fransson}, C. and {Garnavich}, P. and {Kirshner}, R.~P. and {Lundqvist}, P. and {McCray}, R. and {Panagia}, N. and {Pun}, C.~S.~J. and {Phillips}, M.~M. and {Sonneborn}, G. and {Suntzeff}, N.~B.},
	Doi = {10.1086/342824},
	Eprint = {astro-ph/0205337},
	Journal = {\apj},
	Keywords = {ISM: Supernova Remnants; Stars: Supernovae: Individual: Alphanumeric: SN 1987A},
	Month = nov,
	Pages = {671--677},
	Title = {{The Axisymmetric Ejecta of Supernova 1987A}},
	Volume = 579,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/342824}}

@article{Wang2009a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2009A%26A...507...53W},
	Archiveprefix = {arXiv},
	Author = {{Wang}, F.~Y. and {Dai}, Z.~G. and {Qi}, S.},
	Doi = {10.1051/0004-6361/200911998},
	Eprint = {0912.5141},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, cosmology: cosmological parameters, cosmology: distance scale},
	Month = nov,
	Pages = {53-59},
	Primaryclass = {astro-ph.CO},
	Title = {{Probing the cosmographic parameters to distinguish between dark energy and modified gravity models}},
	Volume = 507,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/200911998}}

@article{Wang2009b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/2009MNRAS.400L..10W},
	Archiveprefix = {arXiv},
	Author = {{Wang}, F.~Y. and {Dai}, Z.~G.},
	Doi = {10.1111/j.1745-3933.2009.00751.x},
	Eprint = {0912.5140},
	Journal = {\mnras},
	Keywords = {stars: formation , gamma-rays: bursts},
	Month = nov,
	Pages = {L10-L14},
	Title = {{High-redshift star formation rate up to z \~{} 8.3 derived from gamma-ray bursts and influence of background cosmology}},
	Volume = 400,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2009.00751.x}}

@article{Wang11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.415.3423W},
	Archiveprefix = {arXiv},
	Author = {{Wang}, F.-Y. and {Qi}, S. and {Dai}, Z.-G.},
	Doi = {10.1111/j.1365-2966.2011.18961.x},
	Eprint = {1105.0046},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general, cosmological parameters, cosmology: observations, distance scale},
	Month = aug,
	Pages = {3423-3433},
	Primaryclass = {astro-ph.HE},
	Title = {{The updated luminosity correlations of gamma-ray bursts and cosmological implications}},
	Volume = 415,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.18961.x}}

@article{willingale2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.403.1296W},
	Archiveprefix = {arXiv},
	Author = {{Willingale}, R. and {Genet}, F. and {Granot}, J. and {O'Brien}, P.~T.},
	Doi = {10.1111/j.1365-2966.2009.16187.x},
	Eprint = {0912.1759},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal; ISM: jets and outflows; gamma-rays: bursts},
	Month = apr,
	Pages = {1296--1316},
	Primaryclass = {astro-ph.HE},
	Title = {{The spectral-temporal properties of the prompt pulses and rapid decay phase of gamma-ray bursts}},
	Volume = 403,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.16187.x}}

@article{Willingale2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...662.1093W},
	Author = {{Willingale}, R. and {O'Brien}, P.~T. and {Osborne}, J.~P. and {Godet}, O. and {Page}, K.~L. and {Goad}, M.~R. and {Burrows}, D.~N. and {Zhang}, B. and {Rol}, E. and {Gehrels}, N. and {Chincarini}, G.},
	Doi = {10.1086/517989},
	Eprint = {astro-ph/0612031},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts; ISM: Jets and Outflows; Radiation Mechanisms: Nonthermal},
	Month = jun,
	Pages = {1093--1110},
	Title = {{Testing the Standard Fireball Model of Gamma-Ray Bursts Using Late X-Ray Afterglows Measured by Swift}},
	Volume = 662,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/517989}}

@article{le07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...661..394L},
	Author = {{Le}, T. and {Dermer}, C.~D.},
	Doi = {10.1086/513460},
	Eprint = {astro-ph/0610043},
	Journal = {\apj},
	Keywords = {Cosmology: Theory, Gamma Rays: Bursts},
	Month = may,
	Pages = {394-415},
	Title = {{On the Redshift Distribution of Gamma-Ray Bursts in the Swift Era}},
	Volume = 661,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/513460}}

@inproceedings{127,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000AIPC..526..555W},
	Author = {{Woosley}, S.~E.},
	Booktitle = {{Gamma-ray Bursts, 5th Huntsville Symposium}},
	Doi = {10.1063/1.1361599},
	Editor = {{Kippen}, R.~M. and {Mallozzi}, R.~S. and {Fishman}, G.~J.},
	Eprint = {astro-ph/9912484},
	Keywords = {Jets and bursts; galactic winds and fountains; Observational cosmology; gamma-ray sources; gamma-ray bursts},
	Month = sep,
	Pages = {555--564},
	Series = {{American Institute of Physics Conference Series}},
	Title = {{Gamma-ray bursts: The central engine}},
	Volume = 526,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.1361599}}

@article{boer2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000A%26A...361L..21B},
	Author = {{Bo{\"e}r}, M. and {Gendre}, B.},
	Eprint = {astro-ph/0008385},
	Journal = {\aap},
	Keywords = {GAMMA RAYS: BURSTS},
	Month = sep,
	Pages = {L21-L24},
	Title = {{Evidences for two Gamma-Ray Burst afterglow emission regimes}},
	Volume = 361,
	Year = 2000}

@article{174,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...767L..36W},
	Archiveprefix = {arXiv},
	Author = {{Wu}, X.-F. and {Hou}, S.-J. and {Lei}, W.-H.},
	Doi = {10.1088/2041-8205/767/2/L36},
	Eid = {L36},
	Eprint = {1302.4878},
	Journal = {\apjl},
	Keywords = {accretion; accretion disks; black hole physics; gamma-ray burst: individual: GRB 121027A; magnetic fields},
	Month = apr,
	Pages = {L36},
	Primaryclass = {astro-ph.HE},
	Title = {{Giant X-Ray Bump in GRB 121027A: Evidence for Fall-back Disk Accretion}},
	Volume = 767,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/767/2/L36}}

@article{xiao09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...707..387X},
	Archiveprefix = {arXiv},
	Author = {{Xiao}, L. and {Schaefer}, B.~E.},
	Doi = {10.1088/0004-637X/707/1/387},
	Eprint = {0910.4945},
	Journal = {\apj},
	Keywords = {gamma rays: bursts; cosmology: observations},
	Month = dec,
	Pages = {387--403},
	Primaryclass = {astro-ph.CO},
	Title = {{Estimating Redshifts for Long Gamma-Ray Bursts}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/707/1/387}}

@article{xu05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...633..603X},
	Author = {{Xu}, D. and {Dai}, Z.~G. and {Liang}, E.~W.},
	Doi = {10.1086/466509},
	Eprint = {astro-ph/0501458},
	Journal = {\apj},
	Keywords = {Cosmology: Observations, Cosmology: Distance Scale, Gamma Rays: Bursts},
	Month = nov,
	Pages = {603-610},
	Title = {{Can Gamma-Ray Bursts Be Used to Measure Cosmology? A Further Analysis}},
	Volume = 633,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/466509}}

@article{162,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012A\%26A...538A.134X},
	Archiveprefix = {arXiv},
	Author = {{Xu}, M. and {Huang}, Y.~F.},
	Doi = {10.1051/0004-6361/201117754},
	Eid = {A134},
	Eprint = {1103.3978},
	Journal = {\aap},
	Keywords = {ISM: jets and outflows; gamma-ray burst: general},
	Month = feb,
	Pages = {A134},
	Primaryclass = {astro-ph.HE},
	Title = {{New three-parameter correlation for gamma-ray bursts with a plateau phase in the afterglow}},
	Volume = 538,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201117754}}

@article{yi2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014arXiv1401.1601Y},
	Archiveprefix = {arXiv},
	Author = {{Yi}, S.~X. and {Dai}, Z.~G. and {Wu}, X.~F. and {Wang}, F.~Y.},
	Eprint = {1401.1601},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = jan,
	Primaryclass = {astro-ph.HE},
	Title = {{X-Ray Afterglow Plateaus of Long Gamma-Ray Bursts: Further Evidence for Millisecond Magnetars}},
	Year = 2014}

@article{yamazaki02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...571L..31Y},
	Author = {{Yamazaki}, R. and {Ioka}, K. and {Nakamura}, T.},
	Doi = {10.1086/341225},
	Eprint = {astro-ph/0203224},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = may,
	Pages = {L31-L35},
	Title = {{X-Ray Flashes from Off-Axis Gamma-Ray Bursts}},
	Volume = 571,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/341225}}

@article{yamazaki03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...594L..79Y},
	Author = {{Yamazaki}, R. and {Yonetoku}, D. and {Nakamura}, T.},
	Doi = {10.1086/378736},
	Eprint = {astro-ph/0306615},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = sep,
	Pages = {L79-L82},
	Title = {{An Off-Axis Jet Model For GRB 980425 and Low-Energy Gamma-Ray Bursts}},
	Volume = 594,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/378736}}

@article{Yamazaki2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...690L.118Y},
	Archiveprefix = {arXiv},
	Author = {{Yamazaki}, R.},
	Doi = {10.1088/0004-637X/690/2/L118},
	Eprint = {0810.1089},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts, gamma rays: theory},
	Month = jan,
	Pages = {L118-L121},
	Title = {{Prior Emission Model for X-ray Plateau Phase of Gamma-Ray Burst Afterglows}},
	Volume = 690,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/690/2/L118}}

@article{Yonetoku2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...609..935Y},
	Author = {{Yonetoku}, D. and {Murakami}, T. and {Nakamura}, T. and {Yamazaki}, R. and {Inoue}, A.~K. and {Ioka}, K.},
	Doi = {10.1086/421285},
	Eprint = {astro-ph/0309217},
	Journal = {\apj},
	Keywords = {Cosmology: Early Universe; Gamma Rays: Bursts},
	Month = jul,
	Pages = {935--951},
	Title = {{Gamma-Ray Burst Formation Rate Inferred from the Spectral Peak Energy-Peak Luminosity Relation}},
	Volume = 609,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/421285}}

@article{yonetoku14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...789...65Y},
	Author = {{Yonetoku}, D. and {Nakamura}, T. and {Sawano}, T. and {Takahashi}, K. and {Toyanago}, A.},
	Doi = {10.1088/0004-637X/789/1/65},
	Eid = {65},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gravitational waves, stars: neutron},
	Month = jul,
	Pages = {65},
	Title = {{Short Gamma-Ray Burst Formation Rate from BATSE Data Using E$_{p}$ -L$_{p}$ Correlation and the Minimum Gravitational-wave Event Rate of a Coalescing Compact Binary}},
	Volume = 789,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/789/1/65}}

@article{136,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013A\%26A...557A..12Z},
	Archiveprefix = {arXiv},
	Author = {{Zaninoni}, E. and {Bernardini}, M.~G. and {Margutti}, R. and {Oates}, S. and {Chincarini}, G.},
	Doi = {10.1051/0004-6361/201321221},
	Eid = {A12},
	Eprint = {1303.6924},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general; radiation mechanisms: non-thermal},
	Month = sep,
	Pages = {A12},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray burst optical light-curve zoo: comparison with X-ray observations}},
	Volume = 557,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201321221}}

@article{zhang2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...552L..35Z},
	Author = {{Zhang}, B. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1086/320255},
	Eprint = {astro-ph/0011133},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts; Stars: Pulsars: General; Radiation Mechanisms: Nonthermal; Shock Waves; Stars: Magnetic Fields},
	Month = may,
	Pages = {L35--L38},
	Title = {{Gamma-Ray Burst Afterglow with Continuous Energy Injection: Signature of a Highly Magnetized Millisecond Pulsar}},
	Volume = 552,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/320255}}


@article{Zhang02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...581.1236Z},
	Author = {{Zhang}, B. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1086/344338},
	Eprint = {astro-ph/0206158},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Shock Waves, Stars: Magnetic Fields},
	Month = dec,
	Pages = {1236-1247},
	Title = {{An Analysis of Gamma-Ray Burst Spectral Break Models}},
	Volume = 581,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/344338}}

@article{zhang07a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...655L..25Z},
	Author = {{Zhang}, B. and {Zhang}, B.-B. and {Liang}, E.-W. and {Gehrels}, N. and {Burrows}, D.~N. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1086/511781},
	Eprint = {astro-ph/0612238},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts},
	Month = jan,
	Pages = {L25-L28},
	Title = {{Making a Short Gamma-Ray Burst from a Long One: Implications for the Nature of GRB 060614}},
	Volume = 655,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/511781}}

@article{zhang07b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...655..989Z},
	Author = {{Zhang}, B. and {Liang}, E. and {Page}, K.~L. and {Grupe}, D. and {Zhang}, B.-B. and {Barthelmy}, S.~D. and {Burrows}, D.~N. and {Campana}, S. and {Chincarini}, G. and {Gehrels}, N. and {Kobayashi}, S. and {M{\'e}sz{\'a}ros}, P. and {Moretti}, A. and {Nousek}, J.~A. and {O'Brien}, P.~T. and {Osborne}, J.~P. and {Roming}, P.~W.~A. and {Sakamoto}, T. and {Schady}, P. and {Willingale}, R.},
	Doi = {10.1086/510110},
	Eprint = {astro-ph/0610177},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Methods: Statistical, Radiation Mechanisms: Nonthermal, Shock Waves},
	Month = feb,
	Pages = {989-1001},
	Title = {{GRB Radiative Efficiencies Derived from the Swift Data: GRBs versus XRFs, Long versus Short}},
	Volume = 655,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/510110}}

@article{zhang07c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...666.1002Z},
	Author = {{Zhang}, B.-B. and {Liang}, E.-W. and {Zhang}, B.},
	Doi = {10.1086/519548},
	Eprint = {astro-ph/0612246},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = sep,
	Pages = {1002-1011},
	Title = {{A Comprehensive Analysis of Swift XRT Data. I. Apparent Spectral Evolution of Gamma-Ray Burst X-Ray Tails}},
	Volume = 666,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/519548}}


@article{zhang2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...726...90Z},
	Archiveprefix = {arXiv},
	Author = {{Zhang}, B. and {Yan}, H.},
	Doi = {10.1088/0004-637X/726/2/90},
	Eid = {90},
	Eprint = {1011.1197},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; magnetic fields; magnetic reconnection; turbulence},
	Month = jan,
	Pages = {90},
	Primaryclass = {astro-ph.HE},
	Title = {{The Internal-collision-induced Magnetic Reconnection and Turbulence (ICMART) Model of Gamma-ray Bursts}},
	Volume = 726,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/726/2/90}}

@article{54,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...748..132Z},
	Archiveprefix = {arXiv},
	Author = {{Zhang}, B.-B. and {Burrows}, D.~N. and {Zhang}, B. and {M{\'e}sz{\'a}ros}, P. and {Wang}, X.-Y. and {Stratta}, G. and {D'Elia}, V. and {Frederiks}, D. and {Golenetskii}, S. and {Cummings}, J.~R. and {Norris}, J.~P. and {Falcone}, A.~D. and {Barthelmy}, S.~D. and {Gehrels}, N.},
	Doi = {10.1088/0004-637X/748/2/132},
	Eid = {132},
	Eprint = {1111.2922},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = apr,
	Pages = {132},
	Primaryclass = {astro-ph.HE},
	Title = {{Unusual Central Engine Activity in the Double Burst GRB 110709B}},
	Volume = 748,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/748/2/132}}

@article{156,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014Ap\%26SS.351..267Z},
	Author = {{Zitouni}, H. and {Guessoum}, N. and {Azzam}, W.~J.},
	Doi = {10.1007/s10509-014-1839-5},
	Journal = {\apss},
	Keywords = {Gamma-rays: bursts; Methods: statistical},
	Month = may,
	Pages = {267--279},
	Title = {{Revisiting the Amati and Yonetoku correlations with Swift GRBs}},
	Volume = 351,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-014-1839-5}}

@article{Wu2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...740L..21W},
	Archiveprefix = {arXiv},
	Author = {{Wu}, Q. and {Zou}, Y.-C. and {Cao}, X. and {Wang}, D.-X. and {Chen}, L.},
	Doi = {10.1088/2041-8205/740/1/L21},
	Eid = {L21},
	Eprint = {1108.1442},
	Journal = {\apjl},
	Keywords = {BL Lacertae objects: general, galaxies: jets, gamma-rays bursts: general, methods: statistical},
	Month = oct,
	Pages = {L21},
	Primaryclass = {astro-ph.HE},
	Title = {{A Uniform Correlation between Synchrotron Luminosity and Doppler Factor in Gamma-Ray Bursts and Blazars: A Hint of Similar Intrinsic Luminosities?}},
	Volume = 740,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/740/1/L21}}

@article{Yonetoku2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010PASJ...62.1495Y},
	Archiveprefix = {arXiv},
	Author = {{Yonetoku}, D. and {Murakami}, T. and {Tsutsui}, R. and {Nakamura}, T. and {Morihara}, Y. and {Takahashi}, K.},
	Doi = {10.1093/pasj/62.6.1495},
	Eprint = {1201.2745},
	Journal = {\pasj},
	Keywords = {gamma rays: bursts, gamma rays: cosmology, gamma rays: observations},
	Month = dec,
	Pages = {1495-},
	Primaryclass = {astro-ph.HE},
	Title = {{Possible Origins of Dispersion of the Peak Energy-Brightness Correlations of Gamma-Ray Bursts}},
	Volume = 62,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1093/pasj/62.6.1495}}

@article{berger07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...670.1254B},
	Author = {{Berger}, E.},
	Doi = {10.1086/522195},
	Eprint = {astro-ph/0702694},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = dec,
	Pages = {1254-1259},
	Title = {{The Prompt Gamma-Ray and Afterglow Energies of Short-Duration Gamma-Ray Bursts}},
	Volume = 670,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/522195}}

@article{berger14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ARA%26A..52...43B},
	Archiveprefix = {arXiv},
	Author = {{Berger}, E.},
	Doi = {10.1146/annurev-astro-081913-035926},
	Eprint = {1311.2603},
	Journal = {\araa},
	Month = aug,
	Pages = {43-105},
	Primaryclass = {astro-ph.HE},
	Title = {{Short-Duration Gamma-Ray Bursts}},
	Volume = 52,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev-astro-081913-035926}}

@article{Gehrels2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005Natur.437..851G},
	Author = {{Gehrels}, N. and {Sarazin}, C.~L. and {O'Brien}, P.~T. and {Zhang}, B. and {Barbier}, L. and {Barthelmy}, S.~D. and {Blustin}, A. and {Burrows}, D.~N. and {Cannizzo}, J. and {Cummings}, J.~R. and {Goad}, M. and {Holland}, S.~T. and {Hurkett}, C.~P. and {Kennea}, J.~A. and {Levan}, A. and {Markwardt}, C.~B. and {Mason}, K.~O. and {Meszaros}, P. and {Page}, M. and {Palmer}, D.~M. and {Rol}, E. and {Sakamoto}, T. and {Willingale}, R. and {Angelini}, L. and {Beardmore}, A. and {Boyd}, P.~T. and {Breeveld}, A. and {Campana}, S. and {Chester}, M.~M. and {Chincarini}, G. and {Cominsky}, L.~R. and {Cusumano}, G. and {de Pasquale}, M. and {Fenimore}, E.~E. and {Giommi}, P. and {Gronwall}, C. and {Grupe}, D. and {Hill}, J.~E. and {Hinshaw}, D. and {Hjorth}, J. and {Hullinger}, D. and {Hurley}, K.~C. and {Klose}, S. and {Kobayashi}, S. and {Kouveliotou}, C. and {Krimm}, H.~A. and {Mangano}, V. and {Marshall}, F.~E. and {McGowan}, K. and {Moretti}, A. and {Mushotzky}, R.~F. and {Nakazawa}, K. and {Norris}, J.~P. and {Nousek}, J.~A. and {Osborne}, J.~P. and {Page}, K. and {Parsons}, A.~M. and {Patel}, S. and {Perri}, M. and {Poole}, T. and {Romano}, P. and {Roming}, P.~W.~A. and {Rosen}, S. and {Sato}, G. and {Schady}, P. and {Smale}, A.~P. and {Sollerman}, J. and {Starling}, R. and {Still}, M. and {Suzuki}, M. and {Tagliaferri}, G. and {Takahashi}, T. and {Tashiro}, M. and {Tueller}, J. and {Wells}, A.~A. and {White}, N.~E. and {Wijers}, R.~A.~M.~J.},
	Doi = {10.1038/nature04142},
	Eprint = {astro-ph/0505630},
	Journal = {\nat},
	Month = oct,
	Pages = {851-854},
	Title = {{A short {$\gamma$}-ray burst apparently associated with an elliptical galaxy at redshift z = 0.225}},
	Volume = 437,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature04142}}

@article{Berger2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...660..496B},
	Author = {{Berger}, E. and {Shin}, M.-S. and {Mulchaey}, J.~S. and {Jeltema}, T.~E.},
	Doi = {10.1086/512664},
	Eprint = {astro-ph/0608498},
	Journal = {\apj},
	Keywords = {Galaxies: Clusters: General, galaxies: clusters: individual (EDCC 493), Gamma Rays: Bursts, X-Rays: Galaxies: Clusters},
	Month = may,
	Pages = {496-503},
	Title = {{Galaxy Clusters Associated with Short GRBs. I. The Fields of GRBs 050709, 050724, 050911, and 051221a}},
	Volume = 660,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/512664}}

@article{Bloom2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...638..354B},
	Author = {{Bloom}, J.~S. and {Prochaska}, J.~X. and {Pooley}, D. and {Blake}, C.~H. and {Foley}, R.~J. and {Jha}, S. and {Ramirez-Ruiz}, E. and {Granot}, J. and {Filippenko}, A.~V. and {Sigurdsson}, S. and {Barth}, A.~J. and {Chen}, H.-W. and {Cooper}, M.~C. and {Falco}, E.~E. and {Gal}, R.~R. and {Gerke}, B.~F. and {Gladders}, M.~D. and {Greene}, J.~E. and {Hennanwi}, J. and {Ho}, L.~C. and {Hurley}, K. and {Koester}, B.~P. and {Li}, W. and {Lubin}, L. and {Newman}, J. and {Perley}, D.~A. and {Squires}, G.~K. and {Wood-Vasey}, W.~M.},
	Doi = {10.1086/498107},
	Eprint = {astro-ph/0505480},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = feb,
	Pages = {354-368},
	Title = {{Closing in on a Short-Hard Burst Progenitor: Constraints from Early-Time Optical Imaging and Spectroscopy of a Possible Host Galaxy of GRB 050509b}},
	Volume = 638,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/498107}}

@article{shen09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.393..598S},
	Archiveprefix = {arXiv},
	Author = {{Shen}, R.-F. and {Willingale}, R. and {Kumar}, P. and {O'Brien}, P.~T. and {Evans}, P.~A.},
	Doi = {10.1111/j.1365-2966.2008.14223.x},
	Eprint = {0806.3541},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , scattering , dust, extinction , gamma-rays: burst},
	Month = feb,
	Pages = {598-606},
	Title = {{The dust scattering model cannot explain the shallow X-ray decay in GRB afterglows}},
	Volume = 393,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.14223.x}}

@article{yost02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...577..155Y},
	Author = {{Yost}, S.~A. and {Frail}, D.~A. and {Harrison}, F.~A. and {Sari}, R. and {Reichart}, D. and {Bloom}, J.~S. and {Kulkarni}, S.~R. and {Moriarty-Schieven}, G.~H. and {Djorgovski}, S.~G. and {Price}, P.~A. and {Goodrich}, R.~W. and {Larkin}, J.~E. and {Walter}, F. and {Shepherd}, D.~S. and {Fox}, D.~W. and {Taylor}, G.~B. and {Berger}, E. and {Galama}, T.~J.},
	Doi = {10.1086/342175},
	Eprint = {astro-ph/0204141},
	Journal = {\apj},
	Keywords = {Galaxies: High-Redshift, Gamma Rays: Bursts},
	Month = sep,
	Pages = {155-163},
	Title = {{The Broadband Afterglow of GRB 980329}},
	Volume = 577,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/342175}}

@article{kouveliotou93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413L.101K},
	Author = {{Kouveliotou}, C. and {Meegan}, C.~A. and {Fishman}, G.~J. and {Bhat}, N.~P. and {Briggs}, M.~S. and {Koshut}, T.~M. and {Paciesas}, W.~S. and {Pendleton}, G.~N.},
	Doi = {10.1086/186969},
	Journal = {\apjl},
	Keywords = {Astronomical Catalogs, Gamma Ray Bursts, Gamma Ray Observatory, Frequency Distribution, Spatial Distribution, Transient Response},
	Month = aug,
	Pages = {L101-L104},
	Title = {{Identification of two classes of gamma-ray bursts}},
	Volume = 413,
	Year = 1993,
	Bdsk-Url-1 = {https://doi.org/10.1086/186969}}

@article{connaughton16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...826L...6C},
	Archiveprefix = {arXiv},
	Author = {{Connaughton}, V. and {Burns}, E. and {Goldstein}, A. and {Blackburn}, L. and {Briggs}, M.~S. and {Zhang}, B.-B. and {Camp}, J. and {Christensen}, N. and {Hui}, C.~M. and {Jenke}, P. and {Littenberg}, T. and {McEnery}, J.~E. and {Racusin}, J. and {Shawhan}, P. and {Singer}, L. and {Veitch}, J. and {Wilson-Hodge}, C.~A. and {Bhat}, P.~N. and {Bissaldi}, E. and {Cleveland}, W. and {Fitzpatrick}, G. and {Giles}, M.~M. and {Gibby}, M.~H. and {von Kienlin}, A. and {Kippen}, R.~M. and {McBreen}, S. and {Mailyan}, B. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Preece}, R.~D. and {Roberts}, O.~J. and {Sparke}, L. and {Stanbro}, M. and {Toelge}, K. and {Veres}, P.},
	Doi = {10.3847/2041-8205/826/1/L6},
	Eid = {L6},
	Eprint = {1602.03920},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general, gravitational waves},
	Month = jul,
	Pages = {L6},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi GBM Observations of LIGO Gravitational-wave Event GW150914}},
	Volume = 826,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/826/1/L6}}

@article{Begue2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...802..134B},
	Author = {{Begue} \& {Pe'er}, A.},
	Doi = {10.1088/0004-637X/802/2/134},
	Eprint = {arXiv:1410.2730},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, magnetic reconnection, plasmas, radiation mechanisms: thermal},
	Month = apr,
	Pages = {134,141},
	Title = {{Poynting-flux-dominated Jets Challenged by their Photospheric Emission}},
	Volume = 802,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/802/2/134}}

@article{Obrien06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...647.1213O},
	Author = {{O'Brien}, P.~T. and {Willingale}, R. and {Osborne}, J. and {Goad}, M.~R. and {Page}, K.~L. and {Vaughan}, S. and {Rol}, E. and {Beardmore}, A. and {Godet}, O. and {Hurkett}, C.~P. and {Wells}, A. and {Zhang}, B. and {Kobayashi}, S. and {Burrows}, D.~N. and {Nousek}, J.~A. and {Kennea}, J.~A. and {Falcone}, A. and {Grupe}, D. and {Gehrels}, N. and {Barthelmy}, S. and {Cannizzo}, J. and {Cummings}, J. and {Hill}, J.~E. and {Krimm}, H. and {Chincarini}, G. and {Tagliaferri}, G. and {Campana}, S. and {Moretti}, A. and {Giommi}, P. and {Perri}, M. and {Mangano}, V. and {LaParola}, V.},
	Doi = {10.1086/505457},
	Eprint = {astro-ph/0601125},
	Journal = {\apj},
	Keywords = {Accretion, Accretion Disks, Black Hole Physics, Gamma Rays: Bursts},
	Month = aug,
	Pages = {1213-1237},
	Title = {{The Early X-Ray Emission from GRBs}},
	Volume = 647,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/505457}}

@article{Obrien2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007RSPTA.365.1179O},
	Author = {{O'Brien}, P.~T. and {Willingale}, R.},
	Doi = {10.1098/rsta.2006.1984},
	Eprint = {astro-ph/0701811},
	Journal = {Royal Society of London Philosophical Transactions Series A},
	Month = may,
	Pages = {1179-1188},
	Title = {{Using Swift observations of prompt and afterglow emission to classify GRBs}},
	Volume = 365,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1098/rsta.2006.1984}}

@article{sakamoto07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...669.1115S},
	Archiveprefix = {arXiv},
	Author = {{Sakamoto}, T. and {Hill}, J.~E. and {Yamazaki}, R. and {Angelini}, L. and {Krimm}, H.~A. and {Sato}, G. and {Swindell}, S. and {Takami}, K. and {Osborne}, J.~P.},
	Doi = {10.1086/521640},
	Eprint = {0707.2170},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = nov,
	Pages = {1115-1129},
	Title = {{Evidence of Exponential Decay Emission in the Swift Gamma-Ray Bursts}},
	Volume = 669,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/521640}}

@article{Lloyd1999,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...511..550L},
	Author = {{Lloyd}, N.~M. and {Petrosian}, V.},
	Doi = {10.1086/306719},
	Eprint = {astro-ph/9807180},
	Journal = {\apj},
	Keywords = {COSMOLOGY: THEORY, GAMMA RAYS: BURSTS, Cosmology: Theory, Gamma Rays: Bursts},
	Month = feb,
	Pages = {550-561},
	Title = {{Distribution of Spectral Characteristics and the Cosmological Evolution of Gamma-Ray Bursts}},
	Volume = 511,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/306719}}

@inproceedings{lloyd2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000AIPC..526..155L},
	Author = {{Lloyd}, N.~M. and {Petrosian}, V. and {Preece}, R.~D.},
	Booktitle = {Gamma-ray Bursts, 5th Huntsville Symposium},
	Doi = {10.1063/1.1361525},
	Editor = {{Kippen}, R.~M. and {Mallozzi}, R.~S. and {Fishman}, G.~J.},
	Eprint = {astro-ph/9912206},
	Keywords = {gamma-ray sources, gamma-ray bursts, Cosmic rays, Distances redshifts radial velocities, spatial distribution of galaxies},
	Month = sep,
	Pages = {155-159},
	Series = {American Institute of Physics Conference Series},
	Title = {{Synchrotron emission as the source of GRB spectra, Part II: Observations}},
	Volume = 526,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1063/1.1361525}}

@article{Sakamoto2005b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...629..311S},
	Author = {{Sakamoto}, T. and {Lamb}, D.~Q. and {Kawai}, N. and {Yoshida}, A. and {Graziani}, C. and {Fenimore}, E.~E. and {Donaghy}, T.~Q. and {Matsuoka}, M. and {Suzuki}, M. and {Ricker}, G. and {Atteia}, J.-L. and {Shirasaki}, Y. and {Tamagawa}, T. and {Torii}, K. and {Galassi}, M. and {Doty}, J. and {Vanderspek}, R. and {Crew}, G.~B. and {Villasenor}, J. and {Butler}, N. and {Prigozhin}, G. and {Jernigan}, J.~G. and {Barraud}, C. and {Boer}, M. and {Dezalay}, J.-P. and {Olive}, J.-F. and {Hurley}, K. and {Levine}, A. and {Monnelly}, G. and {Martel}, F. and {Morgan}, E. and {Woosley}, S.~E. and {Cline}, T. and {Braga}, J. and {Manchanda}, R. and {Pizzichini}, G. and {Takagishi}, K. and {Yamauchi}, M.},
	Doi = {10.1086/431235},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts},
	Month = aug,
	Pages = {311-327},
	Title = {{Global Characteristics of X-Ray Flashes and X-Ray-Rich Gamma-Ray Bursts Observed by HETE-2}},
	Volume = 629,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/431235}}

@article{stern2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJS..188..280S},
	Archiveprefix = {arXiv},
	Author = {{Stern}, D. and {Jimenez}, R. and {Verde}, L. and {Stanford}, S.~A. and {Kamionkowski}, M.},
	Doi = {10.1088/0067-0049/188/1/280},
	Eprint = {0907.3152},
	Journal = {\apjs},
	Keywords = {cosmology: observations},
	Month = may,
	Pages = {280-289},
	Title = {{Cosmic Chronometers: Constraining the Equation of State of Dark Energy. II. A Spectroscopic Catalog of Red Galaxies in Galaxy Clusters}},
	Volume = 188,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/188/1/280}}

@article{suzuki2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...746...85S},
	Archiveprefix = {arXiv},
	Author = {{Suzuki}, N. and {Rubin}, D. and {Lidman}, C. and {Aldering}, G. and {Amanullah}, R. and {Barbary}, K. and {Barrientos}, L.~F. and {Botyanszki}, J. and {Brodwin}, M. and {Connolly}, N. and {Dawson}, K.~S. and {Dey}, A. and {Doi}, M. and {Donahue}, M. and {Deustua}, S. and {Eisenhardt}, P. and {Ellingson}, E. and {Faccioli}, L. and {Fadeyev}, V. and {Fakhouri}, H.~K. and {Fruchter}, A.~S. and {Gilbank}, D.~G. and {Gladders}, M.~D. and {Goldhaber}, G. and {Gonzalez}, A.~H. and {Goobar}, A. and {Gude}, A. and {Hattori}, T. and {Hoekstra}, H. and {Hsiao}, E. and {Huang}, X. and {Ihara}, Y. and {Jee}, M.~J. and {Johnston}, D. and {Kashikawa}, N. and {Koester}, B. and {Konishi}, K. and {Kowalski}, M. and {Linder}, E.~V. and {Lubin}, L. and {Melbourne}, J. and {Meyers}, J. and {Morokuma}, T. and {Munshi}, F. and {Mullis}, C. and {Oda}, T. and {Panagia}, N. and {Perlmutter}, S. and {Postman}, M. and {Pritchard}, T. and {Rhodes}, J. and {Ripoche}, P. and {Rosati}, P. and {Schlegel}, D.~J. and {Spadafora}, A. and {Stanford}, S.~A. and {Stanishev}, V. and {Stern}, D. and {Strovink}, M. and {Takanashi}, N. and {Tokita}, K. and {Wagner}, M. and {Wang}, L. and {Yasuda}, N. and {Yee}, H.~K.~C. and {Supernova Cosmology Project}, T.},
	Doi = {10.1088/0004-637X/746/1/85},
	Eid = {85},
	Eprint = {1105.3470},
	Journal = {\apj},
	Keywords = {cosmological parameters, distance scale, supernovae: general},
	Month = feb,
	Pages = {85},
	Primaryclass = {astro-ph.CO},
	Title = {{The Hubble Space Telescope Cluster Supernova Survey. V. Improving the Dark-energy Constraints above z > 1 and Building an Early-type-hosted Supernova Sample}},
	Volume = 746,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/746/1/85}}

@article{lloydpetr2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...534..227L},
	Author = {{Lloyd}, N.~M. and {Petrosian}, V. and {Mallozzi}, R.~S.},
	Doi = {10.1086/308742},
	Eprint = {astro-ph/9908191},
	Journal = {\apj},
	Keywords = {COSMOLOGY: MISCELLANEOUS, GAMMA RAYS: BURSTS},
	Month = may,
	Pages = {227-238},
	Title = {{Cosmological versus Intrinsic: The Correlation between Intensity and the Peak of the {$\nu$}F$_{??}$ Spectrum of Gamma-Ray Bursts}},
	Volume = 534,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/308742}}

@article{petrosian2000,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...543..722L},
	Author = {{Lloyd}, N.~M. and {Petrosian}, V.},
	Doi = {10.1086/317125},
	Eprint = {astro-ph/0007061},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
	Month = nov,
	Pages = {722-732},
	Title = {{Synchrotron Radiation as the Source of Gamma-Ray Burst Spectra}},
	Volume = 543,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/317125}}

@article{lloydpetrosian02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...565..182L},
	Author = {{Lloyd-Ronning}, N.~M. and {Petrosian}, V.},
	Doi = {10.1086/324484},
	Eprint = {astro-ph/0109340},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal},
	Month = jan,
	Pages = {182-194},
	Title = {{Interpreting the Behavior of Time-resolved Gamma-Ray Burst Spectra}},
	Volume = 565,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1086/324484}}

@article{eliasdottir09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...697.1725E},
	Archiveprefix = {arXiv},
	Author = {{El{\'{\i}}asd{\'o}ttir}, {\'A}. and {Fynbo}, J.~P.~U. and {Hjorth}, J. and {Ledoux}, C. and {Watson}, D.~J. and {Andersen}, A.~C. and {Malesani}, D. and {Vreeswijk}, P.~M. and {Prochaska}, J.~X. and {Sollerman}, J. and {Jaunsen}, A.~O.},
	Doi = {10.1088/0004-637X/697/2/1725},
	Eprint = {0810.2897},
	Journal = {\apj},
	Keywords = {dust, extinction, galaxies: abundances, galaxies: distances and redshifts, galaxies: ISM, gamma rays: bursts},
	Month = jun,
	Pages = {1725-1740},
	Title = {{Dust Extinction in High-z Galaxies with Gamma-Ray Burst Afterglow Spectroscopy: The 2175 {\AA} Feature at z = 2.45}},
	Volume = 697,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/697/2/1725}}

@article{gruber14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJS..211...12G},
	Archiveprefix = {arXiv},
	Author = {{Gruber}, D. and {Goldstein}, A. and {Weller von Ahlefeld}, V. and {Narayana Bhat}, P. and {Bissaldi}, E. and {Briggs}, M.~S. and {Byrne}, D. and {Cleveland}, W.~H. and {Connaughton}, V. and {Diehl}, R. and {Fishman}, G.~J. and {Fitzpatrick}, G. and {Foley}, S. and {Gibby}, M. and {Giles}, M.~M. and {Greiner}, J. and {Guiriec}, S. and {van der Horst}, A.~J. and {von Kienlin}, A. and {Kouveliotou}, C. and {Layden}, E. and {Lin}, L. and {Meegan}, C.~A. and {McGlynn}, S. and {Paciesas}, W.~S. and {Pelassa}, V. and {Preece}, R.~D. and {Rau}, A. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F.},
	Doi = {10.1088/0067-0049/211/1/12},
	Eid = {12},
	Eprint = {1401.5069},
	Journal = {\apjs},
	Keywords = {gamma-ray burst: general, methods: data analysis},
	Month = mar,
	Pages = {12},
	Primaryclass = {astro-ph.HE},
	Title = {{The Fermi GBM Gamma-Ray Burst Spectral Catalog: Four Years of Data}},
	Volume = 211,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/211/1/12}}

@article{granot99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...513..679G},
	Author = {{Granot}, J. and {Piran}, T. and {Sari}, R.},
	Doi = {10.1086/306884},
	Eprint = {astro-ph/9806192},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, HYDRODYNAMICS, MAGNETIC FIELDS, RELATIVITY, SHOCK WAVES, Gamma Rays: Bursts, Gamma Rays: Theory, Hydrodynamics, Magnetic Fields, Relativity, Shock Waves},
	Month = mar,
	Pages = {679-689},
	Title = {{Images and Spectra from the Interior of a Relativistic Fireball}},
	Volume = 513,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/306884}}

@article{friedman05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...627....1F},
	Author = {{Friedman}, A.~S. and {Bloom}, J.~S.},
	Doi = {10.1086/430292},
	Eprint = {astro-ph/0408413},
	Journal = {\apj},
	Keywords = {Cosmology: Cosmological Parameters, Cosmology: Observations, Gamma Rays: Bursts},
	Month = jul,
	Pages = {1-25},
	Title = {{Toward a More Standardized Candle Using Gamma-Ray Burst Energetics and Spectra}},
	Volume = 627,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/430292}}

@article{Amati2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A\%26A...508..173A},
	Archiveprefix = {arXiv},
	Author = {{Amati}, L. and {Frontera}, F. and {Guidorzi}, C.},
	Doi = {10.1051/0004-6361/200912788},
	Eprint = {0907.0384},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, gamma rays: observations},
	Month = dec,
	Pages = {173-180},
	Primaryclass = {astro-ph.HE},
	Title = {{Extremely energetic Fermi gamma-ray bursts obey spectral energy correlations}},
	Volume = 508,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/200912788}}

@article{postnikov14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...783..126P},
	Archiveprefix = {arXiv},
	Author = {{Postnikov}, S. and {Dainotti}, M.~G. and {Hernandez}, X. and {Capozziello}, S.},
	Doi = {10.1088/0004-637X/783/2/126},
	Eid = {126},
	Eprint = {1401.2939},
	Journal = {\apj},
	Keywords = {cosmological parameters, cosmology: miscellaneous, cosmology: observations, cosmology: theory, dark energy, dark matter},
	Month = mar,
	Pages = {126},
	Primaryclass = {astro-ph.CO},
	Title = {{Nonparametric Study of the Evolution of the Cosmological Equation of State with SNeIa, BAO, and High-redshift GRBs}},
	Volume = 783,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/783/2/126}}

@article{evans09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.397.1177E},
	Archiveprefix = {arXiv},
	Author = {{Evans}, P.~A. and {Beardmore}, A.~P. and {Page}, K.~L. and {Osborne}, J.~P. and {O'Brien}, P.~T. and {Willingale}, R. and {Starling}, R.~L.~C. and {Burrows}, D.~N. and {Godet}, O. and {Vetere}, L. and {Racusin}, J. and {Goad}, M.~R. and {Wiersema}, K. and {Angelini}, L. and {Capalbi}, M. and {Chincarini}, G. and {Gehrels}, N. and {Kennea}, J.~A. and {Margutti}, R. and {Morris}, D.~C. and {Mountford}, C.~J. and {Pagani}, C. and {Perri}, M. and {Romano}, P. and {Tanvir}, N.},
	Doi = {10.1111/j.1365-2966.2009.14913.x},
	Eprint = {0812.3662},
	Journal = {\mnras},
	Keywords = {methods: data analysis , catalogues , gamma-rays: bursts},
	Month = aug,
	Pages = {1177-1201},
	Title = {{Methods and results of an automatic analysis of a complete sample of Swift-XRT observations of GRBs}},
	Volume = 397,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.14913.x}}

@article{liang08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...685..354L},
	Archiveprefix = {arXiv},
	Author = {{Liang}, N. and {Xiao}, W.~K. and {Liu}, Y. and {Zhang}, S.~N.},
	Doi = {10.1086/590903},
	Eprint = {0802.4262},
	Journal = {\apj},
	Keywords = {Cosmology: Observations, Gamma Rays: Bursts},
	Month = sep,
	Pages = {354-360},
	Title = {{A Cosmology-Independent Calibration of Gamma-Ray Burst Luminosity Relations and the Hubble Diagram}},
	Volume = 685,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/590903}}

@article{ghisellini09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.393..253G},
	Archiveprefix = {arXiv},
	Author = {{Ghisellini}, G. and {Nardini}, M. and {Ghirlanda}, G. and {Celotti}, A.},
	Doi = {10.1111/j.1365-2966.2008.14214.x},
	Eprint = {0811.1038},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal , gamma-rays: bursts , X-rays: general},
	Month = feb,
	Pages = {253-271},
	Title = {{A unifying view of gamma-ray burst afterglows}},
	Volume = 393,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.14214.x}}

@inproceedings{ghisellini12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012grb..confE..15G},
	Archiveprefix = {arXiv},
	Author = {{Ghisellini}, G.},
	Booktitle = {-Ray Bursts 2012 Conference (GRB 2012)},
	Eid = {15},
	Eprint = {1211.2062},
	Pages = {15},
	Primaryclass = {astro-ph.HE},
	Title = {{GRBs have preferred jet opening angles and bulk Lorentz factors}},
	Year = 2012}

@article{Roychoudhury2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...782..105R},
	Author = {{Roychoudhury}, A. and {Sarkar}, S.~K. and {Bhadra}, A.},
	Doi = {10.1088/0004-637X/782/2/105},
	Eid = {105},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 060814, radiation mechanisms: general},
	Month = feb,
	Pages = {105},
	Title = {{Spectral Lag Features of GRB 060814 from Swift BAT and Suzaku Observations}},
	Volume = 782,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/782/2/105}}

@article{Littlejohns2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.436.3640L},
	Archiveprefix = {arXiv},
	Author = {{Littlejohns}, O.~M. and {Tanvir}, N.~R. and {Willingale}, R. and {Evans}, P.~A. and {O'Brien}, P.~T. and {Levan}, A.~J.},
	Doi = {10.1093/mnras/stt1841},
	Eprint = {1309.7045},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = dec,
	Pages = {3640-3655},
	Primaryclass = {astro-ph.HE},
	Title = {{Are gamma-ray bursts the same at high redshift and low redshift?}},
	Volume = 436,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt1841}}

@article{peng2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013PASJ...65...71P},
	Author = {{Peng}, Z.-Y. and {Zhao}, X.-H. and {Yin}, Y. and {Bao}, Y.-Y. and {Ma}, L.},
	Doi = {10.1093/pasj/65.3.71},
	Journal = {\pasj},
	Keywords = {gamma rays: bursts, methods: statistical},
	Month = jun,
	Pages = {71},
	Title = {{The Relationship between the Power-Law Indices of the Temporal Properties on Energy and the Spectral Lag and Photon Flux of Gamma-Ray Burst Pulses}},
	Volume = 65,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/pasj/65.3.71}}

@article{hascoet2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...542L..29H},
	Archiveprefix = {arXiv},
	Author = {{Hasco{\"e}t}, R. and {Daigne}, F. and {Mochkovitch}, R.},
	Doi = {10.1051/0004-6361/201219339},
	Eid = {L29},
	Eprint = {1206.6770},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, radiation mechanisms: thermal, shock waves, magnetic reconnection},
	Month = jun,
	Pages = {L29},
	Primaryclass = {astro-ph.HE},
	Title = {{Accounting for the XRT early steep decay in models of the prompt gamma-ray burst emission}},
	Volume = 542,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201219339}}

@article{Littlejohns2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.421.2692L},
	Archiveprefix = {arXiv},
	Author = {{Littlejohns}, O.~M. and {Willingale}, R. and {O'Brien}, P.~T. and {Beardmore}, A.~P. and {Covino}, S. and {Perley}, D.~A. and {Tanvir}, N.~R. and {Rol}, E. and {Yuan}, F. and {Akerlof}, C. and {D'Avanzo}, P. and {Bersier}, D.~F. and {Castro-Tirado}, A.~J. and {Christian}, P. and {Cobb}, B.~E. and {Evans}, P.~A. and {Filippenko}, A.~V. and {Flewelling}, H. and {Fugazza}, D. and {Hoversten}, E.~A. and {Kamble}, A.~P. and {Kobayashi}, S. and {Li}, W. and {Morgan}, A.~N. and {Mundell}, C.~G. and {Page}, K. and {Palazzi}, E. and {Quimby}, R.~M. and {Schulze}, S. and {Steele}, I.~A. and {de Ugarte Postigo}, A.},
	Doi = {10.1111/j.1365-2966.2012.20499.x},
	Eprint = {1201.1292},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: individual: GRB 080310},
	Month = apr,
	Pages = {2692-2712},
	Primaryclass = {astro-ph.HE},
	Title = {{The origin of the early-time optical emission of Swift GRB 080310}},
	Volume = 421,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2012.20499.x}}

@article{staicova2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011Ap%26SS.332..385S},
	Archiveprefix = {arXiv},
	Author = {{Staicova}, D. and {Fiziev}, P.},
	Doi = {10.1007/s10509-010-0520-x},
	Eprint = {1002.0480},
	Journal = {\apss},
	Keywords = {Jets, GRB, Black holes, Naked singularities, Teukolsky master equation},
	Month = apr,
	Pages = {385-401},
	Primaryclass = {astro-ph.HE},
	Title = {{The spectrum of electromagnetic jets from Kerr black holes and naked singularities in the Teukolsky perturbation theory}},
	Volume = 332,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-010-0520-x}}

@article{covino2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...521A..53C},
	Archiveprefix = {arXiv},
	Author = {{Covino}, S. and {Campana}, S. and {Conciatore}, M.~L. and {D'Elia}, V. and {Palazzi}, E. and {Th{\"o}ne}, C.~C. and {Vergani}, S.~D. and {Wiersema}, K. and {Brusasca}, M. and {Cucchiara}, A. and {Cobb}, B.~E. and {Fern{\'a}ndez-Soto}, A. and {Kann}, D.~A. and {Malesani}, D. and {Tanvir}, N.~R. and {Antonelli}, L.~A. and {Bremer}, M. and {Castro-Tirado}, A.~J. and {de Ugarte Postigo}, A. and {Molinari}, E. and {Nicastro}, L. and {Stefanon}, M. and {Testa}, V. and {Tosti}, G. and {Vitali}, F. and {Amati}, L. and {Chapman}, R. and {Conconi}, P. and {Cutispoto}, G. and {Fynbo}, J.~P.~U. and {Goldoni}, P. and {Henriksen}, C. and {Horne}, K.~D. and {Malaspina}, G. and {Meurs}, E.~J.~A. and {Pian}, E. and {Stella}, L. and {Tagliaferri}, G. and {Ward}, P. and {Zerbi}, F.~M.},
	Doi = {10.1051/0004-6361/201014994},
	Eid = {A53},
	Eprint = {1007.4769},
	Journal = {\aap},
	Keywords = {gamma-ray burst: individual: GRB 060908, gamma-ray burst: general, radiation mechanisms: non-thermal},
	Month = oct,
	Pages = {A53},
	Primaryclass = {astro-ph.HE},
	Title = {{Challenging gamma-ray burst models through the broadband dataset of GRB 060908}},
	Volume = 521,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201014994}}

@article{natarajan05,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.364L...8N},
	Author = {{Natarajan}, P. and {Albanna}, B. and {Hjorth}, J. and {Ramirez-Ruiz}, E. and {Tanvir}, N. and {Wijers}, R.},
	Doi = {10.1111/j.1745-3933.2005.00094.x},
	Eprint = {astro-ph/0505496},
	Journal = {\mnras},
	Keywords = {gamma-rays: bursts},
	Month = nov,
	Pages = {L8-L12},
	Title = {{The redshift distribution of gamma-ray bursts revisited}},
	Volume = 364,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2005.00094.x}}

@article{jakobsson06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...447..897J},
	Author = {{Jakobsson}, P. and {Levan}, A. and {Fynbo}, J.~P.~U. and {Priddey}, R. and {Hjorth}, J. and {Tanvir}, N. and {Watson}, D. and {Jensen}, B.~L. and {Sollerman}, J. and {Natarajan}, P. and {Gorosabel}, J. and {Castro Cer{\'o}n}, J.~M. and {Pedersen}, K. and {Pursimo}, T. and {{\'A}rnad{\'o}ttir}, A.~S. and {Castro-Tirado}, A.~J. and {Davis}, C.~J. and {Deeg}, H.~J. and {Fiuza}, D.~A. and {Mikolaitis}, S. and {Sousa}, S.~G.},
	Doi = {10.1051/0004-6361:20054287},
	Eprint = {astro-ph/0509888},
	Journal = {\aap},
	Keywords = {cosmology: observations, dust, extinction, early Universe, galaxies: high-redshift, gamma rays: bursts},
	Month = mar,
	Pages = {897-903},
	Title = {{A mean redshift of 2.8 for Swift gamma-ray bursts}},
	Volume = 447,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20054287}}

@article{kann10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...720.1513K},
	Archiveprefix = {arXiv},
	Author = {{Kann}, D.~A. and {Klose}, S. and {Zhang}, B. and {Malesani}, D. and {Nakar}, E. and {Pozanenko}, A. and {Wilson}, A.~C. and {Butler}, N.~R. and {Jakobsson}, P. and {Schulze}, S. and {Andreev}, M. and {Antonelli}, L.~A. and {Bikmaev}, I.~F. and {Biryukov}, V. and {B{\"o}ttcher}, M. and {Burenin}, R.~A. and {Castro Cer{\'o}n}, J.~M. and {Castro-Tirado}, A.~J. and {Chincarini}, G. and {Cobb}, B.~E. and {Covino}, S. and {D'Avanzo}, P. and {D'Elia}, V. and {Della Valle}, M. and {de Ugarte Postigo}, A. and {Efimov}, Y. and {Ferrero}, P. and {Fugazza}, D. and {Fynbo}, J.~P.~U. and {G{\aa}lfalk}, M. and {Grundahl}, F. and {Gorosabel}, J. and {Gupta}, S. and {Guziy}, S. and {Hafizov}, B. and {Hjorth}, J. and {Holhjem}, K. and {Ibrahimov}, M. and {Im}, M. and {Israel}, G.~L. and {Je{\'l}inek}, M. and {Jensen}, B.~L. and {Karimov}, R. and {Khamitov}, I.~M. and {Kizilo{\v g}lu}, {\"U}. and {Klunko}, E. and {Kub{\'a}nek}, P. and {Kutyrev}, A.~S. and {Laursen}, P. and {Levan}, A.~J. and {Mannucci}, F. and {Martin}, C.~M. and {Mescheryakov}, A. and {Mirabal}, N. and {Norris}, J.~P. and {Ovaldsen}, J.-E. and {Paraficz}, D. and {Pavlenko}, E. and {Piranomonte}, S. and {Rossi}, A. and {Rumyantsev}, V. and {Salinas}, R. and {Sergeev}, A. and {Sharapov}, D. and {Sollerman}, J. and {Stecklum}, B. and {Stella}, L. and {Tagliaferri}, G. and {Tanvir}, N.~R. and {Telting}, J. and {Testa}, V. and {Updike}, A.~C. and {Volnova}, A. and {Watson}, D. and {Wiersema}, K. and {Xu}, D.},
	Doi = {10.1088/0004-637X/720/2/1513},
	Eprint = {0712.2186},
	Journal = {\apj},
	Keywords = {dust, extinction, gamma-ray burst: general},
	Month = sep,
	Pages = {1513-1558},
	Title = {{The Afterglows of Swift-era Gamma-ray Bursts. I. Comparing pre-Swift and Swift-era Long/Soft (Type II) GRB Optical Afterglows}},
	Volume = 720,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/720/2/1513}}

@article{Pontzen2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.402.1523P},
	Archiveprefix = {arXiv},
	Author = {{Pontzen}, A. and {Deason}, A. and {Governato}, F. and {Pettini}, M. and {Wadsley}, J. and {Quinn}, T. and {Brooks}, A. and {Bellovary}, J. and {Fynbo}, J.~P.~U.},
	Doi = {10.1111/j.1365-2966.2009.16017.x},
	Eprint = {0909.1321},
	Journal = {\mnras},
	Keywords = {galaxies: formation, quasars: absorption lines, gamma-rays: bursts},
	Month = mar,
	Pages = {1523-1535},
	Title = {{The nature of HIabsorbers in gamma-ray burst afterglows: clues from hydrodynamic simulations}},
	Volume = 402,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.16017.x}}

@article{tarnopolski15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.454.1132T},
	Archiveprefix = {arXiv},
	Author = {{Tarnopolski}, M.},
	Doi = {10.1093/mnras/stv2061},
	Eprint = {1507.04886},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, gamma-rays: general},
	Month = nov,
	Pages = {1132-1139},
	Primaryclass = {astro-ph.HE},
	Title = {{Distinguishing short and long Fermi gamma-ray bursts}},
	Volume = 454,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stv2061}}

@article{Horvath16,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016Ap%26SS.361..155H},
	Archiveprefix = {arXiv},
	Author = {{Horv{\'a}th}, I. and {T{\'o}th}, B.~G.},
	Doi = {10.1007/s10509-016-2748-6},
	Eid = {155},
	Eprint = {1604.00887},
	Journal = {\apss},
	Keywords = {Gamma-rays: theory, Gamma rays: observations, Gamma-ray burst: general, Methods: data analysis, Methods: statistical, Cosmology: observations},
	Month = may,
	Pages = {155},
	Primaryclass = {astro-ph.HE},
	Title = {{The duration distribution of Swift Gamma-Ray Bursts}},
	Volume = 361,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-016-2748-6}}

@article{deUgarte11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...525A.109D},
	Archiveprefix = {arXiv},
	Author = {{de Ugarte Postigo}, A. and {Horv{\'a}th}, I. and {Veres}, P. and {Bagoly}, Z. and {Kann}, D.~A. and {Th{\"o}ne}, C.~C. and {Balazs}, L.~G. and {D'Avanzo}, P. and {Aloy}, M.~A. and {Foley}, S. and {Campana}, S. and {Mao}, J. and {Jakobsson}, P. and {Covino}, S. and {Fynbo}, J.~P.~U. and {Gorosabel}, J. and {Castro-Tirado}, A.~J. and {Amati}, L. and {Nardini}, M.},
	Doi = {10.1051/0004-6361/201015261},
	Eid = {A109},
	Eprint = {1006.4469},
	Journal = {\aap},
	Keywords = {gamma-rays burst: general},
	Month = jan,
	Pages = {A109},
	Primaryclass = {astro-ph.CO},
	Title = {{Searching for differences in Swift's intermediate GRBs}},
	Volume = 525,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201015261}}

@article{maxham09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...707.1623M},
	Archiveprefix = {arXiv},
	Author = {{Maxham}, A. and {Zhang}, B.},
	Doi = {10.1088/0004-637X/707/2/1623},
	Eprint = {0911.0707},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, shock waves},
	Month = dec,
	Pages = {1623-1633},
	Primaryclass = {astro-ph.HE},
	Title = {{Modeling Gamma-Ray Burst X-Ray Flares Within the Internal Shock Model}},
	Volume = 707,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/707/2/1623}}

@article{japelj2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...785...84J},
	Archiveprefix = {arXiv},
	Author = {{Japelj}, J. and {Kopa{\v c}}, D. and {Kobayashi}, S. and {Harrison}, R. and {Guidorzi}, C. and {Virgili}, F.~J. and {Mundell}, C.~G. and {Melandri}, A. and {Gomboc}, A.},
	Doi = {10.1088/0004-637X/785/2/84},
	Eid = {84},
	Eprint = {1402.3701},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = apr,
	Pages = {84},
	Primaryclass = {astro-ph.HE},
	Title = {{Phenomenology of Reverse-shock Emission in the Optical Afterglows of Gamma-Ray Bursts}},
	Volume = 785,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/785/2/84}}

@article{PanaitescuSpadaMeszaros99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...522L.105P},
	Author = {{Panaitescu}, A. and {Spada}, M. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1086/312230},
	Eprint = {astro-ph/9905026},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, METHODS: NUMERICAL, RADIATION MECHANISMS: NONTHERMAL, Gamma Rays: Bursts, Methods: Numerical, Radiation Mechanisms: Nonthermal},
	Month = sep,
	Pages = {L105-L108},
	Title = {{Power Density Spectra of Gamma-Ray Bursts in the Internal Shock Model}},
	Volume = 522,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/312230}}

@article{panaitescu97,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...482..942P},
	Author = {{Panaitescu}, A. and {Wen}, L. and {Laguna}, P. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1086/304185},
	Eprint = {astro-ph/9610064},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Hydrodynamics, Methods: Numerical, Relativity, Shock Waves},
	Month = jun,
	Pages = {942-950},
	Title = {{Impact of Relativistic Fireballs on External Matter: Numerical Models of Cosmological Gamma-Ray Bursts}},
	Volume = 482,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/304185}}

@article{Panaitescu2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.414.3537P},
	Archiveprefix = {arXiv},
	Author = {{Panaitescu}, A. and {Vestrand}, W.~T.},
	Doi = {10.1111/j.1365-2966.2011.18653.x},
	Eprint = {1009.3947},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, shock waves},
	Month = jul,
	Pages = {3537-3546},
	Primaryclass = {astro-ph.HE},
	Title = {{Optical afterglows of gamma-ray bursts: peaks, plateaus and possibilities}},
	Volume = 414,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.18653.x}}

@article{Veresh07,
	Author = {Vereshchagin, G},
	Journal = {PhD thesis, University La Sapienza, Rome},
	Title = {{Pair plasma and Gamma-Ray Bursts.}},
	Year = 2008}

@article{panaitescu13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.436.3106P},
	Archiveprefix = {arXiv},
	Author = {{Panaitescu}, A. and {Vestrand}, W.~T. and {Wo{\'z}niak}, P.},
	Doi = {10.1093/mnras/stt1792},
	Eprint = {1311.5867},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, relativistic processes, shock waves},
	Month = dec,
	Pages = {3106-3111},
	Primaryclass = {astro-ph.HE},
	Title = {{An external-shock model for gamma-ray burst afterglow 130427A}},
	Volume = 436,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt1792}}

@article{zou10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.402.1854Z},
	Archiveprefix = {arXiv},
	Author = {{Zou}, Y.-C. and {Piran}, T.},
	Doi = {10.1111/j.1365-2966.2009.15863.x},
	Eprint = {0908.4418},
	Journal = {\mnras},
	Keywords = {radiation mechanism: non-thermal, gamma rays: bursts},
	Month = mar,
	Pages = {1854-1862},
	Primaryclass = {astro-ph.HE},
	Title = {{Lorentz factor constraint from the very early external shock of the gamma-ray burst ejecta}},
	Volume = 402,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.15863.x}}

@article{fishman94,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1994ApJS...92..229F},
	Author = {{Fishman}, G.~J. and {Meegan}, C.~A. and {Wilson}, R.~B. and {Brock}, M.~N. and {Horack}, J.~M. and {Kouveliotou}, C. and {Howard}, S. and {Paciesas}, W.~S. and {Briggs}, M.~S. and {Pendleton}, G.~N. and {Koshut}, T.~M. and {Mallozzi}, R.~S. and {Stollberg}, M. and {Lestrade}, J.~P.},
	Doi = {10.1086/191968},
	Journal = {\apjs},
	Keywords = {Angular Distribution, Astronomical Catalogs, Brightness Distribution, Flux Density, Gamma Ray Astronomy, Gamma Ray Bursts, Temporal Distribution, Gamma Ray Observatory, Pulse Amplitude, Scintillation Counters},
	Month = may,
	Pages = {229-283},
	Title = {{The first BATSE gamma-ray burst catalog}},
	Volume = 92,
	Year = 1994,
	Bdsk-Url-1 = {https://doi.org/10.1086/191968}}

@article{stern96,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...469L.109S},
	Author = {{Stern}, B.~E. and {Svensson}, R.},
	Doi = {10.1086/310267},
	Eprint = {astro-ph/9607070},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS},
	Month = oct,
	Pages = {L109},
	Title = {{Evidence for ''Chain Reaction'' in the Time Profiles of Gamma-Ray Bursts}},
	Volume = 469,
	Year = 1996,
	Bdsk-Url-1 = {https://doi.org/10.1086/310267}}

@article{daigne03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.342..587D},
	Author = {{Daigne}, F. and {Mochkovitch}, R.},
	Doi = {10.1046/j.1365-8711.2003.06575.x},
	Eprint = {astro-ph/0303287},
	Journal = {\mnras},
	Keywords = {hydrodynamics, radiation mechanisms: non-thermal, shock waves, gamma-rays: bursts},
	Month = jun,
	Pages = {587-592},
	Title = {{The physics of pulses in gamma-ray bursts: emission processes, temporal profiles and time-lags}},
	Volume = 342,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1046/j.1365-8711.2003.06575.x}}

@article{zhang06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.373..729Z},
	Author = {{Zhang}, Z. and {Xie}, G.~Z. and {Deng}, J.~G. and {Jin}, W.},
	Doi = {10.1111/j.1365-2966.2006.11058.x},
	Eprint = {astro-ph/0604349},
	Journal = {\mnras},
	Keywords = {methods: data analysis, gamma-rays: bursts},
	Month = dec,
	Pages = {729-732},
	Title = {{Revisiting the characteristics of the spectral lags in short gamma-ray bursts}},
	Volume = 373,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2006.11058.x}}

@article{NakarPiran02c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002MNRAS.331...40N},
	Author = {{Nakar}, E. and {Piran}, T.},
	Doi = {10.1046/j.1365-8711.2002.05158.x},
	Eprint = {astro-ph/0103210},
	Journal = {\mnras},
	Keywords = {gamma-rays: bursts},
	Month = mar,
	Pages = {40-44},
	Title = {{Time-scales in long gamma-ray bursts}},
	Volume = 331,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1046/j.1365-8711.2002.05158.x}}

@article{gehrels06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1044G},
	Author = {{Gehrels}, N. and {Norris}, J.~P. and {Barthelmy}, S.~D. and {Granot}, J. and {Kaneko}, Y. and {Kouveliotou}, C. and {Markwardt}, C.~B. and {M{\'e}sz{\'a}ros}, P. and {Nakar}, E. and {Nousek}, J.~A. and {O'Brien}, P.~T. and {Page}, M. and {Palmer}, D.~M. and {Parsons}, A.~M. and {Roming}, P.~W.~A. and {Sakamoto}, T. and {Sarazin}, C.~L. and {Schady}, P. and {Stamatikos}, M. and {Woosley}, S.~E.},
	Doi = {10.1038/nature05376},
	Eprint = {astro-ph/0610635},
	Journal = {\nat},
	Month = dec,
	Pages = {1044-1046},
	Title = {{A new {$\gamma$}-ray burst classification scheme from GRB060614}},
	Volume = 444,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1038/nature05376}}

@article{kocevski03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...594..385K},
	Author = {{Kocevski}, D. and {Liang}, E.},
	Doi = {10.1086/376868},
	Eprint = {astro-ph/0207052},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory},
	Month = sep,
	Pages = {385-389},
	Title = {{The Connection between Spectral Evolution and Gamma-Ray Burst Lag}},
	Volume = 594,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/376868}}

@article{hakkila08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...677L..81H},
	Archiveprefix = {arXiv},
	Author = {{Hakkila}, J. and {Giblin}, T.~W. and {Norris}, J.~P. and {Fragile}, P.~C. and {Bonnell}, J.~T.},
	Doi = {10.1086/588094},
	Eid = {L81},
	Eprint = {0803.1655},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts},
	Month = apr,
	Pages = {L81},
	Title = {{Correlations between Lag, Luminosity, and Duration in Gamma-Ray Burst Pulses}},
	Volume = 677,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/588094}}

@article{ukwatta10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...711.1073U},
	Archiveprefix = {arXiv},
	Author = {{Ukwatta}, T.~N. and {Stamatikos}, M. and {Dhuga}, K.~S. and {Sakamoto}, T. and {Barthelmy}, S.~D. and {Eskandarian}, A. and {Gehrels}, N. and {Maximon}, L.~C. and {Norris}, J.~P. and {Parke}, W.~C.},
	Doi = {10.1088/0004-637X/711/2/1073},
	Eprint = {0908.2370},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general},
	Month = mar,
	Pages = {1073-1086},
	Primaryclass = {astro-ph.HE},
	Title = {{Spectral Lags and the Lag-Luminosity Relation: An Investigation with Swift BAT Gamma-ray Bursts}},
	Volume = 711,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/711/2/1073}}

@article{ukwatta12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.419..614U},
	Archiveprefix = {arXiv},
	Author = {{Ukwatta}, T.~N. and {Dhuga}, K.~S. and {Stamatikos}, M. and {Dermer}, C.~D. and {Sakamoto}, T. and {Sonbas}, E. and {Parke}, W.~C. and {Maximon}, L.~C. and {Linnemann}, J.~T. and {Bhat}, P.~N. and {Eskandarian}, A. and {Gehrels}, N. and {Abeysekara}, A.~U. and {Tollefson}, K. and {Norris}, J.~P.},
	Doi = {10.1111/j.1365-2966.2011.19723.x},
	Eprint = {1109.0666},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = jan,
	Pages = {614-623},
	Primaryclass = {astro-ph.HE},
	Title = {{The lag-luminosity relation in the GRB source frame: an investigation with Swift BAT bursts}},
	Volume = 419,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.19723.x}}

@misc{schaefer02,
	Author = {Schaefer, B.E.},
	Publisher = {Cambridge, MA: Harvard Univ. Press},
	Title = {Gamma-ray Bursts: The Brightest Explosions in the Universe},
	Year = {2002}}

@article{liang2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...675..528L},
	Archiveprefix = {arXiv},
	Author = {{Liang}, E.-W. and {Racusin}, J.~L. and {Zhang}, B. and {Zhang}, B.-B. and {Burrows}, D.~N.},
	Doi = {10.1086/524701},
	Eid = {528-552},
	Eprint = {0708.2942},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, radiation mechanisms: non-thermal, X-rays},
	Month = mar,
	Pages = {528-552},
	Title = {{A Comprehensive Analysis of Swift XRT Data. III. Jet Break Candidates in X-Ray and Optical Afterglow Light Curves}},
	Volume = 675,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/524701}}

@article{lu12jet,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...751...49L},
	Archiveprefix = {arXiv},
	Author = {{L{\"u}}, J. and {Zou}, Y.-C. and {Lei}, W.-H. and {Zhang}, B. and {Wu}, Q. and {Wang}, D.-X. and {Liang}, E.-W. and {L{\"u}}, H.-J.},
	Doi = {10.1088/0004-637X/751/1/49},
	Eid = {49},
	Eprint = {1109.3757},
	Journal = {\apj},
	Keywords = {black hole physics, gamma-ray burst: general, neutrinos, relativistic processes},
	Month = may,
	Pages = {49},
	Primaryclass = {astro-ph.HE},
	Title = {{Lorentz-factor-Isotropic-luminosity/Energy Correlations of Gamma-Ray Bursts and Their Interpretation}},
	Volume = 751,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/751/1/49}}

@article{yi08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ChJAA...8...81Y},
	Author = {{Yi}, T.-F. and {Xie}, G.-Z. and {Zhang}, F.-W.},
	Doi = {10.1088/1009-9271/8/1/08},
	Journal = {\cjaa},
	Month = feb,
	Pages = {81-86},
	Title = {{A Close Correlation between the Spectral Lags and Redshifts of Gamma-Ray Bursts}},
	Volume = 8,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1088/1009-9271/8/1/08}}

@article{Guetta2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...657L..73G},
	Author = {{Guetta}, D. and {Della Valle}, M.},
	Doi = {10.1086/511417},
	Eprint = {astro-ph/0612194},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts},
	Month = mar,
	Pages = {L73-L76},
	Title = {{On the Rates of Gamma-Ray Bursts and Type Ib/c Supernovae}},
	Volume = 657,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/511417}}

@article{stratta07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...461..485S},
	Author = {{Stratta}, G. and {Basa}, S. and {Butler}, N. and {Atteia}, J.~L. and {Gendre}, B. and {P{\'e}langeon}, A. and {Malacrino}, F. and {Mellier}, Y. and {Kann}, D.~A. and {Klose}, S. and {Zeh}, A. and {Masetti}, N. and {Palazzi}, E. and {Gorosabel}, J. and {Castro-Tirado}, A.~J. and {de Ugarte Postigo}, A. and {Jelinek}, M. and {Cepa}, J. and {Casta{\~n}eda}, H. and {Mart{\'{\i}}nez-Delgado}, D. and {Bo{\"e}r}, M. and {Braga}, J. and {Crew}, G. and {Donaghy}, T.~Q. and {Dezalay}, J.-P. and {Doty}, J. and {Fenimore}, E.~E. and {Galassi}, M. and {Graziani}, C. and {Jernigan}, J.~G. and {Kawai}, N. and {Lamb}, D.~Q. and {Levine}, A. and {Manchanda}, R.~K. and {Martel}, F. and {Matsuoka}, M. and {Nakagawa}, Y. and {Olive}, J.-F. and {Pizzichini}, G. and {Prigozhin}, G. and {Ricker}, G. and {Sakamoto}, T. and {Shirasaki}, Y. and {Sugita}, S. and {Suzuki}, M. and {Takagishi}, K. and {Tamagawa}, T. and {Vanderspek}, R. and {Villasenor}, J. and {Woosley}, S.~E. and {Yamauchi}, M. and {Yoshida}, A.},
	Doi = {10.1051/0004-6361:20065831},
	Eprint = {astro-ph/0610157},
	Journal = {\aap},
	Keywords = {gamma rays: bursts},
	Month = jan,
	Pages = {485-492},
	Title = {{X-ray flashes or soft gamma-ray bursts?. The case of the likely distant XRF 040912}},
	Volume = 461,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20065831}}

@article{stratta09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...494L...9S},
	Archiveprefix = {arXiv},
	Author = {{Stratta}, G. and {Guetta}, D. and {D'Elia}, V. and {Perri}, M. and {Covino}, S. and {Stella}, L.},
	Doi = {10.1051/0004-6361:200811335},
	Eprint = {0901.0257},
	Journal = {\aap},
	Keywords = {gamma rays: bursts},
	Month = feb,
	Pages = {L9-L12},
	Primaryclass = {astro-ph.HE},
	Title = {{Evidence for an anticorrelation between the duration of the shallow decay phase of GRB X-ray afterglows and redshift}},
	Volume = 494,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:200811335}}

@article{macfadyen01a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...550..410M},
	Author = {{MacFadyen}, A.~I. and {Woosley}, S.~E. and {Heger}, A.},
	Doi = {10.1086/319698},
	Eprint = {astro-ph/9910034},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Stars: Supernovae: General},
	Month = mar,
	Pages = {410-425},
	Title = {{Supernovae, Jets, and Collapsars}},
	Volume = 550,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/319698}}

@article{macfadyen99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...524..262M},
	Author = {{MacFadyen}, A.~I. and {Woosley}, S.~E.},
	Doi = {10.1086/307790},
	Eprint = {astro-ph/9810274},
	Journal = {\apj},
	Keywords = {ACCRETION, ACCRETION DISKS, BLACK HOLE PHYSICS, GAMMA RAYS: BURSTS, STARS: SUPERNOVAE: GENERAL, Accretion, Accretion Disks, Black Hole Physics, Gamma Rays: Bursts, Stars: Supernovae: General},
	Month = oct,
	Pages = {262-289},
	Title = {{Collapsars: Gamma-Ray Bursts and Explosions in ``Failed Supernovae''}},
	Volume = 524,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/307790}}

@article{ryan2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...799....3R},
	Archiveprefix = {arXiv},
	Author = {{Ryan}, G. and {van Eerten}, H. and {MacFadyen}, A. and {Zhang}, B.-B.},
	Doi = {10.1088/0004-637X/799/1/3},
	Eid = {3},
	Eprint = {1405.5516},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, hydrodynamics, methods: data analysis, shock waves},
	Month = jan,
	Pages = {3},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-Ray Bursts are Observed Off-axis}},
	Volume = 799,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/799/1/3}}

@article{abbott,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016PhRvL.116f1102A},
	Archiveprefix = {arXiv},
	Author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Abernathy}, M.~R. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and et al.},
	Doi = {10.1103/PhysRevLett.116.061102},
	Eid = {061102},
	Eprint = {1602.03837},
	Journal = {Physical Review Letters},
	Month = feb,
	Number = 6,
	Pages = {061102},
	Primaryclass = {gr-qc},
	Title = {{Observation of Gravitational Waves from a Binary Black Hole Merger}},
	Volume = 116,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.116.061102}}

@article{connaughton,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016arXiv160203920C},
	Archiveprefix = {arXiv},
	Author = {{Connaughton}, V. and {Burns}, E. and {Goldstein}, A. and {Briggs}, M.~S. and {Zhang}, B.-B. and {Hui}, C.~M. and {Jenke}, P. and {Racusin}, J. and {Wilson-Hodge}, C.~A. and {Bhat}, P.~N. and {Bissaldi}, E. and {Cleveland}, W. and {Fitzpatrick}, G. and {Giles}, M.~M. and {Gibby}, M.~H. and {Greiner}, J. and {von Kienlin}, A. and {Kippen}, R.~M. and {McBreen}, S. and {Mailyan}, B. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Preece}, R.~D. and {Roberts}, O. and {Sparke}, L. and {Stanbro}, M. and {Toelge}, K. and {Veres}, P. and {Yu}, H.-F. and {authors}, o.},
	Eprint = {1602.03920},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	Month = feb,
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi GBM Observations of LIGO Gravitational Wave event GW150914}},
	Year = 2016}

@article{Lyutikov2003,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016arXiv160207352L},
	Archiveprefix = {arXiv},
	Author = {{Lyutikov}, M., amd {Blanford}, R.},
	Eprint = {0312347},
	Journal = {ArXiv e-prints},
	Month = dec,
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma Ray Bursts as Electromagnetic Outflows}},
	Year = 2003}

@article{evans,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.tmpL..45E},
	Archiveprefix = {arXiv},
	Author = {{Evans}, P.~A. and {Kennea}, J.~A. and {Barthelmy}, S.~D. and {Beardmore}, A.~P. and {Burrows}, D.~N. and {Campana}, S. and {Cenko}, S.~B. and {Gehrels}, N. and {Giommi}, P. and {Gronwall}, C. and {Marshall}, F.~E. and {Malesani}, D. and {Markwardt}, C.~B. and {Mingo}, B. and {Nousek}, J.~A. and {O'Brien}, P.~T. and {Osborne}, J.~P. and {Pagani}, C. and {Page}, K.~L. and {Palmer}, D.~M. and {Perri}, M. and {Racusin}, J.~L. and {Siegel}, M.~H. and {Sbarufatti}, B. and {Tagliaferri}, G.},
	Doi = {10.1093/mnrasl/slw065},
	Eprint = {1602.03868},
	Journal = {\mnras},
	Keywords = {Gravitional Waves, Xrays: general, methods: data analysis},
	Month = apr,
	Primaryclass = {astro-ph.HE},
	Title = {{Swift follow-up of the Gravitational Wave source GW150914}},
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnrasl/slw065}}

@article{savchenko,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...820L..36S},
	Archiveprefix = {arXiv},
	Author = {{Savchenko}, V. and {Ferrigno}, C. and {Mereghetti}, S. and {Natalucci}, L. and {Bazzano}, A. and {Bozzo}, E. and {Brandt}, S. and {Courvoisier}, T.~J.-L. and {Diehl}, R. and {Hanlon}, L. and {von Kienlin}, A. and {Kuulkers}, E. and {Laurent}, P. and {Lebrun}, F. and {Roques}, J.~P. and {Ubertini}, P. and {Weidenspointner}, G.},
	Doi = {10.3847/2041-8205/820/2/L36},
	Eid = {L36},
	Eprint = {1602.04180},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general, gravitational waves},
	Month = apr,
	Pages = {L36},
	Primaryclass = {astro-ph.HE},
	Title = {{INTEGRAL Upper Limits on Gamma-Ray Emission Associated with the Gravitational Wave Event GW150914}},
	Volume = 820,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/820/2/L36}}

@article{xli,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...827L..16L},
	Archiveprefix = {arXiv},
	Author = {{Li}, X. and {Zhang}, F.-W. and {Yuan}, Q. and {Jin}, Z.-P. and {Fan}, Y.-Z. and {Liu}, S.-M. and {Wei}, D.-M.},
	Doi = {10.3847/2041-8205/827/1/L16},
	Eid = {L16},
	Eprint = {1602.04460},
	Journal = {\apjl},
	Keywords = {binaries: close, gamma-ray burst: general, gravitation},
	Month = aug,
	Pages = {L16},
	Primaryclass = {astro-ph.HE},
	Title = {{Implications of the Tentative Association between GW150914 and a Fermi-GBM Transient}},
	Volume = 827,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/827/1/L16}}

@article{loeb,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...819L..21L},
	Archiveprefix = {arXiv},
	Author = {{Loeb}, A.},
	Doi = {10.3847/2041-8205/819/2/L21},
	Eid = {L21},
	Eprint = {1602.04735},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general, gravitational waves},
	Month = mar,
	Pages = {L21},
	Primaryclass = {astro-ph.HE},
	Title = {{Electromagnetic Counterparts to Black Hole Mergers Detected by LIGO}},
	Volume = 819,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/819/2/L21}}

@article{morsony,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...825L..24M},
	Archiveprefix = {arXiv},
	Author = {{Morsony}, B.~J. and {Workman}, J.~C. and {Ryan}, D.~M.},
	Doi = {10.3847/2041-8205/825/2/L24},
	Eid = {L24},
	Eprint = {1602.05529},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: general, gamma-ray burst: individual: GW150914-GBM, gravitational waves},
	Month = jul,
	Pages = {L24},
	Primaryclass = {astro-ph.HE},
	Title = {{Modeling the Afterglow of the Possible Fermi-GBM event Associated with GW150914}},
	Volume = 825,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/825/2/L24}}

@article{perna,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...821L..18P},
	Archiveprefix = {arXiv},
	Author = {{Perna}, R. and {Lazzati}, D. and {Giacomazzo}, B.},
	Doi = {10.3847/2041-8205/821/1/L18},
	Eid = {L18},
	Eprint = {1602.05140},
	Journal = {\apjl},
	Keywords = {accretion, accretion disks, gamma-ray burst: general, gravitational waves, stars: black holes, stars: massive},
	Month = apr,
	Pages = {L18},
	Primaryclass = {astro-ph.HE},
	Title = {{Short Gamma-Ray Bursts from the Merger of Two Black Holes}},
	Volume = 821,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/821/1/L18}}

@article{gole,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1983Natur.306..451G},
	Author = {{Golenetskii}, S.~V. and {Mazets}, E.~P. and {Aptekar}, R.~L. and {Ilinskii}, V.~N.},
	Doi = {10.1038/306451a0},
	Journal = {\nat},
	Keywords = {Gamma Ray Bursts, Gamma Ray Spectra, Spectral Correlation, Continuous Spectra, Energy Spectra, Luminosity, Plasma Temperature, Solar Maximum Mission, Venera Satellites},
	Month = dec,
	Pages = {451-453},
	Title = {{Correlation between luminosity and temperature in gamma-ray burst sources}},
	Volume = 306,
	Year = 1983,
	Bdsk-Url-1 = {https://doi.org/10.1038/306451a0}}

@article{guiriec2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...725..225G},
	Archiveprefix = {arXiv},
	Author = {{Guiriec}, S. and {Briggs}, M.~S. and {Connaugthon}, V. and {Kara}, E. and {Daigne}, F. and {Kouveliotou}, C. and {van der Horst}, A.~J. and {Paciesas}, W. and {Meegan}, C.~A. and {Bhat}, P.~N. and {Foley}, S. and {Bissaldi}, E. and {Burgess}, M. and {Chaplin}, V. and {Diehl}, R. and {Fishman}, G. and {Gibby}, M. and {Giles}, M.~M. and {Goldstein}, A. and {Greiner}, J. and {Gruber}, D. and {von Kienlin}, A. and {Kippen}, M. and {McBreen}, S. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and {Wilson-Hodge}, C.},
	Doi = {10.1088/0004-637X/725/1/225},
	Eprint = {1009.5045},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, gamma rays: general, radiation mechanisms: non-thermal},
	Month = dec,
	Pages = {225-241},
	Primaryclass = {astro-ph.HE},
	Title = {{Time-resolved Spectroscopy of the Three Brightest and Hardest Short Gamma-ray Bursts Observed with the Fermi Gamma-ray Burst Monitor}},
	Volume = 725,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/725/1/225}}

@article{KendallCorr,
	Author = {{Kendall}, M.~G.},
	Doi = {10.1093/biomet/30.1-2.81},
	Eprint = {http://biomet.oxfordjournals.org/content/30/1-2/81.full.pdf+html},
	Journal = {Biometrika},
	Number = {1-2},
	Pages = {81-93},
	Title = {A New Measure of Rank Correlation},
	Url = {http://biomet.oxfordjournals.org/content/30/1-2/81.short},
	Volume = {30},
	Year = {1938},
	Bdsk-Url-1 = {http://biomet.oxfordjournals.org/content/30/1-2/81.short},
	Bdsk-Url-2 = {https://doi.org/10.1093/biomet/30.1-2.81}}

@article{Spearman,
	Author = {C. Spearman},
	Issn = {00029556},
	Journal = {The American Journal of Psychology},
	Number = {1},
	Pages = {72-101},
	Publisher = {University of Illinois Press},
	Title = {The Proof and Measurement of Association between Two Things},
	Url = {http://www.jstor.org/stable/1412159},
	Volume = {15},
	Year = {1904},
	Bdsk-Url-1 = {http://www.jstor.org/stable/1412159}}

@book{Kendall,
	Author = {{Kendall}, M. and {Stuart}, A.},
	Publisher = {London: Griffin, 1973, 3rd ed.},
	Title = {{The advanced theory of statistics. Vol.2: Inference and relationship}},
	Year = 1973}

@article{grindlay06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006NatPh...2..116G},
	Author = {{Grindlay}, J. and {Portegies Zwart}, S. and {McMillan}, S.},
	Doi = {10.1038/nphys214},
	Eprint = {astro-ph/0512654},
	Journal = {Nature Physics},
	Month = feb,
	Pages = {116-119},
	Title = {{Short gamma-ray bursts from binary neutron star mergers in globular clusters}},
	Volume = 2,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1038/nphys214}}

@article{basak13,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.436.3082B},
	Archiveprefix = {arXiv},
	Author = {{Basak}, R. and {Rao}, A.~R.},
	Doi = {10.1093/mnras/stt1790},
	Eprint = {1309.5233},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, methods: data analysis, methods: observational, methods: statistical, gamma-ray burst: general, early Universe},
	Month = dec,
	Pages = {3082-3088},
	Primaryclass = {astro-ph.HE},
	Title = {{Pulse-wise Amati correlation in Fermi gamma-ray bursts}},
	Volume = 436,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stt1790}}

@article{basak12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...749..132B},
	Archiveprefix = {arXiv},
	Author = {{Basak}, R. and {Rao}, A.~R.},
	Doi = {10.1088/0004-637X/749/2/132},
	Eid = {132},
	Eprint = {1202.3089},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis, methods: observational},
	Month = apr,
	Pages = {132},
	Primaryclass = {astro-ph.HE},
	Title = {{Correlation between the Isotropic Energy and the Peak Energy at Zero Fluence for the Individual Pulses of Gamma-Ray Bursts: Toward a Universal Physical Correlation for the Prompt Emission}},
	Volume = 749,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/749/2/132}}

@article{beloborodov2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.407.1033B},
	Archiveprefix = {arXiv},
	Author = {{Beloborodov}, A.~M.},
	Doi = {10.1111/j.1365-2966.2010.16770.x},
	Eprint = {0907.0732},
	Journal = {\mnras},
	Keywords = {plasmas, radiation mechanisms: non-thermal, radiation mechanisms: thermal, radiative transfer, scattering, gamma-rays: bursts, theory, relativity},
	Month = sep,
	Pages = {1033-1047},
	Primaryclass = {astro-ph.HE},
	Title = {{Collisional mechanism for gamma-ray burst emission}},
	Volume = 407,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2010.16770.x}}

@article{hascoet2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...551A.124H},
	Archiveprefix = {arXiv},
	Author = {{Hasco{\"e}t}, R. and {Daigne}, F. and {Mochkovitch}, R.},
	Doi = {10.1051/0004-6361/201220023},
	Eid = {A124},
	Eprint = {1302.0235},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, radiation mechanisms: thermal, radiation mechanisms: non-thermal, shock waves, magnetic reconnection},
	Month = mar,
	Pages = {A124},
	Primaryclass = {astro-ph.HE},
	Title = {{Prompt thermal emission in gamma-ray bursts}},
	Volume = 551,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201220023}}

@article{daigne07,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...465....1D},
	Archiveprefix = {arXiv},
	Author = {{Daigne}, F. and {Mochkovitch}, R.},
	Doi = {10.1051/0004-6361:20066080},
	Eprint = {0707.0931},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, star: supernovae: individual: SN1998bw, shock waves, radiation mechanisms: non-thermal},
	Month = apr,
	Pages = {1-8},
	Title = {{The low-luminosity tail of the GRB distribution: the case of GRB 980425}},
	Volume = 465,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20066080}}

@article{vurm2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...831..175V},
	Archiveprefix = {arXiv},
	Author = {{Vurm}, I. and {Beloborodov}, A.~M.},
	Doi = {10.3847/0004-637X/831/2/175},
	Eid = {175},
	Eprint = {1506.01107},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, plasmas, radiation mechanisms: nonthermal, radiative transfer, scattering},
	Month = nov,
	Pages = {175},
	Primaryclass = {astro-ph.HE},
	Title = {{Radiative Transfer Models for Gamma-Ray Bursts}},
	Volume = 831,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/831/2/175}}

@article{guiriec2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...727L..33G},
	Archiveprefix = {arXiv},
	Author = {{Guiriec}, S. and {Connaughton}, V. and {Briggs}, M.~S. and {Burgess}, M. and {Ryde}, F. and {Daigne}, F. and {M{\'e}sz{\'a}ros}, P. and {Goldstein}, A. and {McEnery}, J. and {Omodei}, N. and {Bhat}, P.~N. and {Bissaldi}, E. and {Camero-Arranz}, A. and {Chaplin}, V. and {Diehl}, R. and {Fishman}, G. and {Foley}, S. and {Gibby}, M. and {Giles}, M.~M. and {Greiner}, J. and {Gruber}, D. and {von Kienlin}, A. and {Kippen}, M. and {Kouveliotou}, C. and {McBreen}, S. and {Meegan}, C.~A. and {Paciesas}, W. and {Preece}, R. and {Rau}, A. and {Tierney}, D. and {van der Horst}, A.~J. and {Wilson-Hodge}, C.},
	Doi = {10.1088/2041-8205/727/2/L33},
	Eid = {L33},
	Eprint = {1010.4601},
	Journal = {\apjl},
	Keywords = {acceleration of particles, gamma-ray burst: individual: GRB 1000724B, gamma rays: stars, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
	Month = feb,
	Pages = {L33},
	Primaryclass = {astro-ph.HE},
	Title = {{Detection of a Thermal Spectral Component in the Prompt Emission of GRB 100724B}},
	Volume = 727,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/727/2/L33}}

@article{guiriec2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...770...32G},
	Archiveprefix = {arXiv},
	Author = {{Guiriec}, S. and {Daigne}, F. and {Hasco{\"e}t}, R. and {Vianello}, G. and {Ryde}, F. and {Mochkovitch}, R. and {Kouveliotou}, C. and {Xiong}, S. and {Bhat}, P.~N. and {Foley}, S. and {Gruber}, D. and {Burgess}, J.~M. and {McGlynn}, S. and {McEnery}, J. and {Gehrels}, N.},
	Doi = {10.1088/0004-637X/770/1/32},
	Eid = {32},
	Eprint = {1210.7252},
	Journal = {\apj},
	Keywords = {acceleration of particles, cosmology: miscellaneous, gamma-ray burst: individual: GRB 120323A, gamma rays: stars, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
	Month = jun,
	Pages = {32},
	Primaryclass = {astro-ph.HE},
	Title = {{Evidence for a Photospheric Component in the Prompt Emission of the Short GRB 120323A and Its Effects on the GRB Hardness-Luminosity Relation}},
	Volume = 770,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/770/1/32}}

@article{ZhangWoosleyMacFadyen03,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...586..356Z},
	Author = {{Zhang}, W. and {Woosley}, S.~E. and {MacFadyen}, A.~I.},
	Doi = {10.1086/367609},
	Eprint = {astro-ph/0207436},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Hydrodynamics, Methods: Numerical, Relativity},
	Month = mar,
	Pages = {356-371},
	Title = {{Relativistic Jets in Collapsars}},
	Volume = 586,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1086/367609}}

@article{guiriec2015a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...807..148G},
	Archiveprefix = {arXiv},
	Author = {{Guiriec}, S. and {Kouveliotou}, C. and {Daigne}, F. and {Zhang}, B. and {Hasco{\"e}t}, R. and {Nemmen}, R.~S. and {Thompson}, D.~J. and {Bhat}, P.~N. and {Gehrels}, N. and {Gonzalez}, M.~M. and {Kaneko}, Y. and {McEnery}, J. and {Mochkovitch}, R. and {Racusin}, J.~L. and {Ryde}, F. and {Sacahui}, J.~R. and {{\"U}nsal}, A.~M.},
	Doi = {10.1088/0004-637X/807/2/148},
	Eid = {148},
	Eprint = {1501.07028},
	Journal = {\apj},
	Keywords = {acceleration of particles, black hole physics, distance scale, gamma-ray burst: general, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
	Month = jul,
	Pages = {148},
	Primaryclass = {astro-ph.HE},
	Title = {{Toward a Better Understanding of the GRB Phenomenon: a New Model for GRB Prompt Emission and its Effects on the New L$_{i}$$^{NT}$- E$_{peak,i}$$^{rest,NT}$ Relation}},
	Volume = 807,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/807/2/148}}

@article{guiriec2015b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015ApJ...814...10G},
	Archiveprefix = {arXiv},
	Author = {{Guiriec}, S. and {Mochkovitch}, R. and {Piran}, T. and {Daigne}, F. and {Kouveliotou}, C. and {Racusin}, J. and {Gehrels}, N. and {McEnery}, J.},
	Doi = {10.1088/0004-637X/814/1/10},
	Eid = {10},
	Eprint = {1507.06976},
	Journal = {\apj},
	Keywords = {acceleration of particles, black hole physics, distance scale, gamma-ray burst: general, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
	Month = nov,
	Pages = {10},
	Primaryclass = {astro-ph.HE},
	Title = {{GRB 131014A: A Laboratory for Studying the Thermal-like and Non-thermal Emissions in Gamma-Ray Bursts, and the New L$^{nTh}$$_{i}$-E$^{nTh,rest}$$_{peak,i}$ Relation}},
	Volume = 814,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/814/1/10}}

@article{guiriec2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...819...79G},
	Archiveprefix = {arXiv},
	Author = {{Guiriec}, S. and {Gonzalez}, M.~M. and {Sacahui}, J.~R. and {Kouveliotou}, C. and {Gehrels}, N. and {McEnery}, J.},
	Doi = {10.3847/0004-637X/819/1/79},
	Eid = {79},
	Eprint = {1507.04081},
	Journal = {\apj},
	Keywords = {acceleration of particles, black hole physics, distance scale, gamma-ray burst: general, radiation mechanisms: non-thermal, radiation mechanisms: thermal},
	Month = mar,
	Pages = {79},
	Primaryclass = {astro-ph.HE},
	Title = {{CGRO/BATSE Data Support the New Paradigm for GRB Prompt Emission and the New L$_{i}$$^{nTh}$-E$_{peak,i}$$^{nTh,rest}$ Relation}},
	Volume = 819,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0004-637X/819/1/79}}

@article{ackermann2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716.1178A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and et al.},
	Doi = {10.1088/0004-637X/716/2/1178},
	Eprint = {1005.2141},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal},
	Month = jun,
	Pages = {1178-1190},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Observations of GRB 090510: A Short-Hard Gamma-ray Burst with an Additional, Hard Power-law Component from 10 keV TO GeV Energies}},
	Volume = 716,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/716/2/1178}}

@article{ackermann2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...729..114A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and et al.},
	Doi = {10.1088/0004-637X/729/2/114},
	Eid = {114},
	Eprint = {1101.2082},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 090926A},
	Month = mar,
	Pages = {114},
	Primaryclass = {astro-ph.HE},
	Title = {{Detection of a Spectral Break in the Extra Hard Component of GRB 090926A}},
	Volume = 729,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/729/2/114}}

@article{Fiore2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...470..515F},
	Archiveprefix = {arXiv},
	Author = {{Fiore}, F. and {Guetta}, D. and {Piranomonte}, S. and {D'Elia}, V. and {Antonelli}, L.~A.},
	Doi = {10.1051/0004-6361:20077157},
	Eprint = {0704.2189},
	Journal = {\aap},
	Keywords = {cosmology: observations, gamma rays: observations, gamma rays: bursts},
	Month = aug,
	Pages = {515-522},
	Title = {{Selection effects shaping the gamma ray burst redshift distributions}},
	Volume = 470,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20077157}}

@article{ackermann2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJS..209...34A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Ajello}, M. and {Allafort}, A. and {Atwood}, W.~B. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and {Bechtol}, K. and {Belfiore}, A. and et al.},
	Doi = {10.1088/0067-0049/209/2/34},
	Eid = {34},
	Eprint = {1306.6772},
	Journal = {\apjs},
	Keywords = {catalogs, gamma rays: general},
	Month = dec,
	Pages = {34},
	Primaryclass = {astro-ph.IM},
	Title = {{The First Fermi-LAT Catalog of Sources above 10 GeV}},
	Volume = 209,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/209/2/34}}

@article{guidorzi09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...499..439G},
	Archiveprefix = {arXiv},
	Author = {{Guidorzi}, C. and {Clemens}, C. and {Kobayashi}, S. and {Granot}, J. and {Melandri}, A. and {D'Avanzo}, P. and {Kuin}, N.~P.~M. and {Klotz}, A. and {Fynbo}, J.~P.~U. and {Covino}, S. and {Greiner}, J. and {Malesani}, D. and {Mao}, J. and {Mundell}, C.~G. and {Steele}, I.~A. and {Jakobsson}, P. and {Margutti}, R. and {Bersier}, D. and {Campana}, S. and {Chincarini}, G. and {D'Elia}, V. and {Fugazza}, D. and {Genet}, F. and {Gomboc}, A. and {Kr{\"u}hler}, T. and {K{\"u}pc{\"u} Yolda{\c s}}, A. and {Moretti}, A. and {Mottram}, C.~J. and {O'Brien}, P.~T. and {Smith}, R.~J. and {Szokoly}, G. and {Tagliaferri}, G. and {Tanvir}, N.~R. and {Gehrels}, N.},
	Doi = {10.1051/0004-6361/200911719},
	Eprint = {0903.2958},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, X-rays: individual: XRF 080330},
	Month = may,
	Pages = {439-453},
	Primaryclass = {astro-ph.HE},
	Title = {{Rise and fall of the X-ray flash 080330: an off-axis jet?}},
	Volume = 499,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/200911719}}

@article{guidorzi05b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.364..163G},
	Author = {{Guidorzi}, C.},
	Doi = {10.1111/j.1365-2966.2005.09545.x},
	Eprint = {astro-ph/0508483},
	Journal = {\mnras},
	Keywords = {methods: data analysis, gamma-rays: bursts},
	Month = nov,
	Pages = {163-168},
	Title = {{Testing the gamma-ray burst variability/peak luminosity correlation using the pseudo-redshifts of a large sample of BATSE gamma-ray bursts}},
	Volume = 364,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2005.09545.x}}

@article{wang15,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJS..219....9W/abstract},
	Archiveprefix = {arXiv},
	Author = {{Wang}, X.~G. and {Zhang}, B. and {Liang}, E.~W. and {Gao}, H. and {Li}, L. and {Deng}, C.~M. and {Qin}, S.~M. and {Tang}, Q.~W. and {Kann}, D.~A. and {Ryde}, F. and {Kumar}, P.},
	Doi = {10.1088/0067-0049/219/1/9},
	Eprint = {1503.03193},
	Journal = {\apjs},
	Month = jul,
	Pages = {9},
	Primaryclass = {astro-ph.HE},
	Title = {{How Bad or Good Are the External Forward Shock Afterglow Models of Gamma-Ray Bursts?}},
	Volume = 219,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1088/0067-0049/219/1/9}}

@article{nakar2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007PhR...442..166N},
	Author = {{Nakar}, E.},
	Doi = {10.1016/j.physrep.2007.02.005},
	Eprint = {astro-ph/0701748},
	Journal = {\physrep},
	Month = apr,
	Pages = {166-236},
	Title = {{Short-hard gamma-ray bursts}},
	Volume = 442,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physrep.2007.02.005}}

@article{zhang11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011CRPhy..12..206Z},
	Archiveprefix = {arXiv},
	Author = {{Zhang}, B.},
	Doi = {10.1016/j.crhy.2011.03.004},
	Eprint = {1104.0932},
	Journal = {Comptes Rendus Physique},
	Month = apr,
	Pages = {206-225},
	Primaryclass = {astro-ph.HE},
	Title = {{Open questions in GRB physics}},
	Volume = 12,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.crhy.2011.03.004}}

@article{gehrels2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013FrPhy...8..661G},
	Archiveprefix = {arXiv},
	Author = {{Gehrels}, N. and {Razzaque}, S.},
	Doi = {10.1007/s11467-013-0282-3},
	Eprint = {1301.0840},
	Journal = {Frontiers of Physics},
	Keywords = {gamma-ray bursts (GRBs), Swift, Fermi},
	Month = dec,
	Pages = {661-678},
	Primaryclass = {astro-ph.HE},
	Title = {{Gamma-ray bursts in the Swift-Fermi era}},
	Volume = 8,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1007/s11467-013-0282-3}}

@article{berger2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ARA%26A..52...43B},
	Archiveprefix = {arXiv},
	Author = {{Berger}, E.},
	Doi = {10.1146/annurev-astro-081913-035926},
	Eprint = {1311.2603},
	Journal = {\araa},
	Month = aug,
	Pages = {43-105},
	Primaryclass = {astro-ph.HE},
	Title = {{Short-Duration Gamma-Ray Bursts}},
	Volume = 52,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev-astro-081913-035926}}

@inproceedings{meszaros2015,
	Author = {{M\'esz\'aros}, P. and {Rees}, M~J.},
	Booktitle = {General Relativity and Gravitation: A Centennial Perspective},
	Editor = {{Ashtekar}, A. and {Berger}, B. and {Isenberg}, J. and {MacCallum}, M.~A.~H},
	Month = jun,
	Pages = {148-161},
	Series = {Cambridge Univ. Press, Cambridge},
	Title = {{Gamma-ray bursts}},
	Year = 2015}

@article{briggs1996,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...459...40B},
	Author = {{Briggs}, M.~S. and {Paciesas}, W.~S. and {Pendleton}, G.~N. and {Meegan}, C.~A. and {Fishman}, G.~J. and {Horack}, J.~M. and {Brock}, M.~N. and {Kouveliotou}, C. and {Hartmann}, D.~H. and {Hakkila}, J.},
	Doi = {10.1086/176867},
	Eprint = {astro-ph/9509078},
	Journal = {\apj},
	Keywords = {COSMOLOGY: OBSERVATIONS, GAMMA RAYS: BURSTS, METHODS: STATISTICAL},
	Month = mar,
	Pages = {40},
	Title = {{BATSE Observations of the Large-Scale Isotropy of Gamma-Ray Bursts}},
	Volume = 459,
	Year = 1996,
	Bdsk-Url-1 = {https://doi.org/10.1086/176867}}

@article{fishman1995,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1995ARA%26A..33..415F},
	Author = {{Fishman}, G.~J. and {Meegan}, C.~A.},
	Doi = {10.1146/annurev.aa.33.090195.002215},
	Journal = {\araa},
	Pages = {415-458},
	Title = {{Gamma-Ray Bursts}},
	Volume = 33,
	Year = 1995,
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.aa.33.090195.002215}}

@article{fermi49,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1949PhRv...75.1169F},
	Author = {{Fermi}, E.},
	Doi = {10.1103/PhysRev.75.1169},
	Journal = {Physical Review},
	Month = apr,
	Pages = {1169-1174},
	Title = {{On the Origin of the Cosmic Radiation}},
	Volume = 75,
	Year = 1949,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRev.75.1169}}

@article{drury83,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1983RPPh...46..973D},
	Author = {{Drury}, L.~O.},
	Doi = {10.1088/0034-4885/46/8/002},
	Journal = {Reports on Progress in Physics},
	Keywords = {Energetic Particles, Particle Acceleration, Plasma-Particle Interactions, Rarefied Plasmas, Shock Wave Propagation, Kinematics, Nonlinear Systems, Oblique Shock Waves, Plane Waves, Rankine-Hugoniot Relation, Time Dependence},
	Month = aug,
	Pages = {973-1027},
	Title = {{An introduction to the theory of diffusive shock acceleration of energetic particles in tenuous plasmas}},
	Volume = 46,
	Year = 1983,
	Bdsk-Url-1 = {https://doi.org/10.1088/0034-4885/46/8/002}}

@article{paczynski91a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1991AcA....41..157P},
	Author = {{Paczynski}, B.},
	Journal = {\actaa},
	Keywords = {Galactic Radiation, Gamma Ray Bursts, Statistical Distributions, Anisotropy, Density Distribution, Dipole Moments, Halos, Quadrupoles},
	Pages = {157-166},
	Title = {{On the Galactic origin of gamma-ray bursts}},
	Volume = 41,
	Year = 1991}

@article{paczynski91b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1991AcA....41..257P},
	Author = {{Paczynski}, B.},
	Journal = {\actaa},
	Keywords = {Gamma Ray Bursts, Neutron Stars, Gamma Ray Observatory, Gravitational Lenses, Milky Way Galaxy, Spectral Correlation},
	Pages = {257-267},
	Title = {{Cosmological gamma-ray bursts}},
	Volume = 41,
	Year = 1991}

@article{balazs1998,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998A%26A...339....1B},
	Author = {{Balazs}, L.~G. and {Meszaros}, A. and {Horvath}, I.},
	Eprint = {astro-ph/9807006},
	Journal = {\aap},
	Keywords = {LARGE-SCALE STRUCTURE OF UNIVERSE, GAMMA RAYS: BURSTS},
	Month = nov,
	Pages = {1-6},
	Title = {{Anisotropy of the sky distribution of gamma-ray bursts}},
	Volume = 339,
	Year = 1998}

@article{meszaros2000a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...539...98M},
	Author = {{M{\'e}sz{\'a}ros}, A. and {Bagoly}, Z. and {Horv{\'a}th}, I. and {Bal{\'a}zs}, L.~G. and {Vavrek}, R.},
	Doi = {10.1086/309193},
	Eprint = {astro-ph/0003284},
	Journal = {\apj},
	Keywords = {Cosmology: Observations, Gamma Rays: Bursts},
	Month = aug,
	Pages = {98-101},
	Title = {{A Remarkable Angular Distribution of the Intermediate Subclass of Gamma-Ray Bursts}},
	Volume = 539,
	Year = 2000,
	Bdsk-Url-1 = {https://doi.org/10.1086/309193}}

@article{meszaros2000b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2000A%26A...354....1M},
	Author = {{M{\'e}sz{\'a}ros}, A. and {Bagoly}, Z. and {Vavrek}, R.},
	Eprint = {astro-ph/9912037},
	Journal = {\aap},
	Keywords = {COSMOLOGY: LARGE-SCALE STRUCTURE OF UNIVERSE, GAMMA RAYS: BURSTS},
	Month = feb,
	Pages = {1-6},
	Title = {{On the existence of the intrinsic anisotropies in the angular distributions of gamma-ray bursts}},
	Volume = 354,
	Year = 2000}

@article{meszaros2003,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003A%26A...403..443M},
	Author = {{M{\'e}sz{\'a}ros}, A. and {{\v S}to{\v c}ek}, J.},
	Doi = {10.1051/0004-6361:20030328},
	Eprint = {astro-ph/0303207},
	Journal = {\aap},
	Keywords = {gamma-rays: bursts, cosmology: miscellaneous},
	Month = may,
	Pages = {443-448},
	Title = {{Anisotropy in the angular distribution of the long gamma-ray bursts?}},
	Volume = 403,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20030328}}

@article{maglio2003,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.343..255M},
	Author = {{Magliocchetti}, M. and {Ghirlanda}, G. and {Celotti}, A.},
	Doi = {10.1046/j.1365-8711.2003.06657.x},
	Eprint = {astro-ph/0302009},
	Journal = {\mnras},
	Keywords = {methods: statistical, gamma-rays: bursts},
	Month = jul,
	Pages = {255-258},
	Title = {{Evidence for anisotropy in the distribution of short-lived gamma-ray bursts}},
	Volume = 343,
	Year = 2003,
	Bdsk-Url-1 = {https://doi.org/10.1046/j.1365-8711.2003.06657.x}}

@article{bernui,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...673..968B},
	Archiveprefix = {arXiv},
	Author = {{Bernui}, A. and {Ferreira}, I.~S. and {Wuensche}, C.~A.},
	Doi = {10.1086/524678},
	Eid = {968-971},
	Eprint = {0710.1695},
	Journal = {\apj},
	Keywords = {gamma rays: bursts, large-scale structure of universe, methods: statistical},
	Month = feb,
	Pages = {968-971},
	Title = {{On the Large-Scale Angular Distribution of Short Gamma-Ray Bursts}},
	Volume = 673,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/524678}}

@article{vavrek,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.391.1741V},
	Archiveprefix = {arXiv},
	Author = {{Vavrek}, R. and {Bal{\'a}zs}, L.~G. and {M{\'e}sz{\'a}ros}, A. and {Horv{\'a}th}, I. and {Bagoly}, Z.},
	Doi = {10.1111/j.1365-2966.2008.13635.x},
	Eprint = {0806.3932},
	Journal = {\mnras},
	Keywords = {methods: statistical , cosmology: observations , gamma-rays: bursts},
	Month = dec,
	Pages = {1741-1748},
	Title = {{Testing the randomness in the sky-distribution of gamma-ray bursts}},
	Volume = 391,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2008.13635.x}}

@article{tarnopolski17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.472.4819T},
	Author = {{Tarnopolski}, M.},
	Doi = {10.1093/mnras/stx2356},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, gamma-rays: general},
	Month = dec,
	Pages = {4819-4831},
	Title = {{Testing the anisotropy in the angular distribution of Fermi/GBM gamma-ray bursts}},
	Volume = 472,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stx2356}}

@article{tarnopolski2015a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015arXiv151202865T},
	Archiveprefix = {arXiv},
	Author = {{Tarnopolski}, M.},
	Eprint = {1512.02865},
	Journal = {ArXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics, High Energy Physics - Phenomenology, Physics - Space Physics, Statistics - Applications},
	Month = dec,
	Primaryclass = {astro-ph.HE},
	Title = {{Testing the anisotropy in the angular distribution of $Fermi$/GBM gamma-ray bursts}},
	Year = 2015}

@article{zhang09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...703.1696Z},
	Archiveprefix = {arXiv},
	Author = {{Zhang}, B. and {Zhang}, B.-B. and {Virgili}, F.~J. and {Liang}, E.-W. and {Kann}, D.~A. and {Wu}, X.-F. and {Proga}, D. and {Lv}, H.-J. and {Toma}, K. and {M{\'e}sz{\'a}ros}, P. and {Burrows}, D.~N. and {Roming}, P.~W.~A. and {Gehrels}, N.},
	Doi = {10.1088/0004-637X/703/2/1696},
	Eprint = {0902.2419},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = oct,
	Pages = {1696-1724},
	Primaryclass = {astro-ph.HE},
	Title = {{Discerning the Physical Origins of Cosmological Gamma-ray Bursts Based on Multiple Observational Criteria: The Cases of z = 6.7 GRB 080913, z = 8.2 GRB 090423, and Some Short/Hard GRBs}},
	Volume = 703,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/703/2/1696}}

@article{mazets,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1981Ap%26SS..80....3M},
	Author = {{Mazets}, E.~P. and {Golenetskii}, S.~V. and {Ilinskii}, V.~N. and {Panov}, V.~N. and {Aptekar}, R.~L. and {Gurian}, I.~A. and {Proskura}, M.~P. and {Sokolov}, I.~A. and {Sokolova}, Z.~I. and {Kharitonova}, T.~V.},
	Doi = {10.1007/BF00649140},
	Journal = {\apss},
	Keywords = {Cosmic Rays, Gamma Ray Bursts, Statistical Distributions, Celestial Sphere, Energy Spectra, Venera 11 Satellite, Venera 12 Satellite},
	Month = nov,
	Pages = {3-83},
	Title = {{Catalog of cosmic gamma-ray bursts from the KONUS experiment data. I.}},
	Volume = 80,
	Year = 1981,
	Bdsk-Url-1 = {https://doi.org/10.1007/BF00649140}}

@article{horvath98,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...508..757H},
	Author = {{Horv{\'a}th}, I.},
	Doi = {10.1086/306416},
	Eprint = {astro-ph/9803077},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, METHODS: STATISTICAL, Gamma Rays: Bursts, Methods: Statistical},
	Month = dec,
	Pages = {757-759},
	Title = {{A Third Class of Gamma-Ray Bursts?}},
	Volume = 508,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/306416}}

@article{horvath02,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002A%26A...392..791H},
	Author = {{Horv{\'a}th}, I.},
	Doi = {10.1051/0004-6361:20020808},
	Eprint = {astro-ph/0205004},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, theory, observations, methods: data analysis, observational, statistical},
	Month = sep,
	Pages = {791-793},
	Title = {{A further study of the BATSE Gamma-Ray Burst duration distribution}},
	Volume = 392,
	Year = 2002,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20020808}}

@article{horvath08,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...489L...1H},
	Archiveprefix = {arXiv},
	Author = {{Horv{\'a}th}, I. and {Bal{\'a}zs}, L.~G. and {Bagoly}, Z. and {Veres}, P.},
	Doi = {10.1051/0004-6361:200810269},
	Eprint = {0808.1067},
	Journal = {\aap},
	Keywords = {gamma rays: bursts, gamma rays: theory, gamma rays: observations},
	Month = oct,
	Pages = {L1-L4},
	Title = {{Classification of Swift's gamma-ray bursts}},
	Volume = 489,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:200810269}}

@article{horvath09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Ap%26SS.323...83H},
	Archiveprefix = {arXiv},
	Author = {{Horv{\'a}th}, I.},
	Doi = {10.1007/s10509-009-0039-1},
	Eprint = {0905.0860},
	Journal = {\apss},
	Keywords = {Gamma rays: bursts, theory, observations},
	Month = sep,
	Pages = {83-86},
	Primaryclass = {astro-ph.CO},
	Title = {{Classification of BeppoSAX's gamma-ray bursts}},
	Volume = 323,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-009-0039-1}}

@article{huja09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...504...67H},
	Archiveprefix = {arXiv},
	Author = {{Huja}, D. and {M{\'e}sz{\'a}ros}, A. and {{\v R}{\'{\i}}pa}, J.},
	Doi = {10.1051/0004-6361/200809802},
	Eprint = {0905.4821},
	Journal = {\aap},
	Keywords = {gamma rays: bursts},
	Month = sep,
	Pages = {67-71},
	Primaryclass = {astro-ph.HE},
	Title = {{A comparison of the gamma-ray bursts detected by BATSE and Swift}},
	Volume = 504,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/200809802}}

@article{ripa09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...498..399R},
	Archiveprefix = {arXiv},
	Author = {{{\v R}{\'{\i}}pa}, J. and {M{\'e}sz{\'a}ros}, A. and {Wigger}, C. and {Huja}, D. and {Hudec}, R. and {Hajdas}, W.},
	Doi = {10.1051/0004-6361/200810913},
	Eprint = {0902.1644},
	Journal = {\aap},
	Keywords = {gamma rays: bursts},
	Month = may,
	Pages = {399-406},
	Primaryclass = {astro-ph.HE},
	Title = {{Search for gamma-ray burst classes with the RHESSI satellite}},
	Volume = 498,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/200810913}}

@article{ripa17,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...851...15R},
	Archiveprefix = {arXiv},
	Author = {{{\v R}{\'{\i}}pa}, J. and {Shafieloo}, A.},
	Doi = {10.3847/1538-4357/aa9708},
	Eid = {15},
	Eprint = {1706.03556},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis, methods: statistical},
	Month = dec,
	Pages = {15},
	Primaryclass = {astro-ph.HE},
	Title = {{Testing the Isotropic Universe Using the Gamma-Ray Burst Data of Fermi/GBM}},
	Volume = 851,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aa9708}}

@article{mukherjee,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...508..314M},
	Author = {{Mukherjee}, S. and {Feigelson}, E.~D. and {Jogesh Babu}, G. and {Murtagh}, F. and {Fraley}, C. and {Raftery}, A.},
	Doi = {10.1086/306386},
	Eprint = {astro-ph/9802085},
	Journal = {\apj},
	Keywords = {GAMMA RAYS: BURSTS, METHODS: DATA ANALYSIS, METHODS: STATISTICAL, Gamma Rays: Bursts, Methods: Data Analysis, Methods: Statistical},
	Month = nov,
	Pages = {314-327},
	Title = {{Three Types of Gamma-Ray Bursts}},
	Volume = 508,
	Year = 1998,
	Bdsk-Url-1 = {https://doi.org/10.1086/306386}}

@article{horvath06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...447...23H},
	Author = {{Horv{\'a}th}, I. and {Bal{\'a}zs}, L.~G. and {Bagoly}, Z. and {Ryde}, F. and {M{\'e}sz{\'a}ros}, A.},
	Doi = {10.1051/0004-6361:20041129},
	Eprint = {astro-ph/0509909},
	Journal = {\aap},
	Keywords = {gamma-rays: bursts, cosmology: miscellaneous},
	Month = feb,
	Pages = {23-30},
	Title = {{A new definition of the intermediate group of gamma-ray bursts}},
	Volume = 447,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361:20041129}}

@article{horvath10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...713..552H},
	Archiveprefix = {arXiv},
	Author = {{Horv{\'a}th}, I. and {Bagoly}, Z. and {Bal{\'a}zs}, L.~G. and {de Ugarte Postigo}, A. and {Veres}, P. and {M{\'e}sz{\'a}ros}, A.},
	Doi = {10.1088/0004-637X/713/1/552},
	Eprint = {1003.0632},
	Journal = {\apj},
	Keywords = {gamma rays: general, methods: statistical},
	Month = apr,
	Pages = {552-557},
	Primaryclass = {astro-ph.HE},
	Title = {{Detailed Classification of Swift 's Gamma-ray Bursts}},
	Volume = 713,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/713/1/552}}

@article{veres10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...725.1955V},
	Archiveprefix = {arXiv},
	Author = {{Veres}, P. and {Bagoly}, Z. and {Horv{\'a}th}, I. and {M{\'e}sz{\'a}ros}, A. and {Bal{\'a}zs}, L.~G.},
	Doi = {10.1088/0004-637X/725/2/1955},
	Eprint = {1010.2087},
	Journal = {\apj},
	Keywords = {gamma rays: general, methods: statistical},
	Month = dec,
	Pages = {1955-1964},
	Primaryclass = {astro-ph.HE},
	Title = {{A Distinct Peak-flux Distribution of the Third Class of Gamma-ray Bursts: A Possible Signature of X-ray Flashes?}},
	Volume = 725,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/725/2/1955}}

@article{koen12,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.420..405K},
	Author = {{Koen}, C. and {Bere}, A.},
	Doi = {10.1111/j.1365-2966.2011.20045.x},
	Journal = {\mnras},
	Keywords = {methods: statistical, gamma-ray burst: general},
	Month = feb,
	Pages = {405-415},
	Title = {{On multiple classes of gamma-ray bursts, as deduced from autocorrelation functions or bivariate duration/hardness ratio distributions}},
	Volume = 420,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.20045.x}}

@article{zitouni,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015Ap%26SS.357....7Z},
	Author = {{Zitouni}, H. and {Guessoum}, N. and {Azzam}, W.~J. and {Mochkovitch}, R.},
	Doi = {10.1007/s10509-015-2311-x},
	Eid = {7},
	Journal = {\apss},
	Keywords = {Gamma-rays: bursts, theory, observations, Methods: data Analysis, statistical, chi-square test},
	Month = may,
	Pages = {7},
	Title = {{Statistical study of observed and intrinsic durations among BATSE and Swift/BAT GRBs}},
	Volume = 357,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-015-2311-x}}

@article{tarnopolski2015b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...581A..29T},
	Archiveprefix = {arXiv},
	Author = {{Tarnopolski}, M.},
	Doi = {10.1051/0004-6361/201526415},
	Eid = {A29},
	Eprint = {1506.07324},
	Journal = {\aap},
	Keywords = {gamma rays: general, methods: data analysis, methods: statistical},
	Month = sep,
	Pages = {A29},
	Primaryclass = {astro-ph.HE},
	Title = {{Analysis of Fermi gamma-ray burst duration distribution}},
	Volume = 581,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201526415}}

@article{tarnopolski2016a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.458.2024T},
	Archiveprefix = {arXiv},
	Author = {{Tarnopolski}, M.},
	Doi = {10.1093/mnras/stw429},
	Eprint = {1506.07801},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, gamma-rays: general},
	Month = may,
	Pages = {2024-2031},
	Primaryclass = {astro-ph.HE},
	Title = {{Analysis of gamma-ray burst duration distribution using mixtures of skewed distributions}},
	Volume = 458,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stw429}}

@article{tarnopolski2016b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016Ap%26SS.361..125T},
	Archiveprefix = {arXiv},
	Author = {{Tarnopolski}, M.},
	Doi = {10.1007/s10509-016-2687-2},
	Eid = {125},
	Eprint = {1602.02363},
	Journal = {\apss},
	Keywords = {Gamma ray burst: general, Methods: data analysis, Methods: statistical},
	Month = mar,
	Pages = {125},
	Primaryclass = {astro-ph.HE},
	Title = {{Analysis of the observed and intrinsic durations of gamma-ray bursts with known redshift}},
	Volume = 361,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-016-2687-2}}

@article{tarnopolski2016c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016NewA...46...54T},
	Archiveprefix = {arXiv},
	Author = {{Tarnopolski}, M.},
	Doi = {10.1016/j.newast.2015.12.006},
	Eprint = {1511.08925},
	Journal = {\na},
	Keywords = {Gamma-ray burst: general, Methods: data analysis, Methods: statistical},
	Month = jul,
	Pages = {54-59},
	Primaryclass = {astro-ph.HE},
	Title = {{Analysis of the observed and intrinsic durations of Swift/BAT gamma-ray bursts}},
	Volume = 46,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.newast.2015.12.006}}

@article{bromberg,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...764..179B},
	Archiveprefix = {arXiv},
	Author = {{Bromberg}, O. and {Nakar}, E. and {Piran}, T. and {Sari}, R.},
	Doi = {10.1088/0004-637X/764/2/179},
	Eid = {179},
	Eprint = {1210.0068},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, methods: data analysis},
	Month = feb,
	Pages = {179},
	Primaryclass = {astro-ph.HE},
	Title = {{Short versus Long and Collapsars versus Non-collapsars: A Quantitative Classification of Gamma-Ray Bursts}},
	Volume = 764,
	Year = 2013,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/764/2/179}}

@article{tarnopolski2015c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015Ap%26SS.359...20T},
	Archiveprefix = {arXiv},
	Author = {{Tarnopolski}, M.},
	Doi = {10.1007/s10509-015-2473-6},
	Eid = {20},
	Eprint = {1506.07862},
	Journal = {\apss},
	Keywords = {Gamma-ray burst: general, Methods: data analysis, Methods: statistical},
	Month = sep,
	Pages = {20},
	Primaryclass = {astro-ph.HE},
	Title = {{On the limit between short and long GRBs}},
	Volume = 359,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1007/s10509-015-2473-6}}

@article{gao10,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...717..268G},
	Archiveprefix = {arXiv},
	Author = {{Gao}, H. and {Lu}, Y. and {Zhang}, S.~N.},
	Doi = {10.1088/0004-637X/717/1/268},
	Eprint = {1006.3135},
	Journal = {\apj},
	Keywords = {black hole physics, gamma-ray burst: general, methods: statistical},
	Month = jul,
	Pages = {268-276},
	Primaryclass = {astro-ph.HE},
	Title = {{A New Class of Gamma-ray Bursts from Stellar Disruptions by Intermediate-mass Black Holes}},
	Volume = 717,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/717/1/268}}

@article{meszaros2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009BaltA..18..293M},
	Archiveprefix = {arXiv},
	Author = {{M{\'e}sz{\'a}ros}, A. and {Bal{\'a}zs}, L.~G. and {Bagoly}, Z. and {Veres}, P.},
	Eprint = {1005.1558},
	Journal = {Baltic Astronomy},
	Keywords = {cosmology, gamma-rays: bursts},
	Pages = {293-296},
	Primaryclass = {astro-ph.CO},
	Title = {{Impact on Cosmology of the Celestial Anisotropy of the Short Gamma-Ray Bursts}},
	Volume = 18,
	Year = 2009}

@article{Baade,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1934PNAS...20..254B},
	Author = {{Baade}, W. and {Zwicky}, F.},
	Doi = {10.1073/pnas.20.5.254},
	Journal = {Proceedings of the National Academy of Science},
	Month = may,
	Pages = {254-259},
	Title = {{On Super-novae}},
	Volume = 20,
	Year = 1934,
	Bdsk-Url-1 = {https://doi.org/10.1073/pnas.20.5.254}}

@article{phillips93,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...413L.105P},
	Author = {{Phillips}, M.~M.},
	Doi = {10.1086/186970},
	Journal = {\apjl},
	Keywords = {Light Curve, Stellar Magnitude, Supernovae, White Dwarf Stars, Astronomical Photometry, Brightness Distribution, Stellar Luminosity},
	Month = aug,
	Pages = {L105-L108},
	Title = {{The absolute magnitudes of Type IA supernovae}},
	Volume = 413,
	Year = 1993,
	Bdsk-Url-1 = {https://doi.org/10.1086/186970}}

@article{rykoff2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...702..489R},
	Archiveprefix = {arXiv},
	Author = {{Rykoff}, E.~S. and {Aharonian}, F. and {Akerlof}, C.~W. and {Ashley}, M.~C.~B. and {Barthelmy}, S.~D. and {Flewelling}, H.~A. and {Gehrels}, N. and {G{\"o}{\v g}{\"u}{\c s}}, E. and {G{\"u}ver}, T. and {Kizilo{\v g}lu}, {\"U}. and {Krimm}, H.~A. and {McKay}, T.~A. and {{\"O}zel}, M. and {Phillips}, A. and {Quimby}, R.~M. and {Rowell}, G. and {Rujopakarn}, W. and {Schaefer}, B.~E. and {Smith}, D.~A. and {Vestrand}, W.~T. and {Wheeler}, J.~C. and {Wren}, J. and {Yuan}, F. and {Yost}, S.~A.},
	Doi = {10.1088/0004-637X/702/1/489},
	Eprint = {0904.0261},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = sep,
	Pages = {489-505},
	Primaryclass = {astro-ph.HE},
	Title = {{Looking Into the Fireball: ROTSE-III and Swift Observations of Early Gamma-ray Burst Afterglows}},
	Volume = 702,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/702/1/489}}

@article{oates2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.412..561O},
	Archiveprefix = {arXiv},
	Author = {{Oates}, S.~R. and {Page}, M.~J. and {Schady}, P. and {de Pasquale}, M. and {Evans}, P.~A. and {Page}, K.~L. and {Chester}, M.~M. and {Curran}, P.~A. and {Koch}, T.~S. and {Kuin}, N.~P.~M. and {Roming}, P.~W.~A. and {Siegel}, M.~H. and {Zane}, S. and {Nousek}, J.~A.},
	Doi = {10.1111/j.1365-2966.2010.17928.x},
	Eprint = {1010.6212},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general},
	Month = mar,
	Pages = {561-579},
	Primaryclass = {astro-ph.HE},
	Title = {{A statistical comparison of the optical/UV and X-ray afterglows of gamma-ray bursts using the Swift Ultraviolet Optical and X-ray Telescopes}},
	Volume = 412,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2010.17928.x}}

@article{Liang2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...638L..67L},
	Author = {{Liang}, E. and {Zhang}, B.},
	Doi = {10.1086/501049},
	Eprint = {astro-ph/0508510},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Observations, Methods: Statistical},
	Month = feb,
	Pages = {L67-L70},
	Title = {{Identification of Two Categories of Optically Bright Gamma-Ray Bursts}},
	Volume = 638,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/501049}}

@article{melandri14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...565A..72M},
	Archiveprefix = {arXiv},
	Author = {{Melandri}, A. and {Covino}, S. and {Rogantini}, D. and {Salvaterra}, R. and {Sbarufatti}, B. and {Bernardini}, M.~G. and {Campana}, S. and {D'Avanzo}, P. and {D'Elia}, V. and {Fugazza}, D. and {Ghirlanda}, G. and {Ghisellini}, G. and {Nava}, L. and {Vergani}, S.~D. and {Tagliaferri}, G.},
	Doi = {10.1051/0004-6361/201323361},
	Eid = {A72},
	Eprint = {1403.3245},
	Journal = {\aap},
	Keywords = {gamma-ray burst: general, gamma rays: general, X-rays: general},
	Month = may,
	Pages = {A72},
	Primaryclass = {astro-ph.HE},
	Title = {{Optical and X-ray rest-frame light curves of the BAT6 sample}},
	Volume = 565,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201323361}}

@article{melandri2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...686.1209M},
	Archiveprefix = {arXiv},
	Author = {{Melandri}, A. and {Mundell}, C.~G. and {Kobayashi}, S. and {Guidorzi}, C. and {Gomboc}, A. and {Steele}, I.~A. and {Smith}, R.~J. and {Bersier}, D. and {Mottram}, C.~J. and {Carter}, D. and {Bode}, M.~F. and {O'Brien}, P.~T. and {Tanvir}, N.~R. and {Rol}, E. and {Chapman}, R.},
	Doi = {10.1086/591243},
	Eid = {1209-1230},
	Eprint = {0804.0811},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = oct,
	Pages = {1209-1230},
	Title = {{The Early-Time Optical Properties of Gamma-Ray Burst Afterglows}},
	Volume = 686,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/591243}}

@article{gehrels2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...611.1005G},
	Author = {{Gehrels}, N. and {Chincarini}, G. and {Giommi}, P. and {Mason}, K.~O. and {Nousek}, J.~A. and {Wells}, A.~A. and {White}, N.~E. and {Barthelmy}, S.~D. and {Burrows}, D.~N. and {Cominsky}, L.~R. and {Hurley}, K.~C. and {Marshall}, F.~E. and {M{\'e}sz{\'a}ros}, P. and {Roming}, P.~W.~A. and {Angelini}, L. and {Barbier}, L.~M. and {Belloni}, T. and {Campana}, S. and {Caraveo}, P.~A. and {Chester}, M.~M. and {Citterio}, O. and {Cline}, T.~L. and {Cropper}, M.~S. and {Cummings}, J.~R. and {Dean}, A.~J. and {Feigelson}, E.~D. and {Fenimore}, E.~E. and {Frail}, D.~A. and {Fruchter}, A.~S. and {Garmire}, G.~P. and {Gendreau}, K. and {Ghisellini}, G. and {Greiner}, J. and {Hill}, J.~E. and {Hunsberger}, S.~D. and {Krimm}, H.~A. and {Kulkarni}, S.~R. and {Kumar}, P. and {Lebrun}, F. and {Lloyd-Ronning}, N.~M. and {Markwardt}, C.~B. and {Mattson}, B.~J. and {Mushotzky}, R.~F. and {Norris}, J.~P. and {Osborne}, J. and {Paczynski}, B. and {Palmer}, D.~M. and {Park}, H.-S. and {Parsons}, A.~M. and {Paul}, J. and {Rees}, M.~J. and {Reynolds}, C.~S. and {Rhoads}, J.~E. and {Sasseen}, T.~P. and {Schaefer}, B.~E. and {Short}, A.~T. and {Smale}, A.~P. and {Smith}, I.~A. and {Stella}, L. and {Tagliaferri}, G. and {Takahashi}, T. and {Tashiro}, M. and {Townsley}, L.~K. and {Tueller}, J. and {Turner}, M.~J.~L. and {Vietri}, M. and {Voges}, W. and {Ward}, M.~J. and {Willingale}, R. and {Zerbi}, F.~M. and {Zhang}, W.~W.},
	Doi = {10.1086/422091},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Space Vehicles: Instruments, Telescopes},
	Month = aug,
	Pages = {1005-1020},
	Title = {{The Swift Gamma-Ray Burst Mission}},
	Volume = 611,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/422091}}

@article{bhat2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016ApJS..223...28N},
	Archiveprefix = {arXiv},
	Author = {{Narayana Bhat}, P. and {Meegan}, C.~A. and {von Kienlin}, A. and {Paciesas}, W.~S. and {Briggs}, M.~S. and {Burgess}, J.~M. and {Burns}, E. and {Chaplin}, V. and {Cleveland}, W.~H. and {Collazzi}, A.~C. and {Connaughton}, V. and {Diekmann}, A.~M. and {Fitzpatrick}, G. and {Gibby}, M.~H. and {Giles}, M.~M. and {Goldstein}, A.~M. and {Greiner}, J. and {Jenke}, P.~A. and {Kippen}, R.~M. and {Kouveliotou}, C. and {Mailyan}, B. and {McBreen}, S. and {Pelassa}, V. and {Preece}, R.~D. and {Roberts}, O.~J. and {Sparke}, L.~S. and {Stanbro}, M. and {Veres}, P. and {Wilson-Hodge}, C.~A. and {Xiong}, S. and {Younes}, G. and {Yu}, H.-F. and {Zhang}, B.},
	Doi = {10.3847/0067-0049/223/2/28},
	Eid = {28},
	Eprint = {1603.07612},
	Journal = {\apjs},
	Keywords = {catalogs, gamma-ray burst: general},
	Month = apr,
	Pages = {28},
	Primaryclass = {astro-ph.HE},
	Title = {{The Third Fermi GBM Gamma-Ray Burst Catalog: The First Six Years}},
	Volume = 223,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.3847/0067-0049/223/2/28}}

@article{totani1997,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997ApJ...486L..71T},
	Author = {{Totani}, T.},
	Doi = {10.1086/310853},
	Eprint = {astro-ph/9707051},
	Journal = {\apjl},
	Keywords = {STARS: BINARIES: CLOSE, COSMOLOGY: OBSERVATIONS, GALAXIES: EVOLUTION, GAMMA RAYS: BURSTS, STARS: NEUTRON, Stars: Binaries: Close, Cosmology: Observations, Galaxies: Evolution, Gamma Rays: Bursts, Stars: Neutron},
	Month = sep,
	Pages = {L71-L74},
	Title = {{Cosmological Gamma-Ray Bursts and Evolution of Galaxies}},
	Volume = 486,
	Year = 1997,
	Bdsk-Url-1 = {https://doi.org/10.1086/310853}}

@article{porciani2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...548..522P},
	Author = {{Porciani}, C. and {Madau}, P.},
	Doi = {10.1086/319027},
	Eprint = {astro-ph/0008294},
	Journal = {\apj},
	Keywords = {Cosmology: Theory, Gamma Rays: Bursts, Cosmology: Gravitational Lensing},
	Month = feb,
	Pages = {522-531},
	Title = {{On the Association of Gamma-Ray Bursts with Massive Stars: Implications for Number Counts and Lensing Statistics}},
	Volume = 548,
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/319027}}

@article{bromm2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...642..382B},
	Author = {{Bromm}, V. and {Loeb}, A.},
	Doi = {10.1086/500799},
	Eprint = {astro-ph/0509303},
	Journal = {\apj},
	Keywords = {Stars: Binaries: General, Cosmology: Theory, Gamma Rays: Bursts, Stars: Formation},
	Month = may,
	Pages = {382-388},
	Title = {{High-Redshift Gamma-Ray Bursts from Population III Progenitors}},
	Volume = 642,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/500799}}

@article{kistler2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...705L.104K},
	Archiveprefix = {arXiv},
	Author = {{Kistler}, M.~D. and {Y{\"u}ksel}, H. and {Beacom}, J.~F. and {Hopkins}, A.~M. and {Wyithe}, J.~S.~B.},
	Doi = {10.1088/0004-637X/705/2/L104},
	Eprint = {0906.0590},
	Journal = {\apjl},
	Keywords = {galaxies: evolution, gamma rays: bursts, stars: formation},
	Month = nov,
	Pages = {L104-L108},
	Primaryclass = {astro-ph.CO},
	Title = {{The Star Formation Rate in the Reionization Era as Indicated by Gamma-Ray Bursts}},
	Volume = 705,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/705/2/L104}}

@article{Staneketal99,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...522L..39S},
	Author = {{Stanek}, K.~Z. and {Garnavich}, P.~M. and {Kaluzny}, J. and {Pych}, W. and {Thompson}, I.},
	Doi = {10.1086/312219},
	Eprint = {astro-ph/9905304},
	Journal = {\apjl},
	Keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts},
	Month = sep,
	Pages = {L39-L42},
	Title = {{BVRI Observations of the Optical Afterglow of GRB 990510}},
	Volume = 522,
	Year = 1999,
	Bdsk-Url-1 = {https://doi.org/10.1086/312219}}

@article{Kistler2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...673L.119K},
	Archiveprefix = {arXiv},
	Author = {{Kistler}, M.~D. and {Y{\"u}ksel}, H. and {Beacom}, J.~F. and {Stanek}, K.~Z.},
	Doi = {10.1086/527671},
	Eid = {L119},
	Eprint = {0709.0381},
	Journal = {\apjl},
	Keywords = {cosmology: theory, gamma rays: bursts},
	Month = feb,
	Pages = {L119},
	Title = {{An Unexpectedly Swift Rise in the Gamma-Ray Burst Rate}},
	Volume = 673,
	Year = 2008,
	Bdsk-Url-1 = {https://doi.org/10.1086/527671}}

@article{Beacon2006,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...651..142H},
	Author = {{Hopkins}, A.~M. and {Beacom}, J.~F.},
	Doi = {10.1086/506610},
	Eprint = {astro-ph/0601463},
	Journal = {\apj},
	Keywords = {Galaxies: Evolution, Galaxies: Formation, Galaxies: Starburst, Neutrinos, Stars: Supernovae: General},
	Month = nov,
	Pages = {142-154},
	Title = {{On the Normalization of the Cosmic Star Formation History}},
	Volume = 651,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1086/506610}}

@article{souza2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...533A..32D},
	Archiveprefix = {arXiv},
	Author = {{de Souza}, R.~S. and {Yoshida}, N. and {Ioka}, K.},
	Doi = {10.1051/0004-6361/201117242},
	Eid = {A32},
	Eprint = {1105.2395},
	Journal = {\aap},
	Keywords = {stars: Population III, gamma-ray burst: general, radio lines: general, X-rays: general},
	Month = sep,
	Pages = {A32},
	Title = {{Populations III.1 and III.2 gamma-ray bursts: constraints on the event rate for future radio and X-ray surveys}},
	Volume = 533,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201117242}}

@article{barkana2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...601...64B},
	Author = {{Barkana}, R. and {Loeb}, A.},
	Doi = {10.1086/380435},
	Eprint = {astro-ph/0305470},
	Journal = {\apj},
	Keywords = {Cosmology: Theory, Galaxies: Formation, Galaxies: High-Redshift, Galaxies: Quasars: Absorption Lines},
	Month = jan,
	Pages = {64-77},
	Title = {{Gamma-Ray Bursts versus Quasars: Ly{$\alpha$} Signatures of Reionization versus Cosmological Infall}},
	Volume = 601,
	Year = 2004,
	Bdsk-Url-1 = {https://doi.org/10.1086/380435}}

@article{ioka2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005ApJ...619..684I},
	Author = {{Ioka}, K. and {M{\'e}sz{\'a}ros}, P.},
	Doi = {10.1086/426785},
	Eprint = {astro-ph/0408487},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Galaxies: Intergalactic Medium, Radio Lines: General},
	Month = feb,
	Pages = {684-696},
	Title = {{Radio Afterglows of Gamma-Ray Bursts and Hypernovae at High Redshift and Their Potential for 21 Centimeter Absorption Studies}},
	Volume = 619,
	Year = 2005,
	Bdsk-Url-1 = {https://doi.org/10.1086/426785}}

@article{inoue2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.380.1715I},
	Author = {{Inoue}, S. and {Omukai}, K. and {Ciardi}, B.},
	Doi = {10.1111/j.1365-2966.2007.12234.x},
	Eprint = {astro-ph/0502218},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, ISM: molecules, galaxies: high-redshift, gamma-rays: bursts, radio lines: general, submillimetre},
	Month = oct,
	Pages = {1715-1728},
	Title = {{The radio to infrared emission of very high redshift gamma-ray bursts: probing early star formation through molecular and atomic absorption lines}},
	Volume = 380,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2007.12234.x}}

@article{salvaterra2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015JHEAp...7...35S},
	Archiveprefix = {arXiv},
	Author = {{Salvaterra}, R.},
	Doi = {10.1016/j.jheap.2015.03.001},
	Eprint = {1503.03072},
	Journal = {Journal of High Energy Astrophysics},
	Keywords = {Gamma-Ray Burst, general, Cosmology, observations, Dark ages, Reionization, First stars},
	Month = sep,
	Pages = {35-43},
	Title = {{High redshift Gamma-Ray Bursts}},
	Volume = 7,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.jheap.2015.03.001}}

@article{lin2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.453..128L},
	Archiveprefix = {arXiv},
	Author = {{Lin}, H.-N. and {Li}, X. and {Wang}, S. and {Chang}, Z.},
	Doi = {10.1093/mnras/stv1624},
	Eprint = {1504.07026},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general, supernovae: general, cosmological parameters},
	Month = oct,
	Pages = {128-132},
	Primaryclass = {astro-ph.HE},
	Title = {{Are long gamma-ray bursts standard candles?}},
	Volume = 453,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stv1624}}

@article{eichler,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1989Natur.340..126E},
	Author = {{Eichler}, D. and {Livio}, M. and {Piran}, T. and {Schramm}, D.~N.},
	Doi = {10.1038/340126a0},
	Journal = {\nat},
	Keywords = {Gamma Ray Bursts, Neutrinos, Neutron Stars, Nuclear Fusion, Binary Stars, Gravitational Effects, Gravity Waves, Hubble Constant, Pulsars},
	Month = jul,
	Pages = {126-128},
	Title = {{Nucleosynthesis, neutrino bursts and gamma-rays from coalescing neutron stars}},
	Volume = 340,
	Year = 1989,
	Bdsk-Url-1 = {https://doi.org/10.1038/340126a0}}

@article{narayan1992,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...395L..83N},
	Author = {{Narayan}, R. and {Paczynski}, B. and {Piran}, T.},
	Doi = {10.1086/186493},
	Eprint = {astro-ph/9204001},
	Journal = {\apjl},
	Keywords = {Binary Stars, Black Holes (Astronomy), Gamma Ray Bursts, Massive Stars, Neutron Stars, Computational Astrophysics, Electron-Positron Pairs, Gravitational Waves, Neutrinos, Stellar Magnetic Fields, Stellar Models},
	Month = aug,
	Pages = {L83-L86},
	Title = {{Gamma-ray bursts as the death throes of massive binary stars}},
	Volume = 395,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1086/186493}}

@article{lin2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.tmp..594L},
	Archiveprefix = {arXiv},
	Author = {{Lin}, H.-N. and {Li}, X. and {Chang}, Z.},
	Doi = {10.1093/mnras/stw817},
	Eprint = {1604.02285},
	Journal = {\mnras},
	Keywords = {cosmological parameters, gamma-ray burst: general},
	Month = apr,
	Primaryclass = {astro-ph.HE},
	Title = {{Effect of GRB spectra on the empirical luminosity correlations and the GRB Hubble diagram}},
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stw817}}

@article{firmani06,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.370..185F},
	Author = {{Firmani}, C. and {Ghisellini}, G. and {Avila-Reese}, V. and {Ghirlanda}, G.},
	Doi = {10.1111/j.1365-2966.2006.10445.x},
	Eprint = {astro-ph/0605073},
	Journal = {\mnras},
	Keywords = {cosmological parameters: cosmology: observations: distance scale: gamma-rays: bursts: gamma-rays: observations, cosmological parameters, cosmology: observations, distance scale, gamma-rays: bursts, gamma-rays: observations},
	Month = jul,
	Pages = {185-197},
	Title = {{Discovery of a tight correlation among the prompt emission properties of long gamma-ray bursts}},
	Volume = 370,
	Year = 2006,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2006.10445.x}}

@article{tarnopolski,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.454.1132T},
	Archiveprefix = {arXiv},
	Author = {{Tarnopolski}, M.},
	Doi = {10.1093/mnras/stv2061},
	Eprint = {1507.04886},
	Journal = {\mnras},
	Keywords = {methods: data analysis, methods: statistical, gamma-rays: general},
	Month = nov,
	Pages = {1132-1139},
	Primaryclass = {astro-ph.HE},
	Title = {{Distinguishing short and long Fermi gamma-ray bursts}},
	Volume = 454,
	Year = 2015,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stv2061}}

@article{eddington,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://cdsads.u-strasbg.fr/abs/1940MNRAS.100..354E},
	Author = {{Eddington}, A.S.},
	Doi = {10.1093/mnras/100.5.354},
	Journal = {\mnras},
	Month = mar,
	Pages = {354},
	Title = {{The correction of statistics for accidental error}},
	Volume = 100,
	Year = 1940,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/100.5.354}}

@article{malmquist,
	Author = {{Malmquist}, K.~G.},
	Journal = {Medd. Lund Astron. Obs. Ser. II},
	Pages = {1-39},
	Title = {{A study of the stars of spectral type A}},
	Volume = 22,
	Year = 1920}

@article{GRB090510:ApJ,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716.1178A},
	Archiveprefix = {arXiv},
	Author = {{Ackermann}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c C}elik}, {\"O}. and {Charles}, E. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E.~d.~C.~e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Grenier}, I.~A. and {Grondin}, M.-H. and {Grove}, J.~E. and {Guiriec}, S. and {Hadasch}, D. and {Harding}, A.~K. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Llena Garde}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Ritz}, S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F.-W. and {Sander}, A. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and { Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
	Date-Added = {2012-07-24 20:03:44 +0000},
	Date-Modified = {2012-07-24 20:04:03 +0000},
	Doi = {10.1088/0004-637X/716/2/1178},
	Eprint = {1005.2141},
	Journal = {\apj},
	Keywords = {gamma-ray burst: individual: GRB 090510, radiation mechanisms: non-thermal},
	Month = jun,
	Pages = {1178-1190},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Observations of GRB 090510: A Short-Hard Gamma-ray Burst with an Additional, Hard Power-law Component from 10 keV TO GeV Energies}},
	Volume = 716,
	Year = 2010,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0004-637X/716/2/1178}}

@article{abdo09science,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009Sci...323.1688A},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Arimoto}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}, G. and et al.},
	Doi = {10.1126/science.1169101},
	Journal = {Science},
	Month = mar,
	Pages = {1688},
	Title = {{Fermi Observations of High-Energy Gamma-Ray Emission from GRB 080916C}},
	Volume = 323,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1126/science.1169101}}

@article{abdo2009apjl,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...706L.138A},
	Archiveprefix = {arXiv},
	Author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and et al.},
	Doi = {10.1088/0004-637X/706/1/L138},
	Eprint = {0909.2470},
	Journal = {\apjl},
	Keywords = {gamma rays: bursts},
	Month = nov,
	Pages = {L138-L144},
	Primaryclass = {astro-ph.HE},
	Title = {{Fermi Observations of GRB 090902B: A Distinct Spectral Component in the Prompt and Delayed Emission}},
	Volume = 706,
	Year = 2009,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/706/1/L138}}

@article{BeniaminiandMochkovitch2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2017AA...605A..60B},
	Archiveprefix = {arXiv},
	Author = {{Beniamini}, P. and {Mochkovitch}, R.},
	Doi = {doi:10.1051/0004-6361/201730523},
	Eprint = {https://arxiv.org/pdf/1705.03900.pdf},
	Journal = {\aa},
	Keywords = {gamma-ray burst: general; gamma-ray burst: individual: 070110; radiation mechanisms: non-thermal; radiation mechanisms: thermal; relativistic processes; Astrophysics - High Energy Astrophysical Phenomena},
	Month = Dec,
	Pages = {1-10},
	Title = {{What can we learn from "internal plateaus"? The peculiar afterglow of GRB 070110}},
	Volume = 605,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201730523}}

@article{Beniamini2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2017MNRAS.472.3058B},
	Archiveprefix = {arXiv},
	Author = {{Beniamini}, P. and {Giannios}, D., {Metzger}, Brian D.},
	Doi = {https://ui.adsabs.harvard.edu/abs/2017MNRAS.472.3058B},
	Eprint = {arXiv:1706.07817v2},
	Journal = {\mnras},
	Keywords = {gamma-ray burst: general; stars: magnetars; Astrophysics - High Energy Astrophysical Phenomena},
	Month = Dec,
	Pages = {3058-3073},
	Title = {{Constraints on millisecond magnetars as the engines of prompt emission in gamma-ray bursts}},
	Volume = 472,
	Year = 2017,
	Bdsk-Url-1 = {https://ui.adsabs.harvard.edu/abs/2017MNRAS.472.3058B}}


@article{Ajello2019apj,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...878...52A},
	Archiveprefix = {arXiv},
	Author = {{Ajello}, M. and {Arimoto}, M. and {Axelsson}, M. and {Baldini}, L.; and {Barbiellini, G.} et al.},
	Doi = {10.3847/1538-4357/ab1d4e},
	Eprint = {0909.2470},
	Journal = {\apj},
	Keywords = {gamma rays: bursts},
	Month = {Jun},
	Pages = {52},
	Primaryclass = {astro-ph.HE},
	Title = {{A Decade of Gamma-Ray Bursts Observed by Fermi-LAT: The Second GRB Catalog}},
	Volume = 878,
	Year = 2019,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/ab1d4e}}

@article{2017ApJ...835..248W,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...835..248W},
	Archiveprefix = {arXiv},
	Author = {{Warren}, Donald C. and {Ellison}, Donald C. and {Barkov}, Maxim V. and {Nagataki}, Shigehiro},
	Doi = {10.3847/1538-4357/aa56c3},
	Eid = {248},
	Eprint = {1701.04170},
	Journal = {\apj},
	Keywords = {acceleration of particles, cosmic rays, gamma-ray burst: general, shock waves, turbulence, Astrophysics - High Energy Astrophysical Phenomena},
	Month = {Feb},
	Number = {2},
	Pages = {248},
	Primaryclass = {astro-ph.HE},
	Title = {{Nonlinear Particle Acceleration and Thermal Particles in GRB Afterglows}},
	Volume = {835},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aa56c3}}

@inproceedings{Omodei2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2013EAS....61..123O},
	Author = {{Omodei}, N. and {Vianello}, G. and {Piron}, F. and {Vasileiou}, V. and {Razzaque}, S.},
	Booktitle = {EAS Publications Series},
	Doi = {10.1051/eas/1361018},
	Editor = {{Castro-Tirado}, A.~J. and {Gorosabel}, J. and {Park}, I.~H.},
	Month = {Jul},
	Pages = {123-128},
	Series = {EAS Publications Series},
	Title = {{Global Properties of High-Energy Emission from Gamma-Ray Bursts}},
	Volume = {61},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1051/eas/1361018}}

@article{2015arXiv150708343V,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2015arXiv150708343V},
	Archiveprefix = {arXiv},
	Author = {{Vianello}, Giacomo and {Lauer}, Robert J. and {Younk}, Patrick and {Tibaldo}, Luigi and {Burgess}, James M. and {Ayala}, Hugo and {Harding}, Patrick and {Hui}, Michelle and {Omodei}, Nicola and {Zhou}, Hao},
	Eid = {arXiv:1507.08343},
	Eprint = {1507.08343},
	Journal = {arXiv e-prints},
	Keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Instrumentation and Methods for Astrophysics},
	Month = {Jul},
	Pages = {arXiv:1507.08343},
	Primaryclass = {astro-ph.HE},
	Title = {{The Multi-Mission Maximum Likelihood framework (3ML)}},
	Year = {2015}}

@article{Falcone2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2007ApJ...671.1921F},
	Archiveprefix = {arXiv},
	Author = {{Falcone}, A.~D. et al.},
	Doi = {doi:10.1086/523296},
	Eprint = {https://arxiv.org/pdf/0706.1564.pdf},
	Journal = {ArXiv e-prints},
	Keywords = {Gamma Rays: Bursts; X-Rays: General; Astrophysics},
	Month = {Dec},
	Pages = {1931-1938},
	Title = {{The First Survey of X-Ray Flares from Gamma-Ray Bursts Observed by Swift: Spectral Properties and Energetics}},
	Volume = 671,
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/523296}}

@article{Dai&Cheng2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2001ApJ...558L.109},
	Author = {{Dai}, Z.~G. and {Cheng}, K.S.},
	Doi = {10.1086/308914},
	Eprint = {https://arxiv.org/pdf/astro-ph/0105055.pdf},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts; Relativity; Shock Waves; Astrophysics},
	Month = {Sep},
	Pages = {109-112},
	Title = {{Afterglow Emission from Highly Collimated Jets with Flat Electron Spectra: Application to the GRB 010222 Case?}},
	Volume = 558,
	Year = 2001,
	Bdsk-Url-1 = {10.1086/308914}}

@article{Tagliaferri2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2005Natur.436..985T},
	Archiveprefix = {arXiv},
	Author = {{Tagliaferri}, G. and {Goad}, M. and {Chincarini}, G. and {Moretti}, A. and {Campana}, S. and {Burrows}, D.~N. and {Perri}, M. and {Barthelmy}, S.~D. and {Gehrels}, N. and {Krimm}, H. and {Sakamoto}, T. and {Kumar}, P. and {M{\'e}sz{\'a}ros}, P.~I. and {Kobayashi}, S. and {Zhang}, B. and {Angelini}, L. and {Banat}, P. and {Beardmore}, A.~P. and {Capalbi}, M. and {Covino}, S. and {Cusumano}, G. and {Giommi}, P. and {Godet}, O. and {Hill}, J.~E. and {Kennea}, J.~A. and {Mangano}, V. and {Morris}, D.~C. and {Nousek}, J.~A. and {O'Brien}, P.~T. and {Osborne}, J.~P. and {Pagani}, C. and {Page}, K.~L. and {Romano}, P. and {Stella}, L. and {Wells}, A.},
	Doi = {10.1038/nature03934},
	Eprint = {astro-ph/0506355},
	Journal = {\nat},
	Keywords = {Astrophysics},
	Month = {Aug},
	Number = {7053},
	Pages = {985-988},
	Primaryclass = {astro-ph},
	Title = {{An unexpectedly rapid decline in the X-ray afterglow emission of long {\ensuremath{\gamma}}-ray bursts}},
	Volume = {436},
	Year = {2005},
	Bdsk-Url-1 = {https://doi.org/10.1038/nature03934}}

@article{Qin2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2004ApJ...617..439Q},
	Archiveprefix = {arXiv},
	Author = {{Qin}, Yi-Ping and {Zhang}, Zhi-Bin and {Zhang}, Fu-Wen and {Cui}, Xiao-Hong},
	Doi = {10.1086/425335},
	Eprint = {astro-ph/0401180},
	Journal = {\apj},
	Keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Relativity, Astrophysics, General Relativity and Quantum Cosmology, High Energy Physics - Experiment},
	Month = {Dec},
	Number = {1},
	Pages = {439-460},
	Primaryclass = {astro-ph},
	Title = {{Characteristics of Profiles of Gamma-Ray Burst Pulses Associated with the Doppler Effect of Fireballs}},
	Volume = {617},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1086/425335}}

@article{zhang2004,
  Author = {{Zhang}, B. and {M{\'e}sz{\'a}ros}, P.},
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2004IJMPA..19.2385Z/},
	Archiveprefix = {arXiv},
	Doi = {10.1142/S0217751X0401746X},
	Journal = {International Journal of Modern Physics A},
	Keywords = {Gamma-ray bursts, high energy astrophysics, cosmology, Astrophysics},
	Month = aug,
	Pages = {2385-2472},
	Title = {{Gamma-Ray Bursts: progress, problems \&amp; prospects}},
	Volume = 19,
	Year = 2004
	Bdsk-Url-1 = {https://doi.org/10.1142/S0217751X0401746X}}

@article{Tak2019,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...883..134T},
	Archiveprefix = {arXiv},
	Author = {{Tak}, Donggeun and {Omodei}, Nicola and {Uhm}, Z. Lucas and {Racusin}, Judith and {Asano}, Katsuaki and {McEnery}, Julie},
	Doi = {10.3847/1538-4357/ab3982},
	Eid = {134},
	Eprint = {1910.05418},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general, Astrophysics - High Energy Astrophysical Phenomena},
	Month = {Oct},
	Number = {2},
	Pages = {134},
	Primaryclass = {astro-ph.HE},
	Title = {{Closure Relations of Gamma-Ray Bursts in High Energy Emission}},
	Volume = {883},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/ab3982}}

@article{GRB050910:ApJ,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2010ApJ...709L.146D},
	Archiveprefix = {arXiv},
	Author = {{De Pasquale}, M. and {Schady}, P. and {Kuin}, N.~P.~M. and {Page}, M.~J. and {Curran}, P.~A. and {Zane}, S. and {Oates}, S.~R. and {Holland}, S.~T. and {Breeveld}, A.~A. and {Hoversten}, E.~A. and {Chincarini}, G. and {Grupe}, D. and {Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Buson}, S. and {Caliand ro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c{C}}elik}, {\"O}. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E. do Couto e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Fishman}, G. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Razzano}, M. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F. -W. and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Starck}, J. -L. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.},
	Doi = {10.1088/2041-8205/709/2/L146},
	Eprint = {0910.1629},
	Journal = {\apjl},
	Keywords = {gamma-ray burst: individual: GRB090510, relativistic processes, shock waves, Astrophysics - High Energy Astrophysical Phenomena},
	Month = {Feb},
	Number = {2},
	Pages = {L146-L151},
	Primaryclass = {astro-ph.HE},
	Title = {{Swift and Fermi Observations of the Early Afterglow of the Short Gamma-Ray Burst 090510}},
	Volume = {709},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1088/2041-8205/709/2/L146}}

@article{Omodei+09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2009AIPC.1112....8O},
	Archiveprefix = {arXiv:0907.0715},
	Author = {{Omodei}, N.},
	Doi = {DOI: 10.1063/1.3125796},
	Journal = {American Institute of Physics Conference Series},
	Keywords = {X- and gamma-ray telescopes and instrumentation; gamma-ray sources; gamma-ray bursts; Astronomical catalogs atlases sky surveys databases retrieval systems archives},
	Month = april,
	Pages = {8-15},
	Primaryclass = {astro-ph.HE},
	Title = {{SCIENCE WITH THE NEW GENERATION OF HIGH ENERGY GAMMA-RAY EXPERIMENTS}},
	Volume = 1112,
	Year = 2009,
	Bdsk-Url-1 = {2009AIPC.1112....8O}}

@article{postnikov14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...783..126P},
	Archiveprefix = {arXiv},
	Author = {{Postnikov}, S. and {Dainotti}, M.~G. and {Hernandez}, X. and {Capozziello}, S.},
	Doi = {10.1088/0004-637X/783/2/126},
	Eid = {126},
	Eprint = {1401.2939},
	Journal = {\apj},
	Keywords = {cosmological parameters, cosmology: miscellaneous, cosmology: observations, cosmology: theory, dark energy, dark matter},
	Month = mar,
	Pages = {126},
	Primaryclass = {astro-ph.CO},
	Title = {{Nonparametric Study of the Evolution of the Cosmological Equation of State with SNeIa, BAO, and High-redshift GRBs}},
	Volume = 783,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/783/2/126}}

@inproceedings{Razzaque+09,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2009APS..APR.W8003R},
	Author = {{Razzaque}, Soebur},
	Booktitle = {APS April Meeting Abstracts},
	Eid = {W8.003},
	Month = may,
	Pages = {W8.003},
	Series = {APS Meeting Abstracts},
	Title = {{Modeling and Interpretation of High Energy Emission from GRBs Observed with the Fermi Gamma Ray Space Telescope}},
	Year = 2009}

@article{Sakamoto+11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJS..195....2S},
	Archiveprefix = {arXiv},
	Author = {{Sakamoto}, T. et al.},
	Doi = {doi:10.1088/0067-0049/195/1/2},
	Eprint = {1004.3330},
	Issue = 1,
	Journal = {\apjs},
	Keywords = {gamma-ray burst: general; Astrophysics - High Energy Astrophysical Phenomena},
	Month = may,
	Pages = {1-27},
	Primaryclass = {astro-ph.HE},
	Title = {{Modeling and Interpretation of High Energy Emission from GRBs Observed with the Fermi Gamma Ray Space Telescope}},
	Volume = 195,
	Year = 2011,
	Bdsk-Url-1 = {2011ApJS..195....2S}}

@article{Zhang+11,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://iopscience.iop.org/article/10.1088/0004-637X/730/2/141},
	Archiveprefix = {arXiv},
	Author = {{Zhang}, B. et al.},
	Doi = {10.1088/0004-637X/730/2/141},
	Eprint = {arXiv:1009.3338},
	Issue = 2,
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; Astrophysics - High Energy Astrophysical Phenomena},
	Month = april,
	Pages = {1-33},
	Primaryclass = {astro-ph.HE},
	Title = {{A COMPREHENSIVE ANALYSIS OF FERMI GAMMA-RAY BURST DATA. I. SPECTRAL COMPONENTS AND THE POSSIBLE PHYSICAL ORIGINS OF LAT/GBM GRBs}},
	Volume = 730,
	Year = 2011,
	Bdsk-Url-1 = {2011ApJ..730....2}}

@article{Zhang2009,
	Author = {Zhang, Weiqun and MacFadyen, Andrew},
	Date-Added = {2020-03-04 18:48:49 +0000},
	Date-Modified = {2020-03-04 18:48:49 +0000},
	Journal = {arXiv},
	Title = {The Dynamics and Afterglow Radiation of Gamma-Ray Bursts. I. Constant Density Medium},
	Url = {https://app.dimensions.ai/details/publication/pub.1118290443},
	Year = {2009},
	Bdsk-Url-1 = {https://app.dimensions.ai/details/publication/pub.1118290443}}

@article{Zhang2019,
	Author = {Zhao, Litao and Zhang, Binbin and Gao, He and Lan, Lin and L{\"u}, Houjun and Zhang, Bing},
	Doi = {10.3847/1538-4357/ab38c4},
	Journal = {The Astrophysical Journal},
	Number = {1},
	Pages = {97},
	Title = {The Shallow Decay Segment of GRB X-Ray Afterglow Revisited},
	Url = {https://app.dimensions.ai/details/publication/pub.1121251270},
	Volume = {883},
	Year = {2019},
	Bdsk-Url-1 = {https://app.dimensions.ai/details/publication/pub.1121251270},
	Bdsk-Url-2 = {http://dx.doi.org/10.3847/1538-4357/ab38c4}}

@article{Kumar2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2012MNRAS.427L..40K},
	Archiveprefix = {arXiv},
	Author = {{Kumar}, P. and {Hern{\'a}ndez}, R.~A. and {Bo{\v{s}}njak}, {\v{Z}}. and {Barniol Duran}, R.},
	Doi = {10.1111/j.1745-3933.2012.01341.x},
	Eprint = {1210.6033},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, methods: analytical, gamma-ray burst: general, Astrophysics - High Energy Astrophysical Phenomena},
	Month = nov,
	Number = {1},
	Pages = {L40-L44},
	Primaryclass = {astro-ph.HE},
	Title = {{Maximum synchrotron frequency for shock-accelerated particles}},
	Volume = {427},
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1745-3933.2012.01341.x}}

@article{Warren2018,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2018MNRAS.480.4060W/abstract},
	Archiveprefix = {arXiv},
	Author = {{Warren}, D., {Barkov}, M.V., {Ito} H., {Nagataki}, S., {Laskar}, T.},
	Bdsk-Url-1 = {https://doi.org/2018MNRAS.480.4060W\%208},
	Doi = {2018MNRAS.480.4060W 8},
	Eprint = {https://arxiv.org/pdf/1804.06030.pdf},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal, methods: analytical, gamma-ray burst: general, Astrophysics - High Energy Astrophysical Phenomena},
	Month = nov,
	Number = {3},
	Pages = {4060-4068},
	Primaryclass = {astro-ph.HE},
	Title = {{Synchrotron self-absorption in GRB afterglows: the effects of a thermal electron population}},
	Volume = {480},
	Year = 2018,
	Bdsk-Url-2 = {https://doi.org/2018MNRAS.480.4060W%208}}

@article{Toma2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2007ApJ...659.1420T/abstract},
	Archiveprefix = {arXiv},
	Author = {{Toma}, K., and {Ioka}, K., and {Sakamoto}, T, and {Nakamura}, T.},
	Doi = {10.1086/512481},
	Eprint = {https://arxiv.org/pdf/astro-ph/0610867.pdf},
	Journal = {\apj},
	Keywords = {gamma rays: bursts --- gamma rays: theory --- supernovae: general},
	Month = jan,
	Number = {2},
	Pages = {1420-14030},
	Primaryclass = {astro-ph.HE},
	Title = {{Low-Luminosity GRB 060218: A Collapsar Jet from a Neutron Star, Leaving a Magnetar as a Remnant?}},
	Volume = {659},
	Year = 2007,
	Bdsk-Url-1 = {https://doi.org/10.1086/512481}}

@article{Stratta2018,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...869..155S/abstract},
	Archiveprefix = {arXiv},
	Author = {{Stratta}, G., and {Dainotti}, M.G., and {Dall'Osso}, S, and {Hernandez}, X. and {De Cesare, G.}},
	Doi = {10.3847/1538-4357/aadd8f},
	Eprint = {https://arxiv.org/pdf/1804.08652.pdf},
	Journal = {\apj},
	Keywords = {gamma-ray burst: general; gamma-ray burst: individual; stars: magnetars; Astrophysics - High Energy Astrophysical Phenomena},
	Month = dec,
	Number = {2},
	Pages = {155-154},
	Primaryclass = {astro-ph.HE},
	Title = {{On the Magnetar Origin of the GRBs Presenting X-Ray Afterglow Plateaus}},
	Volume = {859},
	Year = 2018,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aadd8f}}

@article{Nara2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2014MNRAS.443.3578N/abstract},
	Archiveprefix = {arXiv},
	Author = {{Nava}, L., et al.},
	Doi = {10.1093/mnras/stu1451},
	Eprint = {https://arxiv.org/abs/1406.6693},
	Journal = {\mnras},
	Keywords = {radiation mechanisms: non-thermal; gamma-rays: general; Astrophysics - High Energy Astrophysical Phenomen},
	Month = October,
	Number = {4},
	Pages = {3578-3585},
	Primaryclass = {astro-ph.HE},
	Title = {{Clustering of LAT light curves: a clue to the origin of high-energy emission in gamma-ray bursts}},
	Volume = {443},
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/stu1451}}

@article{Metzger2018,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...857...95M},
	Archiveprefix = {arXiv},
	Author = {{Metzger}, Brian D. and {Beniamini}, Paz and {Giannios}, Dimitrios},
	Doi = {10.3847/1538-4357/aab70c},
	Eid = {95},
	Eprint = {1802.07750},
	Journal = {\apj},
	Keywords = {accretion, accretion disks, gamma-ray burst: general, stars: jets, stars: magnetars, supernovae: general, Astrophysics - High Energy Astrophysical Phenomena},
	Month = apr,
	Number = {2},
	Pages = {95},
	Primaryclass = {astro-ph.HE},
	Title = {{Effects of Fallback Accretion on Protomagnetar Outflows in Gamma-Ray Bursts and Superluminous Supernovae}},
	Volume = {857},
	Year = 2018,
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aab70c}}

@article{Fraija2020,
    author = {{Fraija}, N. and {Veres}, P. and {Beniamini}, P. and {Galvan-Gamez}, A. and
    {Metzger}, B.~D. and {Barniol Duran}, R. and {Becerra}, R.~L.},
    Title = "{On the origin of the multi-GeV photons from the closest burst with intermediate luminosity: GRB 190829A}",
    journal = {arXiv e-prints},
    keywords = {Astrophysics - High Energy Astrophysical Phenomena},
    year = 2020,
    month = mar,
    Eid = {arXiv:2003.11252},
    pages = {arXiv:2003.11252},
	  archivePrefix = {arXiv},
    Eprint = {2003.11252},
  	PrimaryClass = {astro-ph.HE},
    adsurl = {https://ui.adsabs.harvard.edu/abs/2020arXiv200311252F},
    adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Panaitescu2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2001ApJ...560L..49P},
	Archiveprefix = {arXiv},
	Author = {{Panaitescu}, A. and {Kumar}, P.},
	Doi = {10.1086/324061},
	Eprint = {astro-ph/0108045},
	Journal = {\apjl},
	Keywords = {Gamma Rays: Bursts, ISM: Jets and Outflows, Radiation Mechanisms: Nonthermal, Shock Waves, Astrophysics},
	Month = oct,
	Number = {1},
	Pages = {L49-L53},
	Primaryclass = {astro-ph},
	Title = {{Fundamental Physical Parameters of Collimated Gamma-Ray Burst Afterglows}},
	Volume = {560},
	Year = 2001,
	Bdsk-Url-1 = {https://doi.org/10.1086/324061}}

@article{Bhatt2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2001BASI...29..107B},
	Archiveprefix = {arXiv},
	Author = {{Bhattacharya}, Dipankar},
	Eprint = {astro-ph/0104250},
	Journal = {Bulletin of the Astronomical Society of India},
	Keywords = {GAMMA RAY BURST, AFTERGLOW, RADIATION MECHANISM, THEORY, Astrophysics},
	Month = jun,
	Pages = {107-114},
	Primaryclass = {astro-ph},
	Title = {{Flat Spectrum Gamma Ray Burst Afterglows}},
	Volume = {29},
	Year = 2001}

@article{Maxham2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2011MNRAS.415...77M},
	Archiveprefix = {arXiv},
	Author = {{Maxham}, Amanda and {Zhang}, Bin-Bin and {Zhang}, Bing},
	Doi = {10.1111/j.1365-2966.2011.18648.x},
	Eprint = {1101.0144},
	Journal = {\mnras},
	Keywords = {shock waves, gamma-ray burst: general, gamma-ray burst: individual: 080916C, gamma-ray burst: individual: 090510, gamma-ray burst: individual: 090902B, gamma-ray burst: individual: 090926A, Astrophysics - High Energy Astrophysical Phenomena},
	Month = jul,
	Number = {1},
	Pages = {77-82},
	Primaryclass = {astro-ph.HE},
	Title = {{Is GeV emission from Gamma-Ray Bursts of external shock origin?}},
	Volume = {415},
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2011.18648.x}}

@article{Dall2018,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2018MNRAS.480.1353D},
	Archiveprefix = {arXiv},
	Author = {{Dall'Osso}, S. and {Stella}, L. and {Palomba}, C.},
	Doi = {10.1093/mnras/sty1706},
	Eprint = {1806.11164},
	Journal = {\mnras},
	Keywords = {dense matter, equation of state, gravitational waves, magnetic fields, stars: magnetar, supernovae: general, Astrophysics - High Energy Astrophysical Phenomena},
	Month = oct,
	Number = {1},
	Pages = {1353-1362},
	Primaryclass = {astro-ph.HE},
	Title = {{Neutron star bulk viscosity, `spin-flip' and GW emission of newly born magnetars}},
	Volume = {480},
	Year = 2018,
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/sty1706}}

@article{131108A,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...886L..33A},
	Archiveprefix = {arXiv},
	Author = {{Ajello}, M. and {Arimoto}, M. and {Asano}, K. and {Axelsson}, M. and {Baldini}, L. and {Barbiellini}, G. and {Bastieri}, D. and {Bellazzini}, R. and {Berretta}, A. and {Bissaldi}, E. and {Bland ford}, R.~D. and {Bonino}, R. and {Bottacini}, E. and {Bregeon}, J. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Cameron}, R.~A. and {Caputo}, R. and {Caraveo}, P.~A. and {Cavazzuti}, E. and {Chen}, S. and {Chiaro}, G. and {Ciprini}, S. and {Costantin}, D. and {Cutini}, S. and {D{\textquoteright}Ammando}, F. and {de la Torre Luque}, P. and {de Palma}, F. and {Di Lalla}, N. and {Di Venere}, L. and {Fana Dirirsa}, F. and {Fegan}, S.~J. and {Franckowiak}, A. and {Fukazawa}, Y. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Green}, D. and {Grenier}, I.~A. and {Grondin}, M. -H. and {Guiriec}, S. and {Hays}, E. and {Horan}, D. and {J{\'o}hannesson}, G. and {Kocevski}, D. and {Kovac{\textquoteright}evic{\textquoteright}}, M. and {Kuss}, M. and {Larsson}, S. and {Latronico}, L. and {Li}, J. and {Liodakis}, I. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Maldera}, S. and {Manfreda}, A. and {Mart{\'\i}-Devesa}, G. and {Mazziotta}, M.~N. and {McEnery}, J.~E. and {Mereu}, I. and {Michelson}, P.~F. and {Mizuno}, T. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Negro}, M. and {Nuss}, E. and {Ohno}, M. and {Omodei}, N. and {Orienti}, M. and {Orlando}, E. and {Palatiello}, M. and {Paliya}, V.~S. and {Paneque}, D. and {Pei}, Z. and {Persic}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Poon}, H. and {Porter}, T.~A. and {Principe}, G. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Rani}, B. and {Razzano}, M. and {Reimer}, A. and {Reimer}, O. and {Serini}, D. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Spandre}, G. and {Spinelli}, P. and {Tajima}, H. and {Takagi}, K. and {Tak}, D. and {Torres}, D.~F. and {Valverde}, J. and {Wood}, K. and {Yamazaki}, R. and {Yassine}, M. and {Zhu}, S. and {Uhm}, Z. Lucas and {Zhang}, Bing},
	Doi = {10.3847/2041-8213/ab564f},
	Eid = {L33},
	Eprint = {1911.04642},
	Journal = {\apjl},
	Keywords = {Gamma-ray bursts, Astrophysics - High Energy Astrophysical Phenomena},
	Month = dec,
	Number = {2},
	Pages = {L33},
	Primaryclass = {astro-ph.HE},
	Title = {{Bright Gamma-Ray Flares Observed in GRB 131108A}},
	Volume = {886},
	Year = 2019,
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8213/ab564f}}


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
